Zero-Shot Noise2Noise: Efficient Image Denoising without any Data

Recently, self-supervised neural networks have shown excellent image denoising performance. However, current dataset free methods are either computationally expensive, require a noise model, or have inadequate image quality. In this work we show that a simple 2-layer network, without any training data or knowledge of the noise distribution, can enable high-quality image denoising at low computational cost. Our approach is motivated by Noise2Noise and Neighbor2Neighbor and works well for denoising pixel-wise independent noise. Our experiments on artificial, real-world camera, and microscope noise show that our method termed ZS-N2N (Zero Shot Noise2Noise) often outperforms existing dataset-free methods at a reduced cost, making it suitable for use cases with scarce data availability and limited computational resources. A demo of our implementation including our code and hyperparameters can be found in the following colab notebook: https://colab.research.google.com/drive/1i82nyizTdszyHkaHBuKPbWnTzao8HF9b

==> figs/ablate_DIP.dat <==
x y
1.000000000000000000e+00 8.004607260227203369e-02
2.000000000000000000e+00 6.649789214134216309e-02
3.000000000000000000e+00 6.031370908021926880e-02
4.000000000000000000e+00 4.287674650549888611e-02
5.000000000000000000e+00 3.739163279533386230e-02
6.000000000000000000e+00 2.810504846274852753e-02
7.000000000000000000e+00 2.854785136878490448e-02
8.000000000000000000e+00 2.494416944682598114e-02
9.000000000000000000e+00 2.359912544488906860e-02
1.000000000000000000e+01 2.317039296030998230e-02
1.100000000000000000e+01 2.189364098012447357e-02
1.200000000000000000e+01 2.111694030463695526e-02
1.300000000000000000e+01 2.083611488342285156e-02
1.400000000000000000e+01 2.028229832649230957e-02
1.500000000000000000e+01 1.953784935176372528e-02
1.600000000000000000e+01 1.905694417655467987e-02
1.700000000000000000e+01 1.851852983236312866e-02
1.800000000000000000e+01 1.798291876912117004e-02
1.900000000000000000e+01 1.751079224050045013e-02
2.000000000000000000e+01 1.697332039475440979e-02
2.100000000000000000e+01 1.643830165266990662e-02
2.200000000000000000e+01 1.586405932903289795e-02
2.300000000000000000e+01 1.520962640643119812e-02
2.400000000000000000e+01 1.453455351293087006e-02
2.500000000000000000e+01 1.375107001513242722e-02
2.600000000000000000e+01 1.305965520441532135e-02
2.700000000000000000e+01 1.239187922328710556e-02
2.800000000000000000e+01 1.167725306004285812e-02
2.900000000000000000e+01 1.096286438405513763e-02
3.000000000000000000e+01 1.024070661514997482e-02
3.100000000000000000e+01 9.670593775808811188e-03
3.200000000000000000e+01 9.163063019514083862e-03
3.300000000000000000e+01 8.705388754606246948e-03
3.400000000000000000e+01 8.283669129014015198e-03
3.500000000000000000e+01 7.856836542487144470e-03
3.600000000000000000e+01 7.458161562681198120e-03
3.700000000000000000e+01 7.076194509863853455e-03
3.800000000000000000e+01 6.780505180358886719e-03
3.900000000000000000e+01 6.514812819659709930e-03
4.000000000000000000e+01 6.305556278675794601e-03
4.100000000000000000e+01 6.117848679423332214e-03
4.200000000000000000e+01 5.892048589885234833e-03
4.300000000000000000e+01 5.714293569326400757e-03
4.400000000000000000e+01 5.516303237527608871e-03
4.500000000000000000e+01 5.346553400158882141e-03
4.600000000000000000e+01 5.203669890761375427e-03
4.700000000000000000e+01 5.061071366071701050e-03
4.800000000000000000e+01 5.106774158775806427e-03
4.900000000000000000e+01 5.554880481213331223e-03
5.000000000000000000e+01 6.469046231359243393e-03
5.100000000000000000e+01 4.903881810605525970e-03
5.200000000000000000e+01 5.755399353802204132e-03
5.300000000000000000e+01 4.832186736166477203e-03
5.400000000000000000e+01 5.093811079859733582e-03
5.500000000000000000e+01 4.629964474588632584e-03
5.600000000000000000e+01 4.498702473938465118e-03
5.700000000000000000e+01 4.496058449149131775e-03
5.800000000000000000e+01 4.330569412559270859e-03
5.900000000000000000e+01 4.234659485518932343e-03
6.000000000000000000e+01 4.181048367172479630e-03
6.100000000000000000e+01 3.968316596001386642e-03
6.200000000000000000e+01 3.903036005795001984e-03
6.300000000000000000e+01 3.895598929375410080e-03
6.400000000000000000e+01 3.735575824975967407e-03
6.500000000000000000e+01 3.692511469125747681e-03
6.600000000000000000e+01 3.688722383230924606e-03
6.700000000000000000e+01 3.574455156922340393e-03
6.800000000000000000e+01 3.473273944109678268e-03
6.900000000000000000e+01 3.439171705394983292e-03
7.000000000000000000e+01 3.370388178154826164e-03
7.100000000000000000e+01 3.297260729596018791e-03
7.200000000000000000e+01 3.318034112453460693e-03
7.300000000000000000e+01 3.270367626100778580e-03
7.400000000000000000e+01 3.170356154441833496e-03
7.500000000000000000e+01 3.144206246361136436e-03
7.600000000000000000e+01 3.093623556196689606e-03
7.700000000000000000e+01 3.033035201951861382e-03
7.800000000000000000e+01 3.032878041267395020e-03
7.900000000000000000e+01 2.988262800499796867e-03
8.000000000000000000e+01 2.928774571046233177e-03
8.100000000000000000e+01 2.908649388700723648e-03
8.200000000000000000e+01 2.856741426512598991e-03
8.300000000000000000e+01 2.826375421136617661e-03
8.400000000000000000e+01 2.811296610161662102e-03
8.500000000000000000e+01 2.763438969850540161e-03
8.600000000000000000e+01 2.737862989306449890e-03
8.700000000000000000e+01 2.710839733481407166e-03
8.800000000000000000e+01 2.687850967049598694e-03
8.900000000000000000e+01 2.683201804757118225e-03
9.000000000000000000e+01 2.729293657466769218e-03
9.100000000000000000e+01 2.931482624262571335e-03
9.200000000000000000e+01 2.900335472077131271e-03
9.300000000000000000e+01 2.784410491585731506e-03
9.400000000000000000e+01 2.574155339971184731e-03
9.500000000000000000e+01 2.746957121416926384e-03
9.600000000000000000e+01 2.583991503342986107e-03
9.700000000000000000e+01 2.532623242586851120e-03
9.800000000000000000e+01 2.609535818919539452e-03
9.900000000000000000e+01 2.474176231771707535e-03
1.000000000000000000e+02 2.490126527845859528e-03
1.010000000000000000e+02 2.439519157633185387e-03
1.020000000000000000e+02 2.431007102131843567e-03
1.030000000000000000e+02 2.397700911387801170e-03
1.040000000000000000e+02 2.364873886108398438e-03
1.050000000000000000e+02 2.344279084354639053e-03
1.060000000000000000e+02 2.369906986132264137e-03
1.070000000000000000e+02 2.294252859428524971e-03
1.080000000000000000e+02 2.286289352923631668e-03
1.090000000000000000e+02 2.293063327670097351e-03
1.100000000000000000e+02 2.237745095044374466e-03
1.110000000000000000e+02 2.230938524007797241e-03
1.120000000000000000e+02 2.202572301030158997e-03
1.130000000000000000e+02 2.216982189565896988e-03
1.140000000000000000e+02 2.175406552851200104e-03
1.150000000000000000e+02 2.161535900086164474e-03
1.160000000000000000e+02 2.159449271857738495e-03
1.170000000000000000e+02 2.139922929927706718e-03
1.180000000000000000e+02 2.110460307449102402e-03
1.190000000000000000e+02 2.095456002280116081e-03
1.200000000000000000e+02 2.102576429024338722e-03
1.210000000000000000e+02 2.069826703518629074e-03
1.220000000000000000e+02 2.056932309642434120e-03
1.230000000000000000e+02 2.053190022706985474e-03
1.240000000000000000e+02 2.031961223110556602e-03
1.250000000000000000e+02 2.014921745285391808e-03
1.260000000000000000e+02 2.009032759815454483e-03
1.270000000000000000e+02 2.002396387979388237e-03
1.280000000000000000e+02 1.977854408323764801e-03
1.290000000000000000e+02 1.964622642844915390e-03
1.300000000000000000e+02 1.961518079042434692e-03
1.310000000000000000e+02 1.939669018611311913e-03
1.320000000000000000e+02 1.926319091580808163e-03
1.330000000000000000e+02 1.920710084959864616e-03
1.340000000000000000e+02 1.899705035611987114e-03
1.350000000000000000e+02 1.886664656922221184e-03
1.360000000000000000e+02 1.879085088148713112e-03
1.370000000000000000e+02 1.858300063759088516e-03
1.380000000000000000e+02 1.848463783971965313e-03
1.390000000000000000e+02 1.842283410951495171e-03
1.400000000000000000e+02 1.825713319703936577e-03
1.410000000000000000e+02 1.819952391088008881e-03
1.420000000000000000e+02 1.821453217417001724e-03
1.430000000000000000e+02 1.868757884949445724e-03
1.440000000000000000e+02 2.066147979348897934e-03
1.450000000000000000e+02 2.654874464496970177e-03
1.460000000000000000e+02 2.813842147588729858e-03
1.470000000000000000e+02 2.088629640638828278e-03
1.480000000000000000e+02 2.272595418617129326e-03
1.490000000000000000e+02 2.205281984061002731e-03
1.500000000000000000e+02 2.122151432558894157e-03
1.510000000000000000e+02 2.021180232986807823e-03
1.520000000000000000e+02 2.122440841048955917e-03
1.530000000000000000e+02 1.899764291010797024e-03
1.540000000000000000e+02 1.980337314307689667e-03
1.550000000000000000e+02 1.859177602455019951e-03
1.560000000000000000e+02 1.985553652048110962e-03
1.570000000000000000e+02 1.778955920599400997e-03
1.580000000000000000e+02 1.869396655820310116e-03
1.590000000000000000e+02 1.777761965058743954e-03
1.600000000000000000e+02 1.851295470260083675e-03
1.610000000000000000e+02 1.790075912140309811e-03
1.620000000000000000e+02 1.754741533659398556e-03
1.630000000000000000e+02 1.755074947141110897e-03
1.640000000000000000e+02 1.725830486975610256e-03
1.650000000000000000e+02 1.761259976774454117e-03
1.660000000000000000e+02 1.720020896755158901e-03
1.670000000000000000e+02 1.716627506539225578e-03
1.680000000000000000e+02 1.693250611424446106e-03
1.690000000000000000e+02 1.696081599220633507e-03
1.700000000000000000e+02 1.688416930846869946e-03
1.710000000000000000e+02 1.671618665568530560e-03
1.720000000000000000e+02 1.665401621721684933e-03
1.730000000000000000e+02 1.653803046792745590e-03
1.740000000000000000e+02 1.658649882301688194e-03
1.750000000000000000e+02 1.639435533434152603e-03
1.760000000000000000e+02 1.639623078517615795e-03
1.770000000000000000e+02 1.630219048820436001e-03
1.780000000000000000e+02 1.636428060010075569e-03
1.790000000000000000e+02 1.624690368771553040e-03
1.800000000000000000e+02 1.611639163456857204e-03
1.810000000000000000e+02 1.603560056537389755e-03
1.820000000000000000e+02 1.619671820662915707e-03
1.830000000000000000e+02 1.606370089575648308e-03
1.840000000000000000e+02 1.592044485732913017e-03
1.850000000000000000e+02 1.584675861522555351e-03
1.860000000000000000e+02 1.594226108863949776e-03
1.870000000000000000e+02 1.582395052537322044e-03
1.880000000000000000e+02 1.575688249431550503e-03
1.890000000000000000e+02 1.575357513502240181e-03
1.900000000000000000e+02 1.573038985952734947e-03
1.910000000000000000e+02 1.564980368129909039e-03
1.920000000000000000e+02 1.560622127726674080e-03
1.930000000000000000e+02 1.558744581416249275e-03
1.940000000000000000e+02 1.557229552417993546e-03
1.950000000000000000e+02 1.550860470160841942e-03
1.960000000000000000e+02 1.547911670058965683e-03
1.970000000000000000e+02 1.547680236399173737e-03
1.980000000000000000e+02 1.543746679089963436e-03
1.990000000000000000e+02 1.537677249871194363e-03
2.000000000000000000e+02 1.535751391202211380e-03
2.010000000000000000e+02 1.533520175144076347e-03
2.020000000000000000e+02 1.531801186501979828e-03
2.030000000000000000e+02 1.526213251054286957e-03
2.040000000000000000e+02 1.524255378171801567e-03
2.050000000000000000e+02 1.525481580756604671e-03
2.060000000000000000e+02 1.518544508144259453e-03
2.070000000000000000e+02 1.516865915618836880e-03
2.080000000000000000e+02 1.515839947387576103e-03
2.090000000000000000e+02 1.511741196736693382e-03
2.100000000000000000e+02 1.508031506091356277e-03
2.110000000000000000e+02 1.509968889877200127e-03
2.120000000000000000e+02 1.502944040112197399e-03
2.130000000000000000e+02 1.502275466918945312e-03
2.140000000000000000e+02 1.500083599239587784e-03
2.150000000000000000e+02 1.501225866377353668e-03
2.160000000000000000e+02 1.494770636782050133e-03
2.170000000000000000e+02 1.508560380898416042e-03
2.180000000000000000e+02 1.506218570284545422e-03
2.190000000000000000e+02 1.577696530148386955e-03
2.200000000000000000e+02 1.677481224760413170e-03
2.210000000000000000e+02 1.742945518344640732e-03
2.220000000000000000e+02 1.696918508969247341e-03
2.230000000000000000e+02 1.564703881740570068e-03
2.240000000000000000e+02 1.506724394857883453e-03
2.250000000000000000e+02 1.584406010806560516e-03
2.260000000000000000e+02 1.601463183760643005e-03
2.270000000000000000e+02 1.494873198680579662e-03
2.280000000000000000e+02 1.503102364949882030e-03
2.290000000000000000e+02 1.552926842123270035e-03
2.300000000000000000e+02 1.507163280621170998e-03
2.310000000000000000e+02 1.498341327533125877e-03
2.320000000000000000e+02 1.517194206826388836e-03
2.330000000000000000e+02 1.498211524449288845e-03
2.340000000000000000e+02 1.493250951170921326e-03
2.350000000000000000e+02 1.503511797636747360e-03
2.360000000000000000e+02 1.499342615716159344e-03
2.370000000000000000e+02 1.488983398303389549e-03
2.380000000000000000e+02 1.486030872911214828e-03
2.390000000000000000e+02 1.494336291216313839e-03
2.400000000000000000e+02 1.483181258663535118e-03
2.410000000000000000e+02 1.476868405006825924e-03
2.420000000000000000e+02 1.485290937125682831e-03
2.430000000000000000e+02 1.479003345593810081e-03
2.440000000000000000e+02 1.485877670347690582e-03
2.450000000000000000e+02 1.470637507736682892e-03
2.460000000000000000e+02 1.465499401092529297e-03
2.470000000000000000e+02 1.499752514064311981e-03
2.480000000000000000e+02 1.473525306209921837e-03
2.490000000000000000e+02 1.457035075873136520e-03
2.500000000000000000e+02 1.484129927121102810e-03
2.510000000000000000e+02 1.477040699683129787e-03
2.520000000000000000e+02 1.455329358577728271e-03
2.530000000000000000e+02 1.492946874350309372e-03
2.540000000000000000e+02 1.480578212067484856e-03
2.550000000000000000e+02 1.442631939426064491e-03
2.560000000000000000e+02 1.504601910710334778e-03
2.570000000000000000e+02 1.480757724493741989e-03
2.580000000000000000e+02 1.476371893659234047e-03
2.590000000000000000e+02 1.538508455269038677e-03
2.600000000000000000e+02 1.593325636349618435e-03
2.610000000000000000e+02 1.628534868359565735e-03
2.620000000000000000e+02 1.840117154642939568e-03
2.630000000000000000e+02 1.808807137422263622e-03
2.640000000000000000e+02 1.599911600351333618e-03
2.650000000000000000e+02 1.656718319281935692e-03
2.660000000000000000e+02 1.701798988506197929e-03
2.670000000000000000e+02 1.588855637237429619e-03
2.680000000000000000e+02 1.496985089033842087e-03
2.690000000000000000e+02 1.566245686262845993e-03
2.700000000000000000e+02 1.553284353576600552e-03
2.710000000000000000e+02 1.477843848988413811e-03
2.720000000000000000e+02 1.521924510598182678e-03
2.730000000000000000e+02 1.497954130172729492e-03
2.740000000000000000e+02 1.480556093156337738e-03
2.750000000000000000e+02 1.513777300715446472e-03
2.760000000000000000e+02 1.457030419260263443e-03
2.770000000000000000e+02 1.499176374636590481e-03
2.780000000000000000e+02 1.482263673096895218e-03
2.790000000000000000e+02 1.444688416086137295e-03
2.800000000000000000e+02 1.496968674473464489e-03
2.810000000000000000e+02 1.458652317523956299e-03
2.820000000000000000e+02 1.458293176256120205e-03
2.830000000000000000e+02 1.481447136029601097e-03
2.840000000000000000e+02 1.447497284971177578e-03
2.850000000000000000e+02 1.453102915547788143e-03
2.860000000000000000e+02 1.469348557293415070e-03
2.870000000000000000e+02 1.448099734261631966e-03
2.880000000000000000e+02 1.460822764784097672e-03
2.890000000000000000e+02 1.445847912691533566e-03
2.900000000000000000e+02 1.436907681636512280e-03
2.910000000000000000e+02 1.463831402361392975e-03
2.920000000000000000e+02 1.436563441529870033e-03
2.930000000000000000e+02 1.441662549041211605e-03
2.940000000000000000e+02 1.466981484554708004e-03
2.950000000000000000e+02 1.449106261134147644e-03
2.960000000000000000e+02 1.444631954655051231e-03
2.970000000000000000e+02 1.482223859056830406e-03
2.980000000000000000e+02 1.462652697227895260e-03
2.990000000000000000e+02 1.516600139439105988e-03
3.000000000000000000e+02 1.524340710602700710e-03
3.010000000000000000e+02 1.619603368453681469e-03
3.020000000000000000e+02 1.613269327208399773e-03
3.030000000000000000e+02 1.652620965614914894e-03
3.040000000000000000e+02 1.508854096755385399e-03
3.050000000000000000e+02 1.465214882045984268e-03
3.060000000000000000e+02 1.525430008769035339e-03
3.070000000000000000e+02 1.578396419063210487e-03
3.080000000000000000e+02 1.510206842795014381e-03
3.090000000000000000e+02 1.452528755180537701e-03
3.100000000000000000e+02 1.471997005864977837e-03
3.110000000000000000e+02 1.513937255367636681e-03
3.120000000000000000e+02 1.445884699933230877e-03
3.130000000000000000e+02 1.448747585527598858e-03
3.140000000000000000e+02 1.521104946732521057e-03
3.150000000000000000e+02 1.466193236410617828e-03
3.160000000000000000e+02 1.478749676607549191e-03
3.170000000000000000e+02 1.482011750340461731e-03
3.180000000000000000e+02 1.495740376412868500e-03
3.190000000000000000e+02 1.465890905819833279e-03
3.200000000000000000e+02 1.464717555791139603e-03
3.210000000000000000e+02 1.479024533182382584e-03
3.220000000000000000e+02 1.479829428717494011e-03
3.230000000000000000e+02 1.460786908864974976e-03
3.240000000000000000e+02 1.475033583119511604e-03
3.250000000000000000e+02 1.482574618421494961e-03
3.260000000000000000e+02 1.519822515547275543e-03
3.270000000000000000e+02 1.523297163657844067e-03
3.280000000000000000e+02 1.595786190591752529e-03
3.290000000000000000e+02 1.667554955929517746e-03
3.300000000000000000e+02 1.709146192297339439e-03
3.310000000000000000e+02 1.639133319258689880e-03
3.320000000000000000e+02 1.563785364851355553e-03
3.330000000000000000e+02 1.527016982436180115e-03
3.340000000000000000e+02 1.620994647964835167e-03
3.350000000000000000e+02 1.562982215546071529e-03
3.360000000000000000e+02 1.493590301834046841e-03
3.370000000000000000e+02 1.499474747106432915e-03
3.380000000000000000e+02 1.553772250190377235e-03
3.390000000000000000e+02 1.583285978995263577e-03
3.400000000000000000e+02 1.490713562816381454e-03
3.410000000000000000e+02 1.511427108198404312e-03
3.420000000000000000e+02 1.534432638436555862e-03
3.430000000000000000e+02 1.479603699408471584e-03
3.440000000000000000e+02 1.512248418293893337e-03
3.450000000000000000e+02 1.519041485153138638e-03
3.460000000000000000e+02 1.495777396485209465e-03
3.470000000000000000e+02 1.466750865802168846e-03
3.480000000000000000e+02 1.493331976234912872e-03
3.490000000000000000e+02 1.493947114795446396e-03
3.500000000000000000e+02 1.471439143642783165e-03
3.510000000000000000e+02 1.498735742643475533e-03
3.520000000000000000e+02 1.491783536039292812e-03
3.530000000000000000e+02 1.521907513961195946e-03
3.540000000000000000e+02 1.496796729043126106e-03
3.550000000000000000e+02 1.568241976201534271e-03
3.560000000000000000e+02 1.632918952964246273e-03
3.570000000000000000e+02 1.874405657872557640e-03
3.580000000000000000e+02 2.350633963942527771e-03
3.590000000000000000e+02 1.778436591848731041e-03
3.600000000000000000e+02 1.570872380398213863e-03
3.610000000000000000e+02 1.827654778026044369e-03
3.620000000000000000e+02 1.636365195736289024e-03
3.630000000000000000e+02 1.650310005061328411e-03
3.640000000000000000e+02 1.638563117012381554e-03
3.650000000000000000e+02 1.637581153772771358e-03
3.660000000000000000e+02 1.535522635094821453e-03
3.670000000000000000e+02 1.671540550887584686e-03
3.680000000000000000e+02 1.603764481842517853e-03
3.690000000000000000e+02 1.572932349517941475e-03
3.700000000000000000e+02 1.675615436397492886e-03
3.710000000000000000e+02 1.534543465822935104e-03
3.720000000000000000e+02 1.544319093227386475e-03
3.730000000000000000e+02 1.582730328664183617e-03
3.740000000000000000e+02 1.544044120237231255e-03
3.750000000000000000e+02 1.532686292193830013e-03
3.760000000000000000e+02 1.532534835860133171e-03
3.770000000000000000e+02 1.554622547701001167e-03
3.780000000000000000e+02 1.537597156129777431e-03
3.790000000000000000e+02 1.517897238954901695e-03
3.800000000000000000e+02 1.537789823487401009e-03
3.810000000000000000e+02 1.531828660517930984e-03
3.820000000000000000e+02 1.523975632153451443e-03
3.830000000000000000e+02 1.542789628729224205e-03
3.840000000000000000e+02 1.522193546406924725e-03
3.850000000000000000e+02 1.519015873782336712e-03
3.860000000000000000e+02 1.540262601338326931e-03
3.870000000000000000e+02 1.522734761238098145e-03
3.880000000000000000e+02 1.545109669677913189e-03
3.890000000000000000e+02 1.533982576802372932e-03
3.900000000000000000e+02 1.566605060361325741e-03
3.910000000000000000e+02 1.527713378891348839e-03
3.920000000000000000e+02 1.567109720781445503e-03
3.930000000000000000e+02 1.569993793964385986e-03
3.940000000000000000e+02 1.632261089980602264e-03
3.950000000000000000e+02 1.684802118688821793e-03
3.960000000000000000e+02 1.934259547851979733e-03
3.970000000000000000e+02 2.028372138738632202e-03
3.980000000000000000e+02 1.909718266688287258e-03
3.990000000000000000e+02 1.538785640150308609e-03
4.000000000000000000e+02 1.604888937436044216e-03
4.010000000000000000e+02 1.764384564012289047e-03
4.020000000000000000e+02 1.558343181386590004e-03
4.030000000000000000e+02 1.609843224287033081e-03
4.040000000000000000e+02 1.660910318605601788e-03
4.050000000000000000e+02 1.545831328257918358e-03
4.060000000000000000e+02 1.609187573194503784e-03
4.070000000000000000e+02 1.655090600252151489e-03
4.080000000000000000e+02 1.565671875141561031e-03
4.090000000000000000e+02 1.586588448844850063e-03
4.100000000000000000e+02 1.635074615478515625e-03
4.110000000000000000e+02 1.592112937942147255e-03
4.120000000000000000e+02 1.578625524416565895e-03
4.130000000000000000e+02 1.657627522945404053e-03
4.140000000000000000e+02 1.587949111126363277e-03
4.150000000000000000e+02 1.582193886861205101e-03
4.160000000000000000e+02 1.644585165195167065e-03
4.170000000000000000e+02 1.591116073541343212e-03
4.180000000000000000e+02 1.611934974789619446e-03
4.190000000000000000e+02 1.636767992749810219e-03
4.200000000000000000e+02 1.610293751582503319e-03
4.210000000000000000e+02 1.602069474756717682e-03
4.220000000000000000e+02 1.661196583881974220e-03
4.230000000000000000e+02 1.611894811503589153e-03
4.240000000000000000e+02 1.652385341003537178e-03
4.250000000000000000e+02 1.657516695559024811e-03
4.260000000000000000e+02 1.710632815957069397e-03
4.270000000000000000e+02 1.721395179629325867e-03
4.280000000000000000e+02 1.831187866628170013e-03
4.290000000000000000e+02 1.810864894650876522e-03
4.300000000000000000e+02 1.856831251643598080e-03
4.310000000000000000e+02 1.685638679191470146e-03
4.320000000000000000e+02 1.606201170943677425e-03
4.330000000000000000e+02 1.640142407268285751e-03
4.340000000000000000e+02 1.688627758994698524e-03
4.350000000000000000e+02 1.730222138576209545e-03
4.360000000000000000e+02 1.621499424800276756e-03
4.370000000000000000e+02 1.629099599085748196e-03
4.380000000000000000e+02 1.720142434351146221e-03
4.390000000000000000e+02 1.700325170531868935e-03
4.400000000000000000e+02 1.744049484841525555e-03
4.410000000000000000e+02 1.657258253544569016e-03
4.420000000000000000e+02 1.685644267126917839e-03
4.430000000000000000e+02 1.734080025926232338e-03
4.440000000000000000e+02 1.721312524750828743e-03
4.450000000000000000e+02 1.779854064807295799e-03
4.460000000000000000e+02 1.798824407160282135e-03
4.470000000000000000e+02 1.808719476684927940e-03
4.480000000000000000e+02 1.815959694795310497e-03
4.490000000000000000e+02 1.765264547429978848e-03
4.500000000000000000e+02 1.781213795766234398e-03
4.510000000000000000e+02 1.730162883177399635e-03
4.520000000000000000e+02 1.727780792862176895e-03
4.530000000000000000e+02 1.699034939520061016e-03
4.540000000000000000e+02 1.704006805084645748e-03
4.550000000000000000e+02 1.746240770444273949e-03
4.560000000000000000e+02 1.712869270704686642e-03
4.570000000000000000e+02 1.763658365234732628e-03
4.580000000000000000e+02 1.769997412338852882e-03
4.590000000000000000e+02 1.762381172738969326e-03
4.600000000000000000e+02 1.717244740575551987e-03
4.610000000000000000e+02 1.743729575537145138e-03
4.620000000000000000e+02 1.847633626312017441e-03
4.630000000000000000e+02 1.929863123223185539e-03
4.640000000000000000e+02 2.035144250839948654e-03
4.650000000000000000e+02 1.973465550690889359e-03
4.660000000000000000e+02 1.852179644629359245e-03
4.670000000000000000e+02 1.650366233661770821e-03
4.680000000000000000e+02 1.779105048626661301e-03
4.690000000000000000e+02 1.823368482291698456e-03
4.700000000000000000e+02 1.714956364594399929e-03
4.710000000000000000e+02 1.817169832065701485e-03
4.720000000000000000e+02 1.798854093067348003e-03
4.730000000000000000e+02 1.781152328476309776e-03
4.740000000000000000e+02 1.751068979501724243e-03
4.750000000000000000e+02 1.825001323595643044e-03
4.760000000000000000e+02 1.830155728384852409e-03
4.770000000000000000e+02 1.787236426025629044e-03
4.780000000000000000e+02 1.872059889137744904e-03
4.790000000000000000e+02 1.832945970818400383e-03
4.800000000000000000e+02 1.756943180225789547e-03
4.810000000000000000e+02 1.926042838022112846e-03
4.820000000000000000e+02 1.857761992141604424e-03
4.830000000000000000e+02 1.953605562448501587e-03
4.840000000000000000e+02 1.934212399646639824e-03
4.850000000000000000e+02 1.892213011160492897e-03
4.860000000000000000e+02 1.758163096383213997e-03
4.870000000000000000e+02 1.799951773136854172e-03
4.880000000000000000e+02 1.798085286282002926e-03
4.890000000000000000e+02 1.817832700908184052e-03
4.900000000000000000e+02 1.875417190603911877e-03
4.910000000000000000e+02 1.818623743019998074e-03
4.920000000000000000e+02 1.803833758458495140e-03
4.930000000000000000e+02 1.832452602684497833e-03
4.940000000000000000e+02 1.845599617809057236e-03
4.950000000000000000e+02 1.994908321648836136e-03
4.960000000000000000e+02 1.993086189031600952e-03
4.970000000000000000e+02 2.114143921062350273e-03
4.980000000000000000e+02 2.024750690907239914e-03
4.990000000000000000e+02 1.890844665467739105e-03
5.000000000000000000e+02 1.894830726087093353e-03
5.010000000000000000e+02 1.860077725723385811e-03
5.020000000000000000e+02 1.915269298478960991e-03
5.030000000000000000e+02 1.862749224528670311e-03
5.040000000000000000e+02 1.892424072138965130e-03
5.050000000000000000e+02 1.906137913465499878e-03
5.060000000000000000e+02 1.858896575868129730e-03
5.070000000000000000e+02 1.996281556785106659e-03
5.080000000000000000e+02 1.952177844941616058e-03
5.090000000000000000e+02 1.939136884175240993e-03
5.100000000000000000e+02 1.956606050953269005e-03
5.110000000000000000e+02 1.886388636194169521e-03
5.120000000000000000e+02 1.883988268673419952e-03
5.130000000000000000e+02 1.897698035463690758e-03
5.140000000000000000e+02 1.842369092628359795e-03
5.150000000000000000e+02 1.863761572167277336e-03
5.160000000000000000e+02 1.898941351100802422e-03
5.170000000000000000e+02 1.940220128744840622e-03
5.180000000000000000e+02 1.911116065457463264e-03
5.190000000000000000e+02 1.957995351403951645e-03
5.200000000000000000e+02 2.003991510719060898e-03
5.210000000000000000e+02 2.062575425952672958e-03
5.220000000000000000e+02 2.249446697533130646e-03
5.230000000000000000e+02 2.448618877679109573e-03
5.240000000000000000e+02 2.154348418116569519e-03
5.250000000000000000e+02 1.990376971662044525e-03
5.260000000000000000e+02 2.096510957926511765e-03
5.270000000000000000e+02 1.920776674523949623e-03
5.280000000000000000e+02 1.994524849578738213e-03
5.290000000000000000e+02 2.074615098536014557e-03
5.300000000000000000e+02 1.896386500447988510e-03
5.310000000000000000e+02 1.912057166919112206e-03
5.320000000000000000e+02 1.973759382963180542e-03
5.330000000000000000e+02 1.923873089253902435e-03
5.340000000000000000e+02 1.933544641360640526e-03
5.350000000000000000e+02 1.900356495752930641e-03
5.360000000000000000e+02 1.964740455150604248e-03
5.370000000000000000e+02 1.926486613228917122e-03
5.380000000000000000e+02 1.916070235893130302e-03
5.390000000000000000e+02 1.974157756194472313e-03
5.400000000000000000e+02 1.966316951438784599e-03
5.410000000000000000e+02 1.946367323398590088e-03
5.420000000000000000e+02 1.977427396923303604e-03
5.430000000000000000e+02 1.980408094823360443e-03
5.440000000000000000e+02 1.921440823934972286e-03
5.450000000000000000e+02 2.032421529293060303e-03
5.460000000000000000e+02 1.995362807065248489e-03
5.470000000000000000e+02 2.203468000516295433e-03
5.480000000000000000e+02 2.437453251332044601e-03
5.490000000000000000e+02 2.966681029647588730e-03
5.500000000000000000e+02 2.442322671413421631e-03
5.510000000000000000e+02 2.105173887684941292e-03
5.520000000000000000e+02 2.481868490576744080e-03
5.530000000000000000e+02 2.077207900583744049e-03
5.540000000000000000e+02 2.187931910157203674e-03
5.550000000000000000e+02 2.129549626260995865e-03
5.560000000000000000e+02 2.032236894592642784e-03
5.570000000000000000e+02 2.042078180238604546e-03
5.580000000000000000e+02 2.027638955041766167e-03
5.590000000000000000e+02 2.108261454850435257e-03
5.600000000000000000e+02 1.942593022249639034e-03
5.610000000000000000e+02 2.029912080615758896e-03
5.620000000000000000e+02 1.974759623408317566e-03
5.630000000000000000e+02 2.046578563749790192e-03
5.640000000000000000e+02 1.928084064275026321e-03
5.650000000000000000e+02 2.016004640609025955e-03
5.660000000000000000e+02 1.959552522748708725e-03
5.670000000000000000e+02 2.010540105402469635e-03
5.680000000000000000e+02 2.005038317292928696e-03
5.690000000000000000e+02 1.975669059902429581e-03
5.700000000000000000e+02 2.027791459113359451e-03
5.710000000000000000e+02 2.003194298595190048e-03
5.720000000000000000e+02 2.020945306867361069e-03
5.730000000000000000e+02 1.999762142077088356e-03
5.740000000000000000e+02 2.043265849351882935e-03
5.750000000000000000e+02 2.038760576397180557e-03
5.760000000000000000e+02 2.039768267422914505e-03
5.770000000000000000e+02 2.069086534902453423e-03
5.780000000000000000e+02 2.091919071972370148e-03
5.790000000000000000e+02 2.237926702946424484e-03
5.800000000000000000e+02 2.556151477620005608e-03
5.810000000000000000e+02 2.482320182025432587e-03
5.820000000000000000e+02 2.370840404182672501e-03
5.830000000000000000e+02 1.891707303002476692e-03
5.840000000000000000e+02 2.150921849533915520e-03
5.850000000000000000e+02 2.128444379195570946e-03
5.860000000000000000e+02 2.036954043433070183e-03
5.870000000000000000e+02 2.033419907093048096e-03
5.880000000000000000e+02 2.074465621262788773e-03
5.890000000000000000e+02 2.044881228357553482e-03
5.900000000000000000e+02 2.174533903598785400e-03
5.910000000000000000e+02 2.040942665189504623e-03
5.920000000000000000e+02 2.073905197903513908e-03
5.930000000000000000e+02 2.098567551001906395e-03
5.940000000000000000e+02 2.131551038473844528e-03
5.950000000000000000e+02 2.088564913719892502e-03
5.960000000000000000e+02 2.177054295316338539e-03
5.970000000000000000e+02 2.075312193483114243e-03
5.980000000000000000e+02 2.219754736870527267e-03
5.990000000000000000e+02 2.321620937436819077e-03
6.000000000000000000e+02 2.429572399705648422e-03
6.010000000000000000e+02 2.390943933278322220e-03
6.020000000000000000e+02 2.358733210712671280e-03
6.030000000000000000e+02 2.201550640165805817e-03
6.040000000000000000e+02 2.124712802469730377e-03
6.050000000000000000e+02 2.176888287067413330e-03
6.060000000000000000e+02 2.167401369661092758e-03
6.070000000000000000e+02 2.188751939684152603e-03
6.080000000000000000e+02 2.135853748768568039e-03
6.090000000000000000e+02 2.168337814509868622e-03
6.100000000000000000e+02 2.229413250461220741e-03
6.110000000000000000e+02 2.157446928322315216e-03
6.120000000000000000e+02 2.151331398636102676e-03
6.130000000000000000e+02 2.224159892648458481e-03
6.140000000000000000e+02 2.202247735112905502e-03
6.150000000000000000e+02 2.194903092458844185e-03
6.160000000000000000e+02 2.218695590272545815e-03
6.170000000000000000e+02 2.189712133258581161e-03
6.180000000000000000e+02 2.237887587398290634e-03
6.190000000000000000e+02 2.224858384579420090e-03
6.200000000000000000e+02 2.264006761834025383e-03
6.210000000000000000e+02 2.260398119688034058e-03
6.220000000000000000e+02 2.431437373161315918e-03
6.230000000000000000e+02 2.601381624117493629e-03
6.240000000000000000e+02 3.155133686959743500e-03
6.250000000000000000e+02 2.935088705271482468e-03
6.260000000000000000e+02 2.411179710179567337e-03
6.270000000000000000e+02 2.297189319506287575e-03
6.280000000000000000e+02 2.163383876904845238e-03
6.290000000000000000e+02 2.288779243826866150e-03
6.300000000000000000e+02 2.116358838975429535e-03
6.310000000000000000e+02 2.220963127911090851e-03
6.320000000000000000e+02 2.136193914338946342e-03
6.330000000000000000e+02 2.217485336586833000e-03
6.340000000000000000e+02 2.132373396307229996e-03
6.350000000000000000e+02 2.253003185614943504e-03
6.360000000000000000e+02 2.176399808377027512e-03
6.370000000000000000e+02 2.190278610214591026e-03
6.380000000000000000e+02 2.175620989874005318e-03
6.390000000000000000e+02 2.222991315647959709e-03
6.400000000000000000e+02 2.253154991194605827e-03
6.410000000000000000e+02 2.191339619457721710e-03
6.420000000000000000e+02 2.252246718853712082e-03
6.430000000000000000e+02 2.325713634490966797e-03
6.440000000000000000e+02 2.249591751024127007e-03
6.450000000000000000e+02 2.364260610193014145e-03
6.460000000000000000e+02 2.463876269757747650e-03
6.470000000000000000e+02 2.800578018650412560e-03
6.480000000000000000e+02 3.414281178265810013e-03
6.490000000000000000e+02 3.015235997736454010e-03
6.500000000000000000e+02 2.201867289841175079e-03
6.510000000000000000e+02 2.446995815262198448e-03
6.520000000000000000e+02 2.706767525523900986e-03
6.530000000000000000e+02 2.236593514680862427e-03
6.540000000000000000e+02 2.378391334787011147e-03
6.550000000000000000e+02 2.418802818283438683e-03
6.560000000000000000e+02 2.343527041375637054e-03
6.570000000000000000e+02 2.337928162887692451e-03
6.580000000000000000e+02 2.369523048400878906e-03
6.590000000000000000e+02 2.287139650434255600e-03
6.600000000000000000e+02 2.338991500437259674e-03
6.610000000000000000e+02 2.316156867891550064e-03
6.620000000000000000e+02 2.328808885067701340e-03
6.630000000000000000e+02 2.381450962275266647e-03
6.640000000000000000e+02 2.282224595546722412e-03
6.650000000000000000e+02 2.398507203906774521e-03
6.660000000000000000e+02 2.364224055781960487e-03
6.670000000000000000e+02 2.315762452781200409e-03
6.680000000000000000e+02 2.407856751233339310e-03
6.690000000000000000e+02 2.343835774809122086e-03
6.700000000000000000e+02 2.369533758610486984e-03
6.710000000000000000e+02 2.373082097619771957e-03
6.720000000000000000e+02 2.424985403195023537e-03
6.730000000000000000e+02 2.417977899312973022e-03
6.740000000000000000e+02 2.366784494370222092e-03
6.750000000000000000e+02 2.466334030032157898e-03
6.760000000000000000e+02 2.439739648252725601e-03
6.770000000000000000e+02 2.414009999483823776e-03
6.780000000000000000e+02 2.496488858014345169e-03
6.790000000000000000e+02 2.468144521117210388e-03
6.800000000000000000e+02 2.480480587109923363e-03
6.810000000000000000e+02 2.521943068131804466e-03
6.820000000000000000e+02 2.559721935540437698e-03
6.830000000000000000e+02 2.702059689909219742e-03
6.840000000000000000e+02 2.956319134682416916e-03
6.850000000000000000e+02 2.988572930917143822e-03
6.860000000000000000e+02 2.597465179860591888e-03
6.870000000000000000e+02 2.393075264990329742e-03
6.880000000000000000e+02 2.813249826431274414e-03
6.890000000000000000e+02 2.636516001075506210e-03
6.900000000000000000e+02 2.722909208387136459e-03
6.910000000000000000e+02 2.777585294097661972e-03
6.920000000000000000e+02 2.504206728190183640e-03
6.930000000000000000e+02 2.452135551720857620e-03
6.940000000000000000e+02 2.462460193783044815e-03
6.950000000000000000e+02 2.473826985806226730e-03
6.960000000000000000e+02 2.567146439105272293e-03
6.970000000000000000e+02 2.424718113616108894e-03
6.980000000000000000e+02 2.438690280541777611e-03
6.990000000000000000e+02 2.528143581002950668e-03
7.000000000000000000e+02 2.542617963626980782e-03
7.010000000000000000e+02 2.508227247744798660e-03
7.020000000000000000e+02 2.576499013230204582e-03
7.030000000000000000e+02 2.517726272344589233e-03
7.040000000000000000e+02 2.573928330093622208e-03
7.050000000000000000e+02 2.570891287177801132e-03
7.060000000000000000e+02 2.541111083701252937e-03
7.070000000000000000e+02 2.584276255220174789e-03
7.080000000000000000e+02 2.661329461261630058e-03
7.090000000000000000e+02 2.663720399141311646e-03
7.100000000000000000e+02 2.696372568607330322e-03
7.110000000000000000e+02 2.934203483164310455e-03
7.120000000000000000e+02 3.207845380529761314e-03
7.130000000000000000e+02 3.453714307397603989e-03
7.140000000000000000e+02 2.912889700382947922e-03
7.150000000000000000e+02 2.904901048168540001e-03
7.160000000000000000e+02 2.605469897389411926e-03
7.170000000000000000e+02 2.547941170632839203e-03
7.180000000000000000e+02 2.488569356501102448e-03
7.190000000000000000e+02 2.615417120978236198e-03
7.200000000000000000e+02 2.507656114175915718e-03
7.210000000000000000e+02 2.324945759028196335e-03
7.220000000000000000e+02 2.387680578976869583e-03
7.230000000000000000e+02 2.502560615539550781e-03
7.240000000000000000e+02 2.497635548934340477e-03
7.250000000000000000e+02 2.432989189401268959e-03
7.260000000000000000e+02 2.444011857733130455e-03
7.270000000000000000e+02 2.557126339524984360e-03
7.280000000000000000e+02 2.495426684617996216e-03
7.290000000000000000e+02 2.480748575180768967e-03
7.300000000000000000e+02 2.539713168516755104e-03
7.310000000000000000e+02 2.546228235587477684e-03
7.320000000000000000e+02 2.611960051581263542e-03
7.330000000000000000e+02 2.621409250423312187e-03
7.340000000000000000e+02 2.665998414158821106e-03
7.350000000000000000e+02 2.680714242160320282e-03
7.360000000000000000e+02 2.929957583546638489e-03
7.370000000000000000e+02 3.085318487137556076e-03
7.380000000000000000e+02 3.431102726608514786e-03
7.390000000000000000e+02 3.154305741190910339e-03
7.400000000000000000e+02 2.600306179374456406e-03
7.410000000000000000e+02 2.862438559532165527e-03
7.420000000000000000e+02 2.964561572298407555e-03
7.430000000000000000e+02 2.461373805999755859e-03
7.440000000000000000e+02 2.817231696099042892e-03
7.450000000000000000e+02 2.869817195460200310e-03
7.460000000000000000e+02 2.573076635599136353e-03
7.470000000000000000e+02 2.972625195980072021e-03
7.480000000000000000e+02 2.673886250704526901e-03
7.490000000000000000e+02 2.707979176193475723e-03
7.500000000000000000e+02 2.983943326398730278e-03
7.510000000000000000e+02 2.629253547638654709e-03
7.520000000000000000e+02 2.758956281468272209e-03
7.530000000000000000e+02 2.842086367309093475e-03
7.540000000000000000e+02 2.719423267990350723e-03
7.550000000000000000e+02 2.718462143093347549e-03
7.560000000000000000e+02 2.736800815910100937e-03
7.570000000000000000e+02 2.830868586897850037e-03
7.580000000000000000e+02 2.766900463029742241e-03
7.590000000000000000e+02 2.708643209189176559e-03
7.600000000000000000e+02 2.874322235584259033e-03
7.610000000000000000e+02 2.807727083563804626e-03
7.620000000000000000e+02 2.815167419612407684e-03
7.630000000000000000e+02 2.974543487653136253e-03
7.640000000000000000e+02 3.001656383275985718e-03
7.650000000000000000e+02 3.139657899737358093e-03
7.660000000000000000e+02 3.322828561067581177e-03
7.670000000000000000e+02 3.369782119989395142e-03
7.680000000000000000e+02 3.097299486398696899e-03
7.690000000000000000e+02 2.930768532678484917e-03
7.700000000000000000e+02 2.885083667933940887e-03
7.710000000000000000e+02 2.778748050332069397e-03
7.720000000000000000e+02 2.731997286900877953e-03
7.730000000000000000e+02 2.820069668814539909e-03
7.740000000000000000e+02 2.837754786014556885e-03
7.750000000000000000e+02 2.731205662712454796e-03
7.760000000000000000e+02 2.812235150486230850e-03
7.770000000000000000e+02 2.861381508409976959e-03
7.780000000000000000e+02 2.785044722259044647e-03
7.790000000000000000e+02 2.837276551872491837e-03
7.800000000000000000e+02 2.890712581574916840e-03
7.810000000000000000e+02 2.889895346015691757e-03
7.820000000000000000e+02 2.905647736042737961e-03
7.830000000000000000e+02 2.896400168538093567e-03
7.840000000000000000e+02 3.031680360436439514e-03
7.850000000000000000e+02 3.075660206377506256e-03
7.860000000000000000e+02 3.209610003978013992e-03
7.870000000000000000e+02 3.354334738105535507e-03
7.880000000000000000e+02 3.508436493575572968e-03
7.890000000000000000e+02 3.103360068053007126e-03
7.900000000000000000e+02 2.983147278428077698e-03
7.910000000000000000e+02 3.193702083081007004e-03
7.920000000000000000e+02 3.258962184190750122e-03
7.930000000000000000e+02 2.775848610326647758e-03
7.940000000000000000e+02 2.808588324114680290e-03
7.950000000000000000e+02 3.128789830952882767e-03
7.960000000000000000e+02 2.794973319396376610e-03
7.970000000000000000e+02 2.761146519333124161e-03
7.980000000000000000e+02 2.923810854554176331e-03
7.990000000000000000e+02 3.095855936408042908e-03
8.000000000000000000e+02 3.083858173340559006e-03
8.010000000000000000e+02 3.029051236808300018e-03
8.020000000000000000e+02 3.142730332911014557e-03
8.030000000000000000e+02 2.995263785123825073e-03
8.040000000000000000e+02 2.909336704760789871e-03
8.050000000000000000e+02 2.826020121574401855e-03
8.060000000000000000e+02 3.010805696249008179e-03
8.070000000000000000e+02 3.016898408532142639e-03
8.080000000000000000e+02 3.004790982231497765e-03
8.090000000000000000e+02 3.007010323926806450e-03
8.100000000000000000e+02 3.015063703060150146e-03
8.110000000000000000e+02 3.043800592422485352e-03
8.120000000000000000e+02 3.131910692900419235e-03
8.130000000000000000e+02 3.358178539201617241e-03
8.140000000000000000e+02 3.698063781484961510e-03
8.150000000000000000e+02 3.760456806048750877e-03
8.160000000000000000e+02 3.287368454039096832e-03
8.170000000000000000e+02 3.358797170221805573e-03
8.180000000000000000e+02 2.819291781634092331e-03
8.190000000000000000e+02 2.961762947961688042e-03
8.200000000000000000e+02 2.829066244885325432e-03
8.210000000000000000e+02 2.894367091357707977e-03
8.220000000000000000e+02 2.824001712724566460e-03
8.230000000000000000e+02 2.858342137187719345e-03
8.240000000000000000e+02 2.835804130882024765e-03
8.250000000000000000e+02 2.887523500248789787e-03
8.260000000000000000e+02 2.896342193707823753e-03
8.270000000000000000e+02 2.839535241946578026e-03
8.280000000000000000e+02 2.977070398628711700e-03
8.290000000000000000e+02 2.964895218610763550e-03
8.300000000000000000e+02 3.047368256375193596e-03
8.310000000000000000e+02 3.036621492356061935e-03
8.320000000000000000e+02 3.084175055846571922e-03
8.330000000000000000e+02 3.123279660940170288e-03
8.340000000000000000e+02 3.277016337960958481e-03
8.350000000000000000e+02 3.380226902663707733e-03
8.360000000000000000e+02 3.672604914754629135e-03
8.370000000000000000e+02 3.540207166224718094e-03
8.380000000000000000e+02 3.195606870576739311e-03
8.390000000000000000e+02 3.005317179486155510e-03
8.400000000000000000e+02 3.335011657327413559e-03
8.410000000000000000e+02 3.298354800790548325e-03
8.420000000000000000e+02 3.031237982213497162e-03
8.430000000000000000e+02 3.171252552419900894e-03
8.440000000000000000e+02 3.186244051903486252e-03
8.450000000000000000e+02 3.104868112131953239e-03
8.460000000000000000e+02 3.047402482479810715e-03
8.470000000000000000e+02 3.155194222927093506e-03
8.480000000000000000e+02 3.175709396600723267e-03
8.490000000000000000e+02 3.143718000501394272e-03
8.500000000000000000e+02 3.188716014847159386e-03
8.510000000000000000e+02 3.269210457801818848e-03
8.520000000000000000e+02 3.215827979147434235e-03
8.530000000000000000e+02 3.364019794389605522e-03
8.540000000000000000e+02 3.360969480127096176e-03
8.550000000000000000e+02 3.564526792615652084e-03
8.560000000000000000e+02 3.588601481169462204e-03
8.570000000000000000e+02 3.615538589656352997e-03
8.580000000000000000e+02 3.110903082415461540e-03
8.590000000000000000e+02 3.109009005129337311e-03
8.600000000000000000e+02 3.202613443136215210e-03
8.610000000000000000e+02 3.122322028502821922e-03
8.620000000000000000e+02 3.103793133050203323e-03
8.630000000000000000e+02 3.060787683352828026e-03
8.640000000000000000e+02 3.122728317975997925e-03
8.650000000000000000e+02 3.014531685039401054e-03
8.660000000000000000e+02 3.144229296594858170e-03
8.670000000000000000e+02 3.158067120239138603e-03
8.680000000000000000e+02 3.177065867930650711e-03
8.690000000000000000e+02 3.227807115763425827e-03
8.700000000000000000e+02 3.363991854712367058e-03
8.710000000000000000e+02 3.330220235511660576e-03
8.720000000000000000e+02 3.692356869578361511e-03
8.730000000000000000e+02 3.997807390987873077e-03
8.740000000000000000e+02 3.712986130267381668e-03
8.750000000000000000e+02 3.309046616777777672e-03
8.760000000000000000e+02 3.721306566148996353e-03
8.770000000000000000e+02 3.291368484497070312e-03
8.780000000000000000e+02 3.174720332026481628e-03
8.790000000000000000e+02 3.033631248399615288e-03
8.800000000000000000e+02 3.349320031702518463e-03
8.810000000000000000e+02 3.205875866115093231e-03
8.820000000000000000e+02 3.134008031338453293e-03
8.830000000000000000e+02 3.149918746203184128e-03
8.840000000000000000e+02 3.137608990073204041e-03
8.850000000000000000e+02 3.243557875975966454e-03
8.860000000000000000e+02 3.251444082707166672e-03
8.870000000000000000e+02 3.126495983451604843e-03
8.880000000000000000e+02 3.186774207279086113e-03
8.890000000000000000e+02 3.314565634354948997e-03
8.900000000000000000e+02 3.221787279471755028e-03
8.910000000000000000e+02 3.314593574032187462e-03
8.920000000000000000e+02 3.316900460049510002e-03
8.930000000000000000e+02 3.538870718330144882e-03
8.940000000000000000e+02 3.489905968308448792e-03
8.950000000000000000e+02 3.852896858006715775e-03
8.960000000000000000e+02 4.225302487611770630e-03
8.970000000000000000e+02 4.238448105752468109e-03
8.980000000000000000e+02 3.572698682546615601e-03
8.990000000000000000e+02 3.322025761008262634e-03
9.000000000000000000e+02 3.681056667119264603e-03
9.010000000000000000e+02 3.273410256952047348e-03
9.020000000000000000e+02 3.179100807756185532e-03
9.030000000000000000e+02 3.647088538855314255e-03
9.040000000000000000e+02 3.132446436211466789e-03
9.050000000000000000e+02 3.323450684547424316e-03
9.060000000000000000e+02 3.451190656051039696e-03
9.070000000000000000e+02 3.297042101621627808e-03
9.080000000000000000e+02 3.370508085936307907e-03
9.090000000000000000e+02 3.388315439224243164e-03
9.100000000000000000e+02 3.394125727936625481e-03
9.110000000000000000e+02 3.356772242113947868e-03
9.120000000000000000e+02 3.320505609735846519e-03
9.130000000000000000e+02 3.288313280791044235e-03
9.140000000000000000e+02 3.483977634459733963e-03
9.150000000000000000e+02 3.471397329121828079e-03
9.160000000000000000e+02 3.401422873139381409e-03
9.170000000000000000e+02 3.526085987687110901e-03
9.180000000000000000e+02 3.393379971385002136e-03
9.190000000000000000e+02 3.341732081025838852e-03
9.200000000000000000e+02 3.426642855629324913e-03
9.210000000000000000e+02 3.475761739537119865e-03
9.220000000000000000e+02 3.443777095526456833e-03
9.230000000000000000e+02 3.551206085830926895e-03
9.240000000000000000e+02 3.837089985609054565e-03
9.250000000000000000e+02 4.209026228636503220e-03
9.260000000000000000e+02 4.495768807828426361e-03
9.270000000000000000e+02 3.994395956397056580e-03
9.280000000000000000e+02 3.401821479201316833e-03
9.290000000000000000e+02 3.765671281144022942e-03
9.300000000000000000e+02 3.364655654877424240e-03
9.310000000000000000e+02 3.391659352928400040e-03
9.320000000000000000e+02 3.330735256895422935e-03
9.330000000000000000e+02 3.553902730345726013e-03
9.340000000000000000e+02 3.246142528951168060e-03
9.350000000000000000e+02 3.280214732512831688e-03
9.360000000000000000e+02 3.467846196144819260e-03
9.370000000000000000e+02 3.220304613932967186e-03
9.380000000000000000e+02 3.371026134118437767e-03
9.390000000000000000e+02 3.434938844293355942e-03
9.400000000000000000e+02 3.372827079147100449e-03
9.410000000000000000e+02 3.397277323529124260e-03
9.420000000000000000e+02 3.466430585831403732e-03
9.430000000000000000e+02 3.538291435688734055e-03
9.440000000000000000e+02 3.484648186713457108e-03
9.450000000000000000e+02 3.515277057886123657e-03
9.460000000000000000e+02 3.650209866464138031e-03
9.470000000000000000e+02 3.745300462469458580e-03
9.480000000000000000e+02 3.938227891921997070e-03
9.490000000000000000e+02 4.645848646759986877e-03
9.500000000000000000e+02 4.850855097174644470e-03
9.510000000000000000e+02 4.309222102165222168e-03
9.520000000000000000e+02 3.999008797109127045e-03
9.530000000000000000e+02 3.907753154635429382e-03
9.540000000000000000e+02 3.235033480450510979e-03
9.550000000000000000e+02 3.691532649099826813e-03
9.560000000000000000e+02 3.393884748220443726e-03
9.570000000000000000e+02 3.395238425582647324e-03
9.580000000000000000e+02 3.356829052790999413e-03
9.590000000000000000e+02 3.310447558760643005e-03
9.600000000000000000e+02 3.493064548820257187e-03
9.610000000000000000e+02 3.367059864103794098e-03
9.620000000000000000e+02 3.513590898364782333e-03
9.630000000000000000e+02 3.363892436027526855e-03
9.640000000000000000e+02 3.402470611035823822e-03
9.650000000000000000e+02 3.577969036996364594e-03
9.660000000000000000e+02 3.456921782344579697e-03
9.670000000000000000e+02 3.405568189918994904e-03
9.680000000000000000e+02 3.524173749610781670e-03
9.690000000000000000e+02 3.656652756035327911e-03
9.700000000000000000e+02 3.556040814146399498e-03
9.710000000000000000e+02 3.566222265362739563e-03
9.720000000000000000e+02 3.717362647876143456e-03
9.730000000000000000e+02 3.721343819051980972e-03
9.740000000000000000e+02 3.652534214779734612e-03
9.750000000000000000e+02 3.876224858686327934e-03
9.760000000000000000e+02 3.993485588580369949e-03
9.770000000000000000e+02 4.105011001229286194e-03
9.780000000000000000e+02 3.947758115828037262e-03
9.790000000000000000e+02 4.035499878227710724e-03
9.800000000000000000e+02 3.874400164932012558e-03
9.810000000000000000e+02 3.709744662046432495e-03
9.820000000000000000e+02 3.615813795477151871e-03
9.830000000000000000e+02 3.517379984259605408e-03
9.840000000000000000e+02 3.691395279020071030e-03
9.850000000000000000e+02 3.586371894925832748e-03
9.860000000000000000e+02 3.639588132500648499e-03
9.870000000000000000e+02 3.625364508479833603e-03
9.880000000000000000e+02 3.552825655788183212e-03
9.890000000000000000e+02 3.737823572009801865e-03
9.900000000000000000e+02 3.731084056198596954e-03
9.910000000000000000e+02 3.632751293480396271e-03
9.920000000000000000e+02 3.865543287247419357e-03
9.930000000000000000e+02 3.825022839009761810e-03
9.940000000000000000e+02 3.872192930430173874e-03
9.950000000000000000e+02 4.127952270209789276e-03
9.960000000000000000e+02 4.206479527056217194e-03
9.970000000000000000e+02 4.047982860356569290e-03
9.980000000000000000e+02 3.620659466832876205e-03
9.990000000000000000e+02 3.935059532523155212e-03
1.000000000000000000e+03 4.012183286249637604e-03
1.001000000000000000e+03 3.784709144383668900e-03
1.002000000000000000e+03 3.828774672001600266e-03
1.003000000000000000e+03 4.002494737505912781e-03
1.004000000000000000e+03 3.785224165767431259e-03
1.005000000000000000e+03 3.957446664571762085e-03
1.006000000000000000e+03 3.780401777476072311e-03
1.007000000000000000e+03 3.973648883402347565e-03
1.008000000000000000e+03 4.234159365296363831e-03
1.009000000000000000e+03 4.168304614722728729e-03
1.010000000000000000e+03 3.748154267668724060e-03
1.011000000000000000e+03 3.753987839445471764e-03
1.012000000000000000e+03 3.985454328358173370e-03
1.013000000000000000e+03 3.834242466837167740e-03
1.014000000000000000e+03 3.774587064981460571e-03
1.015000000000000000e+03 3.996576182544231415e-03
1.016000000000000000e+03 3.826279891654849052e-03
1.017000000000000000e+03 3.764661028981208801e-03
1.018000000000000000e+03 3.954396583139896393e-03
1.019000000000000000e+03 3.881729673594236374e-03
1.020000000000000000e+03 3.866829443722963333e-03
1.021000000000000000e+03 3.874831600114703178e-03
1.022000000000000000e+03 4.033805802464485168e-03
1.023000000000000000e+03 4.091316834092140198e-03
1.024000000000000000e+03 4.137390293180942535e-03
1.025000000000000000e+03 4.317088983952999115e-03
1.026000000000000000e+03 4.463225603103637695e-03
1.027000000000000000e+03 3.994508646428585052e-03
1.028000000000000000e+03 4.026121925562620163e-03
1.029000000000000000e+03 4.188513383269309998e-03
1.030000000000000000e+03 3.834799630567431450e-03
1.031000000000000000e+03 3.712184727191925049e-03
1.032000000000000000e+03 4.004704765975475311e-03
1.033000000000000000e+03 3.870285581797361374e-03
1.034000000000000000e+03 3.784659784287214279e-03
1.035000000000000000e+03 4.001563414931297302e-03
1.036000000000000000e+03 4.022121895104646683e-03
1.037000000000000000e+03 4.003507550805807114e-03
1.038000000000000000e+03 3.810669761151075363e-03
1.039000000000000000e+03 4.138063173741102219e-03
1.040000000000000000e+03 4.064656794071197510e-03
1.041000000000000000e+03 3.964751958847045898e-03
1.042000000000000000e+03 4.034635610878467560e-03
1.043000000000000000e+03 4.194777458906173706e-03
1.044000000000000000e+03 4.249394405633211136e-03
1.045000000000000000e+03 4.916026256978511810e-03
1.046000000000000000e+03 5.295002367347478867e-03
1.047000000000000000e+03 4.254207480698823929e-03
1.048000000000000000e+03 3.800875274464488029e-03
1.049000000000000000e+03 4.093811847269535065e-03
1.050000000000000000e+03 4.026108887046575546e-03
1.051000000000000000e+03 3.896297886967658997e-03
1.052000000000000000e+03 3.827764652669429779e-03
1.053000000000000000e+03 3.829864785075187683e-03
1.054000000000000000e+03 3.812045557424426079e-03
1.055000000000000000e+03 3.649831283837556839e-03
1.056000000000000000e+03 3.690114710479974747e-03
1.057000000000000000e+03 3.853185800835490227e-03
1.058000000000000000e+03 3.877190873026847839e-03
1.059000000000000000e+03 3.740278538316488266e-03
1.060000000000000000e+03 3.785419045016169548e-03
1.061000000000000000e+03 3.907882608473300934e-03
1.062000000000000000e+03 3.919003065675497055e-03
1.063000000000000000e+03 3.909394145011901855e-03
1.064000000000000000e+03 4.023684188723564148e-03
1.065000000000000000e+03 4.048122093081474304e-03
1.066000000000000000e+03 4.118971526622772217e-03
1.067000000000000000e+03 4.162498749792575836e-03
1.068000000000000000e+03 4.225111566483974457e-03
1.069000000000000000e+03 4.410703200846910477e-03
1.070000000000000000e+03 4.377956967800855637e-03
1.071000000000000000e+03 4.474751185625791550e-03
1.072000000000000000e+03 4.123611375689506531e-03
1.073000000000000000e+03 4.427492152899503708e-03
1.074000000000000000e+03 4.516851622611284256e-03
1.075000000000000000e+03 4.933030344545841217e-03
1.076000000000000000e+03 4.095199517905712128e-03
1.077000000000000000e+03 4.047939553856849670e-03
1.078000000000000000e+03 4.530505277216434479e-03
1.079000000000000000e+03 4.055724479258060455e-03
1.080000000000000000e+03 3.916092682629823685e-03
1.081000000000000000e+03 3.919093403965234756e-03
1.082000000000000000e+03 4.198674112558364868e-03
1.083000000000000000e+03 3.822226077318191528e-03
1.084000000000000000e+03 3.703295718878507614e-03
1.085000000000000000e+03 4.088075831532478333e-03
1.086000000000000000e+03 3.870684653520584106e-03
1.087000000000000000e+03 3.904367564246058464e-03
1.088000000000000000e+03 3.965977579355239868e-03
1.089000000000000000e+03 3.969452343881130219e-03
1.090000000000000000e+03 3.915421199053525925e-03
1.091000000000000000e+03 4.061204381287097931e-03
1.092000000000000000e+03 4.068859852850437164e-03
1.093000000000000000e+03 4.187043290585279465e-03
1.094000000000000000e+03 4.294254817068576813e-03
1.095000000000000000e+03 4.350540693849325180e-03
1.096000000000000000e+03 4.888653755187988281e-03
1.097000000000000000e+03 5.161558277904987335e-03
1.098000000000000000e+03 4.986440297216176987e-03
1.099000000000000000e+03 4.098466131836175919e-03
1.100000000000000000e+03 4.269354976713657379e-03
1.101000000000000000e+03 4.318925552070140839e-03
1.102000000000000000e+03 4.020532593131065369e-03
1.103000000000000000e+03 4.017181228846311569e-03
1.104000000000000000e+03 3.993874415755271912e-03
1.105000000000000000e+03 4.157450050115585327e-03
1.106000000000000000e+03 3.873887937515974045e-03
1.107000000000000000e+03 4.067570902407169342e-03
1.108000000000000000e+03 4.177085123956203461e-03
1.109000000000000000e+03 3.997411578893661499e-03
1.110000000000000000e+03 4.136289004236459732e-03
1.111000000000000000e+03 4.208424128592014313e-03
1.112000000000000000e+03 4.248735960572957993e-03
1.113000000000000000e+03 4.260330926626920700e-03
1.114000000000000000e+03 4.490933846682310104e-03
1.115000000000000000e+03 4.583847243338823318e-03
1.116000000000000000e+03 4.529332276433706284e-03
1.117000000000000000e+03 4.310193471610546112e-03
1.118000000000000000e+03 4.393511917442083359e-03
1.119000000000000000e+03 4.308674018830060959e-03
1.120000000000000000e+03 4.263089038431644440e-03
1.121000000000000000e+03 4.389559384435415268e-03
1.122000000000000000e+03 4.318433813750743866e-03
1.123000000000000000e+03 4.337138496339321136e-03
1.124000000000000000e+03 4.374402575194835663e-03
1.125000000000000000e+03 4.245634190738201141e-03
1.126000000000000000e+03 4.370774142444133759e-03
1.127000000000000000e+03 4.492066800594329834e-03
1.128000000000000000e+03 4.352048970758914948e-03
1.129000000000000000e+03 4.442198202013969421e-03
1.130000000000000000e+03 4.798732697963714600e-03
1.131000000000000000e+03 5.293760448694229126e-03
1.132000000000000000e+03 5.000759381800889969e-03
1.133000000000000000e+03 4.226491786539554596e-03
1.134000000000000000e+03 4.239113070070743561e-03
1.135000000000000000e+03 4.143598023802042007e-03
1.136000000000000000e+03 4.110077396035194397e-03
1.137000000000000000e+03 4.229947458952665329e-03
1.138000000000000000e+03 4.086337983608245850e-03
1.139000000000000000e+03 3.962550312280654907e-03
1.140000000000000000e+03 4.009358119219541550e-03
1.141000000000000000e+03 4.259854555130004883e-03
1.142000000000000000e+03 4.013712052255868912e-03
1.143000000000000000e+03 4.125691018998622894e-03
1.144000000000000000e+03 4.313297569751739502e-03
1.145000000000000000e+03 4.487426020205020905e-03
1.146000000000000000e+03 4.519831389188766479e-03
1.147000000000000000e+03 4.439624026417732239e-03
1.148000000000000000e+03 4.372615367174148560e-03
1.149000000000000000e+03 4.269187338650226593e-03
1.150000000000000000e+03 4.136448260396718979e-03
1.151000000000000000e+03 4.344966262578964233e-03
1.152000000000000000e+03 4.446675535291433334e-03
1.153000000000000000e+03 4.377240315079689026e-03
1.154000000000000000e+03 4.323431290686130524e-03
1.155000000000000000e+03 4.424198530614376068e-03
1.156000000000000000e+03 4.491428378969430923e-03
1.157000000000000000e+03 4.460975527763366699e-03
1.158000000000000000e+03 4.495517350733280182e-03
1.159000000000000000e+03 4.570700228214263916e-03
1.160000000000000000e+03 4.764717072248458862e-03
1.161000000000000000e+03 4.970915149897336960e-03
1.162000000000000000e+03 5.113478284329175949e-03
1.163000000000000000e+03 4.917799495160579681e-03
1.164000000000000000e+03 4.719329997897148132e-03
1.165000000000000000e+03 4.376718774437904358e-03
1.166000000000000000e+03 4.380622413009405136e-03
1.167000000000000000e+03 4.611700773239135742e-03
1.168000000000000000e+03 4.442301113158464432e-03
1.169000000000000000e+03 4.197739064693450928e-03
1.170000000000000000e+03 4.449199419468641281e-03
1.171000000000000000e+03 4.330757074058055878e-03
1.172000000000000000e+03 4.321477375924587250e-03
1.173000000000000000e+03 4.669557325541973114e-03
1.174000000000000000e+03 4.713857080787420273e-03
1.175000000000000000e+03 4.686031490564346313e-03
1.176000000000000000e+03 4.966709762811660767e-03
1.177000000000000000e+03 4.386600106954574585e-03
1.178000000000000000e+03 4.422365687787532806e-03
1.179000000000000000e+03 4.427291918545961380e-03
1.180000000000000000e+03 4.277197644114494324e-03
1.181000000000000000e+03 4.566863179206848145e-03
1.182000000000000000e+03 4.278304986655712128e-03
1.183000000000000000e+03 4.397602751851081848e-03
1.184000000000000000e+03 4.542715847492218018e-03
1.185000000000000000e+03 4.357926547527313232e-03
1.186000000000000000e+03 4.493610933423042297e-03
1.187000000000000000e+03 4.404194653034210205e-03
1.188000000000000000e+03 4.487868398427963257e-03
1.189000000000000000e+03 4.450081381946802139e-03
1.190000000000000000e+03 4.471931140869855881e-03
1.191000000000000000e+03 4.581674467772245407e-03
1.192000000000000000e+03 4.642206709831953049e-03
1.193000000000000000e+03 4.666784778237342834e-03
1.194000000000000000e+03 4.837879445403814316e-03
1.195000000000000000e+03 4.999631550163030624e-03
1.196000000000000000e+03 5.040288902819156647e-03
1.197000000000000000e+03 4.734035115689039230e-03
1.198000000000000000e+03 4.615584854036569595e-03
1.199000000000000000e+03 4.522095434367656708e-03
1.200000000000000000e+03 4.900027997791767120e-03
1.201000000000000000e+03 4.775562323629856110e-03
1.202000000000000000e+03 4.452735651284456253e-03
1.203000000000000000e+03 4.788817837834358215e-03
1.204000000000000000e+03 4.730394110083580017e-03
1.205000000000000000e+03 4.518822766840457916e-03
1.206000000000000000e+03 4.593143239617347717e-03
1.207000000000000000e+03 4.619854968041181564e-03
1.208000000000000000e+03 4.488886334002017975e-03
1.209000000000000000e+03 4.462465178221464157e-03
1.210000000000000000e+03 4.662424325942993164e-03
1.211000000000000000e+03 4.431052133440971375e-03
1.212000000000000000e+03 4.420101176947355270e-03
1.213000000000000000e+03 4.699583165347576141e-03
1.214000000000000000e+03 4.507184028625488281e-03
1.215000000000000000e+03 4.530916921794414520e-03
1.216000000000000000e+03 4.740741569548845291e-03
1.217000000000000000e+03 4.592930432409048080e-03
1.218000000000000000e+03 4.622134845703840256e-03
1.219000000000000000e+03 4.768277518451213837e-03
1.220000000000000000e+03 4.978936165571212769e-03
1.221000000000000000e+03 5.153592675924301147e-03
1.222000000000000000e+03 5.426786839962005615e-03
1.223000000000000000e+03 5.358990281820297241e-03
1.224000000000000000e+03 5.074590910226106644e-03
1.225000000000000000e+03 4.443415440618991852e-03
1.226000000000000000e+03 4.702603444457054138e-03
1.227000000000000000e+03 4.938904196023941040e-03
1.228000000000000000e+03 4.616912454366683960e-03
1.229000000000000000e+03 4.793982487171888351e-03
1.230000000000000000e+03 5.090272985398769379e-03
1.231000000000000000e+03 4.513669759035110474e-03
1.232000000000000000e+03 4.539949819445610046e-03
1.233000000000000000e+03 4.547394812107086182e-03
1.234000000000000000e+03 4.643182270228862762e-03
1.235000000000000000e+03 4.454433917999267578e-03
1.236000000000000000e+03 4.505374468863010406e-03
1.237000000000000000e+03 4.802256822586059570e-03
1.238000000000000000e+03 4.615765996277332306e-03
1.239000000000000000e+03 4.575077444314956665e-03
1.240000000000000000e+03 4.538312554359436035e-03
1.241000000000000000e+03 4.829474724829196930e-03
1.242000000000000000e+03 4.678195808082818985e-03
1.243000000000000000e+03 4.584784153848886490e-03
1.244000000000000000e+03 4.766795784235000610e-03
1.245000000000000000e+03 4.799517337232828140e-03
1.246000000000000000e+03 4.586031660437583923e-03
1.247000000000000000e+03 4.757571034133434296e-03
1.248000000000000000e+03 4.884647205471992493e-03
1.249000000000000000e+03 4.877639468759298325e-03
1.250000000000000000e+03 4.868624266237020493e-03
1.251000000000000000e+03 5.066902376711368561e-03
1.252000000000000000e+03 5.037358496338129044e-03
1.253000000000000000e+03 5.415441002696752548e-03
1.254000000000000000e+03 5.636045243591070175e-03
1.255000000000000000e+03 5.145341157913208008e-03
1.256000000000000000e+03 4.301646724343299866e-03
1.257000000000000000e+03 4.733363166451454163e-03
1.258000000000000000e+03 4.843876231461763382e-03
1.259000000000000000e+03 4.410852678120136261e-03
1.260000000000000000e+03 4.708615597337484360e-03
1.261000000000000000e+03 4.611702635884284973e-03
1.262000000000000000e+03 4.685759544372558594e-03
1.263000000000000000e+03 4.777486436069011688e-03
1.264000000000000000e+03 4.800404887646436691e-03
1.265000000000000000e+03 4.999285563826560974e-03
1.266000000000000000e+03 5.111443344503641129e-03
1.267000000000000000e+03 5.031365435570478439e-03
1.268000000000000000e+03 4.926608875393867493e-03
1.269000000000000000e+03 4.630051553249359131e-03
1.270000000000000000e+03 4.530857782810926437e-03
1.271000000000000000e+03 4.888314288109540939e-03
1.272000000000000000e+03 4.822258837521076202e-03
1.273000000000000000e+03 4.701808094978332520e-03
1.274000000000000000e+03 4.978421144187450409e-03
1.275000000000000000e+03 5.023864563554525375e-03
1.276000000000000000e+03 5.359855946153402328e-03
1.277000000000000000e+03 4.913446959108114243e-03
1.278000000000000000e+03 4.605782683938741684e-03
1.279000000000000000e+03 4.757774528115987778e-03
1.280000000000000000e+03 4.812742117792367935e-03
1.281000000000000000e+03 4.709353670477867126e-03
1.282000000000000000e+03 4.733750596642494202e-03
1.283000000000000000e+03 4.835791885852813721e-03
1.284000000000000000e+03 4.651445895433425903e-03
1.285000000000000000e+03 4.806195851415395737e-03
1.286000000000000000e+03 4.842990543693304062e-03
1.287000000000000000e+03 4.745081998407840729e-03
1.288000000000000000e+03 4.789584316313266754e-03
1.289000000000000000e+03 5.001284182071685791e-03
1.290000000000000000e+03 4.906015470623970032e-03
1.291000000000000000e+03 5.168661475181579590e-03
1.292000000000000000e+03 5.522228777408599854e-03
1.293000000000000000e+03 5.798853468149900436e-03
1.294000000000000000e+03 5.224286578595638275e-03
1.295000000000000000e+03 4.804894793778657913e-03
1.296000000000000000e+03 5.100542679429054260e-03
1.297000000000000000e+03 4.763885866850614548e-03
1.298000000000000000e+03 4.513086285442113876e-03
1.299000000000000000e+03 4.984576255083084106e-03
1.300000000000000000e+03 4.785195924341678619e-03
1.301000000000000000e+03 4.569850396364927292e-03
1.302000000000000000e+03 4.886377137154340744e-03
1.303000000000000000e+03 4.659724887460470200e-03
1.304000000000000000e+03 4.731820430606603622e-03
1.305000000000000000e+03 4.793621134012937546e-03
1.306000000000000000e+03 4.842651076614856720e-03
1.307000000000000000e+03 4.978880286216735840e-03
1.308000000000000000e+03 4.908534698188304901e-03
1.309000000000000000e+03 4.896370694041252136e-03
1.310000000000000000e+03 5.059541203081607819e-03
1.311000000000000000e+03 5.099925678223371506e-03
1.312000000000000000e+03 5.233481526374816895e-03
1.313000000000000000e+03 5.432350095361471176e-03
1.314000000000000000e+03 5.248179193586111069e-03
1.315000000000000000e+03 4.994518123567104340e-03
1.316000000000000000e+03 4.908811300992965698e-03
1.317000000000000000e+03 4.998674150556325912e-03
1.318000000000000000e+03 4.891500342637300491e-03
1.319000000000000000e+03 4.780435934662818909e-03
1.320000000000000000e+03 4.912875127047300339e-03
1.321000000000000000e+03 4.955972544848918915e-03
1.322000000000000000e+03 4.938596859574317932e-03
1.323000000000000000e+03 4.902191460132598877e-03
1.324000000000000000e+03 4.872129298746585846e-03
1.325000000000000000e+03 5.115425214171409607e-03
1.326000000000000000e+03 5.100585520267486572e-03
1.327000000000000000e+03 5.135003477334976196e-03
1.328000000000000000e+03 5.022554658353328705e-03
1.329000000000000000e+03 5.416651722043752670e-03
1.330000000000000000e+03 5.118108354508876801e-03
1.331000000000000000e+03 5.138347856700420380e-03
1.332000000000000000e+03 5.326013546437025070e-03
1.333000000000000000e+03 5.405736621469259262e-03
1.334000000000000000e+03 5.712367594242095947e-03
1.335000000000000000e+03 5.428997799754142761e-03
1.336000000000000000e+03 5.165496841073036194e-03
1.337000000000000000e+03 4.854347091168165207e-03
1.338000000000000000e+03 5.151114892214536667e-03
1.339000000000000000e+03 5.014603491872549057e-03
1.340000000000000000e+03 4.547949414700269699e-03
1.341000000000000000e+03 4.922471940517425537e-03
1.342000000000000000e+03 5.021100863814353943e-03
1.343000000000000000e+03 4.788139835000038147e-03
1.344000000000000000e+03 4.967296030372381210e-03
1.345000000000000000e+03 4.923666827380657196e-03
1.346000000000000000e+03 4.910537973046302795e-03
1.347000000000000000e+03 5.051600746810436249e-03
1.348000000000000000e+03 4.949628375470638275e-03
1.349000000000000000e+03 5.179812200367450714e-03
1.350000000000000000e+03 5.233723670244216919e-03
1.351000000000000000e+03 5.545701365917921066e-03
1.352000000000000000e+03 5.716786719858646393e-03
1.353000000000000000e+03 5.797355435788631439e-03
1.354000000000000000e+03 5.335291381925344467e-03
1.355000000000000000e+03 4.886701237410306931e-03
1.356000000000000000e+03 5.031696520745754242e-03
1.357000000000000000e+03 5.019067786633968353e-03
1.358000000000000000e+03 4.885874222964048386e-03
1.359000000000000000e+03 5.013769492506980896e-03
1.360000000000000000e+03 4.790368489921092987e-03
1.361000000000000000e+03 4.972647409886121750e-03
1.362000000000000000e+03 4.789285361766815186e-03
1.363000000000000000e+03 4.773127846419811249e-03
1.364000000000000000e+03 5.056053865700960159e-03
1.365000000000000000e+03 4.888293333351612091e-03
1.366000000000000000e+03 4.931458272039890289e-03
1.367000000000000000e+03 4.994390066713094711e-03
1.368000000000000000e+03 5.072460975497961044e-03
1.369000000000000000e+03 5.002516787499189377e-03
1.370000000000000000e+03 5.212127231061458588e-03
1.371000000000000000e+03 5.619979463517665863e-03
1.372000000000000000e+03 6.032229866832494736e-03
1.373000000000000000e+03 5.640893708914518356e-03
1.374000000000000000e+03 5.409132689237594604e-03
1.375000000000000000e+03 5.241491831839084625e-03
1.376000000000000000e+03 5.016437731683254242e-03
1.377000000000000000e+03 5.156678147614002228e-03
1.378000000000000000e+03 5.215778946876525879e-03
1.379000000000000000e+03 4.918211139738559723e-03
1.380000000000000000e+03 4.949787631630897522e-03
1.381000000000000000e+03 4.974916577339172363e-03
1.382000000000000000e+03 4.960631020367145538e-03
1.383000000000000000e+03 4.914822522550821304e-03
1.384000000000000000e+03 4.862618632614612579e-03
1.385000000000000000e+03 5.092334002256393433e-03
1.386000000000000000e+03 4.915179684758186340e-03
1.387000000000000000e+03 4.906598478555679321e-03
1.388000000000000000e+03 4.959629382938146591e-03
1.389000000000000000e+03 4.958713427186012268e-03
1.390000000000000000e+03 5.051939282566308975e-03
1.391000000000000000e+03 5.046652629971504211e-03
1.392000000000000000e+03 5.078314337879419327e-03
1.393000000000000000e+03 5.031130276620388031e-03
1.394000000000000000e+03 5.089116748422384262e-03
1.395000000000000000e+03 5.300988908857107162e-03
1.396000000000000000e+03 5.206831730902194977e-03
1.397000000000000000e+03 5.564012564718723297e-03
1.398000000000000000e+03 5.554963834583759308e-03
1.399000000000000000e+03 5.679942667484283447e-03
1.400000000000000000e+03 5.503344815224409103e-03
1.401000000000000000e+03 5.566459149122238159e-03
1.402000000000000000e+03 5.521391984075307846e-03
1.403000000000000000e+03 5.074328742921352386e-03
1.404000000000000000e+03 5.218651145696640015e-03
1.405000000000000000e+03 5.456152372062206268e-03
1.406000000000000000e+03 5.376028828322887421e-03
1.407000000000000000e+03 5.249188747256994247e-03
1.408000000000000000e+03 5.391631275415420532e-03
1.409000000000000000e+03 5.058242008090019226e-03
1.410000000000000000e+03 5.123591981828212738e-03
1.411000000000000000e+03 5.469832569360733032e-03
1.412000000000000000e+03 5.007089115679264069e-03
1.413000000000000000e+03 5.172913428395986557e-03
1.414000000000000000e+03 5.442321300506591797e-03
1.415000000000000000e+03 5.035749636590480804e-03
1.416000000000000000e+03 5.102531984448432922e-03
1.417000000000000000e+03 5.350474268198013306e-03
1.418000000000000000e+03 5.273782648146152496e-03
1.419000000000000000e+03 5.123196169734001160e-03
1.420000000000000000e+03 5.309594329446554184e-03
1.421000000000000000e+03 5.276876501739025116e-03
1.422000000000000000e+03 5.166231654584407806e-03
1.423000000000000000e+03 5.267107393592596054e-03
1.424000000000000000e+03 5.238607525825500488e-03
1.425000000000000000e+03 5.278275813907384872e-03
1.426000000000000000e+03 5.434815771877765656e-03
1.427000000000000000e+03 5.509576760232448578e-03
1.428000000000000000e+03 5.485172849148511887e-03
1.429000000000000000e+03 5.742091219872236252e-03
1.430000000000000000e+03 5.971380509436130524e-03
1.431000000000000000e+03 6.118401885032653809e-03
1.432000000000000000e+03 5.454786121845245361e-03
1.433000000000000000e+03 5.272928625345230103e-03
1.434000000000000000e+03 5.548950284719467163e-03
1.435000000000000000e+03 5.261600017547607422e-03
1.436000000000000000e+03 5.164705682545900345e-03
1.437000000000000000e+03 5.244971252977848053e-03
1.438000000000000000e+03 5.114022176712751389e-03
1.439000000000000000e+03 5.088402889668941498e-03
1.440000000000000000e+03 5.230505019426345825e-03
1.441000000000000000e+03 5.088211037218570709e-03
1.442000000000000000e+03 5.131793674081563950e-03
1.443000000000000000e+03 5.299682728946208954e-03
1.444000000000000000e+03 5.234627053141593933e-03
1.445000000000000000e+03 5.260243080556392670e-03
1.446000000000000000e+03 5.314995534718036652e-03
1.447000000000000000e+03 5.476190708577632904e-03
1.448000000000000000e+03 5.431610159575939178e-03
1.449000000000000000e+03 5.479199346154928207e-03
1.450000000000000000e+03 5.532367154955863953e-03
1.451000000000000000e+03 5.387060344219207764e-03
1.452000000000000000e+03 5.407122895121574402e-03
1.453000000000000000e+03 5.415181629359722137e-03
1.454000000000000000e+03 5.815992131829261780e-03
1.455000000000000000e+03 6.126230116933584213e-03
1.456000000000000000e+03 6.599938496947288513e-03
1.457000000000000000e+03 5.999740213155746460e-03
1.458000000000000000e+03 5.567924585193395615e-03
1.459000000000000000e+03 5.563286598771810532e-03
1.460000000000000000e+03 5.101823247969150543e-03
1.461000000000000000e+03 5.782444030046463013e-03
1.462000000000000000e+03 5.009525921195745468e-03
1.463000000000000000e+03 5.156131461262702942e-03
1.464000000000000000e+03 5.282429978251457214e-03
1.465000000000000000e+03 4.915832541882991791e-03
1.466000000000000000e+03 5.150125361979007721e-03
1.467000000000000000e+03 5.082396790385246277e-03
1.468000000000000000e+03 5.070634186267852783e-03
1.469000000000000000e+03 4.966408945620059967e-03
1.470000000000000000e+03 5.185128189623355865e-03
1.471000000000000000e+03 5.130545701831579208e-03
1.472000000000000000e+03 5.096047651022672653e-03
1.473000000000000000e+03 5.143005866557359695e-03
1.474000000000000000e+03 5.259131081402301788e-03
1.475000000000000000e+03 5.240525584667921066e-03
1.476000000000000000e+03 5.215599201619625092e-03
1.477000000000000000e+03 5.541124381124973297e-03
1.478000000000000000e+03 5.388338118791580200e-03
1.479000000000000000e+03 5.737055093050003052e-03
1.480000000000000000e+03 5.912190303206443787e-03
1.481000000000000000e+03 6.301946006715297699e-03
1.482000000000000000e+03 6.277537904679775238e-03
1.483000000000000000e+03 5.681708455085754395e-03
1.484000000000000000e+03 5.354320164769887924e-03
1.485000000000000000e+03 5.465276539325714111e-03
1.486000000000000000e+03 5.587483756244182587e-03
1.487000000000000000e+03 5.418497137725353241e-03
1.488000000000000000e+03 5.313770845532417297e-03
1.489000000000000000e+03 5.326935090124607086e-03
1.490000000000000000e+03 5.399554502218961716e-03
1.491000000000000000e+03 5.518108606338500977e-03
1.492000000000000000e+03 5.206800531595945358e-03
1.493000000000000000e+03 5.326616577804088593e-03
1.494000000000000000e+03 5.319171585142612457e-03
1.495000000000000000e+03 5.201513879001140594e-03
1.496000000000000000e+03 5.354380235075950623e-03
1.497000000000000000e+03 5.310397595167160034e-03
1.498000000000000000e+03 5.303914658725261688e-03
1.499000000000000000e+03 5.482321139425039291e-03
1.500000000000000000e+03 5.440254695713520050e-03
1.501000000000000000e+03 5.597407929599285126e-03
1.502000000000000000e+03 5.752420052886009216e-03
1.503000000000000000e+03 5.443342030048370361e-03
1.504000000000000000e+03 5.372424609959125519e-03
1.505000000000000000e+03 5.446655210107564926e-03
1.506000000000000000e+03 5.568768829107284546e-03
1.507000000000000000e+03 5.494165234267711639e-03
1.508000000000000000e+03 5.484231747686862946e-03
1.509000000000000000e+03 5.807352717965841293e-03
1.510000000000000000e+03 5.666390061378479004e-03
1.511000000000000000e+03 5.635429173707962036e-03
1.512000000000000000e+03 5.494122859090566635e-03
1.513000000000000000e+03 5.286023952066898346e-03
1.514000000000000000e+03 5.466603673994541168e-03
1.515000000000000000e+03 5.372448824346065521e-03
1.516000000000000000e+03 5.515697877854108810e-03
1.517000000000000000e+03 5.535384174436330795e-03
1.518000000000000000e+03 5.374825559556484222e-03
1.519000000000000000e+03 5.524772685021162033e-03
1.520000000000000000e+03 5.605065263807773590e-03
1.521000000000000000e+03 5.685348063707351685e-03
1.522000000000000000e+03 5.680324044078588486e-03
1.523000000000000000e+03 6.067586131393909454e-03
1.524000000000000000e+03 6.170704960823059082e-03
1.525000000000000000e+03 5.580727942287921906e-03
1.526000000000000000e+03 5.434663500636816025e-03
1.527000000000000000e+03 5.525998771190643311e-03
1.528000000000000000e+03 5.601932294666767120e-03
1.529000000000000000e+03 5.535165779292583466e-03
1.530000000000000000e+03 5.534775555133819580e-03
1.531000000000000000e+03 5.549012683331966400e-03
1.532000000000000000e+03 5.509016569703817368e-03
1.533000000000000000e+03 5.592759698629379272e-03
1.534000000000000000e+03 5.612378474324941635e-03
1.535000000000000000e+03 5.549752619117498398e-03
1.536000000000000000e+03 5.683401599526405334e-03
1.537000000000000000e+03 5.794543772935867310e-03
1.538000000000000000e+03 5.606567487120628357e-03
1.539000000000000000e+03 5.540944170206785202e-03
1.540000000000000000e+03 5.763977766036987305e-03
1.541000000000000000e+03 5.633895751088857651e-03
1.542000000000000000e+03 5.844671279191970825e-03
1.543000000000000000e+03 5.718896165490150452e-03
1.544000000000000000e+03 5.401410162448883057e-03
1.545000000000000000e+03 5.551725625991821289e-03
1.546000000000000000e+03 5.727530457079410553e-03
1.547000000000000000e+03 5.645017605274915695e-03
1.548000000000000000e+03 5.587139632552862167e-03
1.549000000000000000e+03 5.614725407212972641e-03
1.550000000000000000e+03 5.672633182257413864e-03
1.551000000000000000e+03 5.746603943407535553e-03
1.552000000000000000e+03 5.812939256429672241e-03
1.553000000000000000e+03 5.753041245043277740e-03
1.554000000000000000e+03 6.127374246716499329e-03
1.555000000000000000e+03 6.804913282394409180e-03
1.556000000000000000e+03 6.367710884660482407e-03
1.557000000000000000e+03 5.847271066159009933e-03
1.558000000000000000e+03 6.136850453913211823e-03
1.559000000000000000e+03 5.667509511113166809e-03
1.560000000000000000e+03 5.261871498078107834e-03
1.561000000000000000e+03 5.256449338048696518e-03
1.562000000000000000e+03 5.447817966341972351e-03
1.563000000000000000e+03 5.389068275690078735e-03
1.564000000000000000e+03 5.025960039347410202e-03
1.565000000000000000e+03 5.158578511327505112e-03
1.566000000000000000e+03 5.368273239582777023e-03
1.567000000000000000e+03 5.145072005689144135e-03
1.568000000000000000e+03 5.080278031527996063e-03
1.569000000000000000e+03 5.311572458595037460e-03
1.570000000000000000e+03 5.240459926426410675e-03
1.571000000000000000e+03 5.232582800090312958e-03
1.572000000000000000e+03 5.400326102972030640e-03
1.573000000000000000e+03 5.405411124229431152e-03
1.574000000000000000e+03 5.391062237322330475e-03
1.575000000000000000e+03 5.458407104015350342e-03
1.576000000000000000e+03 5.550154950469732285e-03
1.577000000000000000e+03 5.670728161931037903e-03
1.578000000000000000e+03 5.638878792524337769e-03
1.579000000000000000e+03 5.780909210443496704e-03
1.580000000000000000e+03 5.993491038680076599e-03
1.581000000000000000e+03 6.147318985313177109e-03
1.582000000000000000e+03 6.409290246665477753e-03
1.583000000000000000e+03 6.416033022105693817e-03
1.584000000000000000e+03 5.938456859439611435e-03
1.585000000000000000e+03 6.080282386392354965e-03
1.586000000000000000e+03 5.968883633613586426e-03
1.587000000000000000e+03 5.872020497918128967e-03
1.588000000000000000e+03 5.764917936176061630e-03
1.589000000000000000e+03 5.709280259907245636e-03
1.590000000000000000e+03 5.655636079609394073e-03
1.591000000000000000e+03 5.598824005573987961e-03
1.592000000000000000e+03 5.733455531299114227e-03
1.593000000000000000e+03 5.662049632519483566e-03
1.594000000000000000e+03 5.377696361392736435e-03
1.595000000000000000e+03 5.496769212186336517e-03
1.596000000000000000e+03 5.725366529077291489e-03
1.597000000000000000e+03 5.445424467325210571e-03
1.598000000000000000e+03 5.456715822219848633e-03
1.599000000000000000e+03 5.759487859904766083e-03
1.600000000000000000e+03 5.520219914615154266e-03
1.601000000000000000e+03 5.611391272395849228e-03
1.602000000000000000e+03 5.789377726614475250e-03
1.603000000000000000e+03 5.609338171780109406e-03
1.604000000000000000e+03 5.729646887630224228e-03
1.605000000000000000e+03 5.893921013921499252e-03
1.606000000000000000e+03 5.971150007098913193e-03
1.607000000000000000e+03 6.207142025232315063e-03
1.608000000000000000e+03 6.610505282878875732e-03
1.609000000000000000e+03 6.164892576634883881e-03
1.610000000000000000e+03 5.636299960315227509e-03
1.611000000000000000e+03 5.925120785832405090e-03
1.612000000000000000e+03 5.907575599849224091e-03
1.613000000000000000e+03 5.533912684768438339e-03
1.614000000000000000e+03 5.824216641485691071e-03
1.615000000000000000e+03 5.672733299434185028e-03
1.616000000000000000e+03 5.677364300936460495e-03
1.617000000000000000e+03 5.674444139003753662e-03
1.618000000000000000e+03 5.498364567756652832e-03
1.619000000000000000e+03 5.737227387726306915e-03
1.620000000000000000e+03 5.845881998538970947e-03
1.621000000000000000e+03 5.575962364673614502e-03
1.622000000000000000e+03 5.713466554880142212e-03
1.623000000000000000e+03 5.866210907697677612e-03
1.624000000000000000e+03 5.703694652765989304e-03
1.625000000000000000e+03 5.708146840333938599e-03
1.626000000000000000e+03 5.891816690564155579e-03
1.627000000000000000e+03 5.658210720866918564e-03
1.628000000000000000e+03 5.878896918147802353e-03
1.629000000000000000e+03 5.934843327850103378e-03
1.630000000000000000e+03 6.274636834859848022e-03
1.631000000000000000e+03 6.133265327662229538e-03
1.632000000000000000e+03 6.152355577796697617e-03
1.633000000000000000e+03 5.998563021421432495e-03
1.634000000000000000e+03 5.781278014183044434e-03
1.635000000000000000e+03 6.111334078013896942e-03
1.636000000000000000e+03 5.953256040811538696e-03
1.637000000000000000e+03 5.682409740984439850e-03
1.638000000000000000e+03 5.620175972580909729e-03
1.639000000000000000e+03 5.789856426417827606e-03
1.640000000000000000e+03 5.785954650491476059e-03
1.641000000000000000e+03 5.605885293334722519e-03
1.642000000000000000e+03 5.784236826002597809e-03
1.643000000000000000e+03 5.712768994271755219e-03
1.644000000000000000e+03 5.581537261605262756e-03
1.645000000000000000e+03 5.824974738061428070e-03
1.646000000000000000e+03 5.868130829185247421e-03
1.647000000000000000e+03 5.703512579202651978e-03
1.648000000000000000e+03 5.755226127803325653e-03
1.649000000000000000e+03 6.084199063479900360e-03
1.650000000000000000e+03 5.839346908032894135e-03
1.651000000000000000e+03 6.079030688852071762e-03
1.652000000000000000e+03 6.257922854274511337e-03
1.653000000000000000e+03 5.933497101068496704e-03
1.654000000000000000e+03 5.826569162309169769e-03
1.655000000000000000e+03 5.927889607846736908e-03
1.656000000000000000e+03 6.059313192963600159e-03
1.657000000000000000e+03 6.167849060148000717e-03
1.658000000000000000e+03 6.147890351712703705e-03
1.659000000000000000e+03 6.277644541114568710e-03
1.660000000000000000e+03 6.067573092877864838e-03
1.661000000000000000e+03 6.338494829833507538e-03
1.662000000000000000e+03 6.356822326779365540e-03
1.663000000000000000e+03 5.699303001165390015e-03
1.664000000000000000e+03 5.783728323876857758e-03
1.665000000000000000e+03 6.061605177819728851e-03
1.666000000000000000e+03 5.695014260709285736e-03
1.667000000000000000e+03 5.595886614173650742e-03
1.668000000000000000e+03 6.033088546246290207e-03
1.669000000000000000e+03 5.615055561065673828e-03
1.670000000000000000e+03 5.595745518803596497e-03
1.671000000000000000e+03 5.949611775577068329e-03
1.672000000000000000e+03 5.763520952314138412e-03
1.673000000000000000e+03 5.735665559768676758e-03
1.674000000000000000e+03 5.813613068312406540e-03
1.675000000000000000e+03 5.951841827481985092e-03
1.676000000000000000e+03 5.962060298770666122e-03
1.677000000000000000e+03 5.925166420638561249e-03
1.678000000000000000e+03 6.210831925272941589e-03
1.679000000000000000e+03 6.483336444944143295e-03
1.680000000000000000e+03 6.464879959821701050e-03
1.681000000000000000e+03 6.397671531885862350e-03
1.682000000000000000e+03 6.159400101751089096e-03
1.683000000000000000e+03 5.878002848476171494e-03
1.684000000000000000e+03 5.845555569976568222e-03
1.685000000000000000e+03 5.892715882509946823e-03
1.686000000000000000e+03 5.812087096273899078e-03
1.687000000000000000e+03 5.703967064619064331e-03
1.688000000000000000e+03 5.859664641320705414e-03
1.689000000000000000e+03 5.884795915335416794e-03
1.690000000000000000e+03 5.781432148069143295e-03
1.691000000000000000e+03 5.680094473063945770e-03
1.692000000000000000e+03 5.826830863952636719e-03
1.693000000000000000e+03 5.748068913817405701e-03
1.694000000000000000e+03 5.738971289247274399e-03
1.695000000000000000e+03 5.907547660171985626e-03
1.696000000000000000e+03 5.880198441445827484e-03
1.697000000000000000e+03 5.793442483991384506e-03
1.698000000000000000e+03 6.079435348510742188e-03
1.699000000000000000e+03 6.207085680216550827e-03
1.700000000000000000e+03 6.201936863362789154e-03
1.701000000000000000e+03 6.310120224952697754e-03
1.702000000000000000e+03 6.137518212199211121e-03
1.703000000000000000e+03 5.893697962164878845e-03
1.704000000000000000e+03 5.794704891741275787e-03
1.705000000000000000e+03 6.035590078681707382e-03
1.706000000000000000e+03 5.808429326862096786e-03
1.707000000000000000e+03 5.787265952676534653e-03
1.708000000000000000e+03 5.789733491837978363e-03
1.709000000000000000e+03 5.925559438765048981e-03
1.710000000000000000e+03 6.023469381034374237e-03
1.711000000000000000e+03 6.028761155903339386e-03
1.712000000000000000e+03 6.085684057325124741e-03
1.713000000000000000e+03 6.193406879901885986e-03
1.714000000000000000e+03 6.263752933591604233e-03
1.715000000000000000e+03 6.576602812856435776e-03
1.716000000000000000e+03 6.216611247509717941e-03
1.717000000000000000e+03 5.975828971713781357e-03
1.718000000000000000e+03 6.032282020896673203e-03
1.719000000000000000e+03 6.158733740448951721e-03
1.720000000000000000e+03 6.121260579675436020e-03
1.721000000000000000e+03 5.959992762655019760e-03
1.722000000000000000e+03 6.144360639154911041e-03
1.723000000000000000e+03 6.203787401318550110e-03
1.724000000000000000e+03 6.372295320034027100e-03
1.725000000000000000e+03 6.542965769767761230e-03
1.726000000000000000e+03 6.170080509036779404e-03
1.727000000000000000e+03 5.916316062211990356e-03
1.728000000000000000e+03 5.988725461065769196e-03
1.729000000000000000e+03 5.994217470288276672e-03
1.730000000000000000e+03 5.760154686868190765e-03
1.731000000000000000e+03 5.855317693203687668e-03
1.732000000000000000e+03 6.121974438428878784e-03
1.733000000000000000e+03 5.879194941371679306e-03
1.734000000000000000e+03 5.690315272659063339e-03
1.735000000000000000e+03 5.969611927866935730e-03
1.736000000000000000e+03 5.867318715900182724e-03
1.737000000000000000e+03 5.754572805017232895e-03
1.738000000000000000e+03 5.990944802761077881e-03
1.739000000000000000e+03 5.989454686641693115e-03
1.740000000000000000e+03 5.781299434602260590e-03
1.741000000000000000e+03 6.053569726645946503e-03
1.742000000000000000e+03 6.001732312142848969e-03
1.743000000000000000e+03 6.143137812614440918e-03
1.744000000000000000e+03 6.322283297777175903e-03
1.745000000000000000e+03 6.401387043297290802e-03
1.746000000000000000e+03 6.459576077759265900e-03
1.747000000000000000e+03 6.394247524440288544e-03
1.748000000000000000e+03 6.279573775827884674e-03
1.749000000000000000e+03 6.233235355466604233e-03
1.750000000000000000e+03 6.118542514741420746e-03
1.751000000000000000e+03 6.116318516433238983e-03
1.752000000000000000e+03 6.022503133863210678e-03
1.753000000000000000e+03 6.024031899869441986e-03
1.754000000000000000e+03 6.290460936725139618e-03
1.755000000000000000e+03 6.038311868906021118e-03
1.756000000000000000e+03 5.974123254418373108e-03
1.757000000000000000e+03 6.250055506825447083e-03
1.758000000000000000e+03 5.951466038823127747e-03
1.759000000000000000e+03 5.786824040114879608e-03
1.760000000000000000e+03 5.980654619634151459e-03
1.761000000000000000e+03 5.970194935798645020e-03
1.762000000000000000e+03 5.907968617975711823e-03
1.763000000000000000e+03 6.013777107000350952e-03
1.764000000000000000e+03 6.014558486640453339e-03
1.765000000000000000e+03 6.151068955659866333e-03
1.766000000000000000e+03 5.881774239242076874e-03
1.767000000000000000e+03 6.050949916243553162e-03
1.768000000000000000e+03 6.296975538134574890e-03
1.769000000000000000e+03 5.957215558737516403e-03
1.770000000000000000e+03 6.150127854198217392e-03
1.771000000000000000e+03 6.224630400538444519e-03
1.772000000000000000e+03 6.021853536367416382e-03
1.773000000000000000e+03 6.260923109948635101e-03
1.774000000000000000e+03 6.474685855209827423e-03
1.775000000000000000e+03 6.408085580915212631e-03
1.776000000000000000e+03 6.733824498951435089e-03
1.777000000000000000e+03 6.565198302268981934e-03
1.778000000000000000e+03 6.200397387146949768e-03
1.779000000000000000e+03 6.076986901462078094e-03
1.780000000000000000e+03 6.421813275665044785e-03
1.781000000000000000e+03 6.225815042853355408e-03
1.782000000000000000e+03 6.176899187266826630e-03
1.783000000000000000e+03 6.016877479851245880e-03
1.784000000000000000e+03 6.121113430708646774e-03
1.785000000000000000e+03 6.106863729655742645e-03
1.786000000000000000e+03 6.040201522409915924e-03
1.787000000000000000e+03 6.046615540981292725e-03
1.788000000000000000e+03 6.247822195291519165e-03
1.789000000000000000e+03 5.782890133559703827e-03
1.790000000000000000e+03 5.765657871961593628e-03
1.791000000000000000e+03 6.220619659870862961e-03
1.792000000000000000e+03 5.982846021652221680e-03
1.793000000000000000e+03 5.905758123844861984e-03
1.794000000000000000e+03 6.357816047966480255e-03
1.795000000000000000e+03 6.129030138254165649e-03
1.796000000000000000e+03 6.257024593651294708e-03
1.797000000000000000e+03 6.429503671824932098e-03
1.798000000000000000e+03 6.198836024850606918e-03
1.799000000000000000e+03 6.024183239787817001e-03
1.800000000000000000e+03 6.049890071153640747e-03
1.801000000000000000e+03 6.103523075580596924e-03
1.802000000000000000e+03 6.143520586192607880e-03
1.803000000000000000e+03 6.069343537092208862e-03
1.804000000000000000e+03 6.094909738749265671e-03
1.805000000000000000e+03 6.028447300195693970e-03
1.806000000000000000e+03 6.067519541829824448e-03
1.807000000000000000e+03 6.131479050964117050e-03
1.808000000000000000e+03 6.165094673633575439e-03
1.809000000000000000e+03 6.204176694154739380e-03
1.810000000000000000e+03 6.154791917651891708e-03
1.811000000000000000e+03 6.359259597957134247e-03
1.812000000000000000e+03 6.195600610226392746e-03
1.813000000000000000e+03 6.468079984188079834e-03
1.814000000000000000e+03 6.541056092828512192e-03
1.815000000000000000e+03 6.513529922813177109e-03
1.816000000000000000e+03 6.633924320340156555e-03
1.817000000000000000e+03 6.914285942912101746e-03
1.818000000000000000e+03 6.627421826124191284e-03
1.819000000000000000e+03 6.258650682866573334e-03
1.820000000000000000e+03 6.187444087117910385e-03
1.821000000000000000e+03 6.366355344653129578e-03
1.822000000000000000e+03 6.217818707227706909e-03
1.823000000000000000e+03 5.972126033157110214e-03
1.824000000000000000e+03 5.947701167315244675e-03
1.825000000000000000e+03 6.063609384000301361e-03
1.826000000000000000e+03 6.054521538317203522e-03
1.827000000000000000e+03 5.896158516407012939e-03
1.828000000000000000e+03 5.942396819591522217e-03
1.829000000000000000e+03 6.106167100369930267e-03
1.830000000000000000e+03 6.026909686625003815e-03
1.831000000000000000e+03 6.048244889825582504e-03
1.832000000000000000e+03 6.110399961471557617e-03
1.833000000000000000e+03 6.080915220081806183e-03
1.834000000000000000e+03 6.247799843549728394e-03
1.835000000000000000e+03 6.257276982069015503e-03
1.836000000000000000e+03 6.468487903475761414e-03
1.837000000000000000e+03 6.721447221934795380e-03
1.838000000000000000e+03 6.941435392946004868e-03
1.839000000000000000e+03 6.641861982643604279e-03
1.840000000000000000e+03 6.373600102961063385e-03
1.841000000000000000e+03 6.114740855991840363e-03
1.842000000000000000e+03 6.327323615550994873e-03
1.843000000000000000e+03 6.286478601396083832e-03
1.844000000000000000e+03 6.254693027585744858e-03
1.845000000000000000e+03 6.215762346982955933e-03
1.846000000000000000e+03 6.039267405867576599e-03
1.847000000000000000e+03 6.130480673164129257e-03
1.848000000000000000e+03 6.177579518407583237e-03
1.849000000000000000e+03 5.912228953093290329e-03
1.850000000000000000e+03 6.081999745219945908e-03
1.851000000000000000e+03 6.219485308974981308e-03
1.852000000000000000e+03 6.086113862693309784e-03
1.853000000000000000e+03 6.218694150447845459e-03
1.854000000000000000e+03 6.460620090365409851e-03
1.855000000000000000e+03 6.542860530316829681e-03
1.856000000000000000e+03 6.658215075731277466e-03
1.857000000000000000e+03 6.305811461061239243e-03
1.858000000000000000e+03 6.070276722311973572e-03
1.859000000000000000e+03 6.309812422841787338e-03
1.860000000000000000e+03 6.231354549527168274e-03
1.861000000000000000e+03 6.183027289807796478e-03
1.862000000000000000e+03 6.168019026517868042e-03
1.863000000000000000e+03 6.220444571226835251e-03
1.864000000000000000e+03 6.326466798782348633e-03
1.865000000000000000e+03 6.310869008302688599e-03
1.866000000000000000e+03 6.394717842340469360e-03
1.867000000000000000e+03 6.594709586352109909e-03
1.868000000000000000e+03 6.564540322870016098e-03
1.869000000000000000e+03 6.516484078019857407e-03
1.870000000000000000e+03 6.295181345194578171e-03
1.871000000000000000e+03 6.150022149085998535e-03
1.872000000000000000e+03 6.300119217485189438e-03
1.873000000000000000e+03 6.323152221739292145e-03
1.874000000000000000e+03 6.062012165784835815e-03
1.875000000000000000e+03 6.246171426028013229e-03
1.876000000000000000e+03 6.379764527082443237e-03
1.877000000000000000e+03 6.331601645797491074e-03
1.878000000000000000e+03 6.239543668925762177e-03
1.879000000000000000e+03 6.353605072945356369e-03
1.880000000000000000e+03 6.294495426118373871e-03
1.881000000000000000e+03 6.632165983319282532e-03
1.882000000000000000e+03 6.559919565916061401e-03
1.883000000000000000e+03 6.519091781228780746e-03
1.884000000000000000e+03 6.241722032427787781e-03
1.885000000000000000e+03 6.188680417835712433e-03
1.886000000000000000e+03 6.298673804849386215e-03
1.887000000000000000e+03 6.264137104153633118e-03
1.888000000000000000e+03 6.228751968592405319e-03
1.889000000000000000e+03 6.228635087609291077e-03
1.890000000000000000e+03 6.312148179858922958e-03
1.891000000000000000e+03 6.371456664055585861e-03
1.892000000000000000e+03 6.320495158433914185e-03
1.893000000000000000e+03 6.375336088240146637e-03
1.894000000000000000e+03 6.326710805296897888e-03
1.895000000000000000e+03 6.648975890129804611e-03
1.896000000000000000e+03 6.793919019401073456e-03
1.897000000000000000e+03 6.737357005476951599e-03
1.898000000000000000e+03 6.768549792468547821e-03
1.899000000000000000e+03 6.302666850388050079e-03
1.900000000000000000e+03 6.308431737124919891e-03
1.901000000000000000e+03 6.290060933679342270e-03
1.902000000000000000e+03 6.369527429342269897e-03
1.903000000000000000e+03 6.199383642524480820e-03
1.904000000000000000e+03 6.387125700712203979e-03
1.905000000000000000e+03 6.473843008279800415e-03
1.906000000000000000e+03 6.190175190567970276e-03
1.907000000000000000e+03 6.252787541598081589e-03
1.908000000000000000e+03 6.255192682147026062e-03
1.909000000000000000e+03 6.005305331200361252e-03
1.910000000000000000e+03 6.331964395940303802e-03
1.911000000000000000e+03 6.124656181782484055e-03
1.912000000000000000e+03 6.068591028451919556e-03
1.913000000000000000e+03 6.348131224513053894e-03
1.914000000000000000e+03 6.274457555264234543e-03
1.915000000000000000e+03 6.278768181800842285e-03
1.916000000000000000e+03 6.578469183295965195e-03
1.917000000000000000e+03 6.560856010764837265e-03
1.918000000000000000e+03 6.434240844100713730e-03
1.919000000000000000e+03 6.326632108539342880e-03
1.920000000000000000e+03 6.362599786370992661e-03
1.921000000000000000e+03 6.187845021486282349e-03
1.922000000000000000e+03 6.349441595375537872e-03
1.923000000000000000e+03 6.587671115994453430e-03
1.924000000000000000e+03 6.482601165771484375e-03
1.925000000000000000e+03 6.682975217700004578e-03
1.926000000000000000e+03 6.785483565181493759e-03
1.927000000000000000e+03 6.518968846648931503e-03
1.928000000000000000e+03 6.398859433829784393e-03
1.929000000000000000e+03 6.535336375236511230e-03
1.930000000000000000e+03 6.356532685458660126e-03
1.931000000000000000e+03 6.262725219130516052e-03
1.932000000000000000e+03 6.335025653243064880e-03
1.933000000000000000e+03 6.456318311393260956e-03
1.934000000000000000e+03 6.396941374987363815e-03
1.935000000000000000e+03 6.146038882434368134e-03
1.936000000000000000e+03 6.311982404440641403e-03
1.937000000000000000e+03 6.404588930308818817e-03
1.938000000000000000e+03 6.194850429892539978e-03
1.939000000000000000e+03 6.351756863296031952e-03
1.940000000000000000e+03 6.456294562667608261e-03
1.941000000000000000e+03 6.246822886168956757e-03
1.942000000000000000e+03 6.425533443689346313e-03
1.943000000000000000e+03 6.518387235701084137e-03
1.944000000000000000e+03 6.376379635185003281e-03
1.945000000000000000e+03 6.618884392082691193e-03
1.946000000000000000e+03 6.785774137824773788e-03
1.947000000000000000e+03 7.307063322514295578e-03
1.948000000000000000e+03 8.294191211462020874e-03
1.949000000000000000e+03 7.905848324298858643e-03
1.950000000000000000e+03 6.215210072696208954e-03
1.951000000000000000e+03 6.949059665203094482e-03
1.952000000000000000e+03 6.513462867587804794e-03
1.953000000000000000e+03 6.271532736718654633e-03
1.954000000000000000e+03 6.160502787679433823e-03
1.955000000000000000e+03 5.945868790149688721e-03
1.956000000000000000e+03 6.115741096436977386e-03
1.957000000000000000e+03 5.632491316646337509e-03
1.958000000000000000e+03 5.893721245229244232e-03
1.959000000000000000e+03 5.799596197903156281e-03
1.960000000000000000e+03 5.658835172653198242e-03
1.961000000000000000e+03 5.552030168473720551e-03
1.962000000000000000e+03 5.793006159365177155e-03
1.963000000000000000e+03 5.719894077628850937e-03
1.964000000000000000e+03 5.676839500665664673e-03
1.965000000000000000e+03 5.849084816873073578e-03
1.966000000000000000e+03 5.867893807590007782e-03
1.967000000000000000e+03 5.860905162990093231e-03
1.968000000000000000e+03 5.924039520323276520e-03
1.969000000000000000e+03 6.014234386384487152e-03
1.970000000000000000e+03 6.067920476198196411e-03
1.971000000000000000e+03 6.066693924367427826e-03
1.972000000000000000e+03 6.118927150964736938e-03
1.973000000000000000e+03 6.206947378814220428e-03
1.974000000000000000e+03 6.184337195008993149e-03
1.975000000000000000e+03 6.245998200029134750e-03
1.976000000000000000e+03 6.271560676395893097e-03
1.977000000000000000e+03 6.365488748997449875e-03
1.978000000000000000e+03 6.347933784127235413e-03
1.979000000000000000e+03 6.496629677712917328e-03
1.980000000000000000e+03 6.487193983048200607e-03
1.981000000000000000e+03 6.894990801811218262e-03
1.982000000000000000e+03 7.033051922917366028e-03
1.983000000000000000e+03 7.559732999652624130e-03
1.984000000000000000e+03 7.342880126088857651e-03
1.985000000000000000e+03 7.357080467045307159e-03
1.986000000000000000e+03 7.148391567170619965e-03
1.987000000000000000e+03 6.571254692971706390e-03
1.988000000000000000e+03 6.472583860158920288e-03
1.989000000000000000e+03 6.973598152399063110e-03
1.990000000000000000e+03 6.362924352288246155e-03
1.991000000000000000e+03 6.100438535213470459e-03
1.992000000000000000e+03 6.651068106293678284e-03
1.993000000000000000e+03 6.286870688199996948e-03
1.994000000000000000e+03 6.221102084964513779e-03
1.995000000000000000e+03 6.164995022118091583e-03
1.996000000000000000e+03 6.173399742692708969e-03
1.997000000000000000e+03 6.273302715271711349e-03
1.998000000000000000e+03 6.066280417144298553e-03
1.999000000000000000e+03 6.106314714998006821e-03
2.000000000000000000e+03 6.255130283534526825e-03
2.001000000000000000e+03 6.160690449178218842e-03
2.002000000000000000e+03 6.209725048393011093e-03
2.003000000000000000e+03 6.212837994098663330e-03
2.004000000000000000e+03 6.241648457944393158e-03
2.005000000000000000e+03 6.290023680776357651e-03
2.006000000000000000e+03 6.239940878003835678e-03
2.007000000000000000e+03 6.372126750648021698e-03
2.008000000000000000e+03 6.384018342941999435e-03
2.009000000000000000e+03 6.354462355375289917e-03
2.010000000000000000e+03 6.479471921920776367e-03
2.011000000000000000e+03 6.400663405656814575e-03
2.012000000000000000e+03 6.521535571664571762e-03
2.013000000000000000e+03 6.561358459293842316e-03
2.014000000000000000e+03 6.866171956062316895e-03
2.015000000000000000e+03 7.358280010521411896e-03
2.016000000000000000e+03 7.979113608598709106e-03
2.017000000000000000e+03 7.472525816410779953e-03
2.018000000000000000e+03 6.579590961337089539e-03
2.019000000000000000e+03 7.508906535804271698e-03
2.020000000000000000e+03 6.542628165334463120e-03
2.021000000000000000e+03 6.182148121297359467e-03
2.022000000000000000e+03 6.608999334275722504e-03
2.023000000000000000e+03 5.997546948492527008e-03
2.024000000000000000e+03 6.335608661174774170e-03
2.025000000000000000e+03 5.764688365161418915e-03
2.026000000000000000e+03 6.295769475400447845e-03
2.027000000000000000e+03 5.820313002914190292e-03
2.028000000000000000e+03 5.979437381029129028e-03
2.029000000000000000e+03 5.920653697103261948e-03
2.030000000000000000e+03 6.037417333573102951e-03
2.031000000000000000e+03 5.953421816229820251e-03
2.032000000000000000e+03 5.930757150053977966e-03
2.033000000000000000e+03 6.006795912981033325e-03
2.034000000000000000e+03 6.088252179324626923e-03
2.035000000000000000e+03 6.159747019410133362e-03
2.036000000000000000e+03 6.109967827796936035e-03
2.037000000000000000e+03 6.225029937922954559e-03
2.038000000000000000e+03 6.239323876798152924e-03
2.039000000000000000e+03 6.250528153032064438e-03
2.040000000000000000e+03 6.324883550405502319e-03
2.041000000000000000e+03 6.359570659697055817e-03
2.042000000000000000e+03 6.408521439880132675e-03
2.043000000000000000e+03 6.469657178968191147e-03
2.044000000000000000e+03 6.539727561175823212e-03
2.045000000000000000e+03 6.701976060867309570e-03
2.046000000000000000e+03 6.761050783097743988e-03
2.047000000000000000e+03 7.170645054429769516e-03
2.048000000000000000e+03 7.247149944305419922e-03
2.049000000000000000e+03 7.513785734772682190e-03
2.050000000000000000e+03 6.752098910510540009e-03
2.051000000000000000e+03 6.968318950384855270e-03
2.052000000000000000e+03 7.074359338730573654e-03
2.053000000000000000e+03 6.392714567482471466e-03
2.054000000000000000e+03 6.440188270062208176e-03
2.055000000000000000e+03 6.892686244100332260e-03
2.056000000000000000e+03 6.334940902888774872e-03
2.057000000000000000e+03 6.367851048707962036e-03
2.058000000000000000e+03 6.616209633648395538e-03
2.059000000000000000e+03 6.262387149035930634e-03
2.060000000000000000e+03 6.290914025157690048e-03
2.061000000000000000e+03 6.455108057707548141e-03
2.062000000000000000e+03 6.168100051581859589e-03
2.063000000000000000e+03 6.420463323593139648e-03
2.064000000000000000e+03 6.367180496454238892e-03
2.065000000000000000e+03 6.274050101637840271e-03
2.066000000000000000e+03 6.469641812145709991e-03
2.067000000000000000e+03 6.319647189229726791e-03
2.068000000000000000e+03 6.469020154327154160e-03
2.069000000000000000e+03 6.530645303428173065e-03
2.070000000000000000e+03 6.361830979585647583e-03
2.071000000000000000e+03 6.500445306301116943e-03
2.072000000000000000e+03 6.572397425770759583e-03
2.073000000000000000e+03 6.450310349464416504e-03
2.074000000000000000e+03 6.547962781041860580e-03
2.075000000000000000e+03 6.627499125897884369e-03
2.076000000000000000e+03 6.582160945981740952e-03
2.077000000000000000e+03 6.757129915058612823e-03
2.078000000000000000e+03 6.884298752993345261e-03
2.079000000000000000e+03 7.101648952811956406e-03
2.080000000000000000e+03 7.266806438565254211e-03
2.081000000000000000e+03 7.011858280748128891e-03
2.082000000000000000e+03 6.577709224075078964e-03
2.083000000000000000e+03 6.836303975433111191e-03
2.084000000000000000e+03 7.119178771972656250e-03
2.085000000000000000e+03 6.506418343633413315e-03
2.086000000000000000e+03 6.757967174053192139e-03
2.087000000000000000e+03 6.749152205884456635e-03
2.088000000000000000e+03 6.310461089015007019e-03
2.089000000000000000e+03 6.508215330541133881e-03
2.090000000000000000e+03 6.465488579124212265e-03
2.091000000000000000e+03 6.247822195291519165e-03
2.092000000000000000e+03 6.371169816702604294e-03
2.093000000000000000e+03 6.373278796672821045e-03
2.094000000000000000e+03 6.323372013866901398e-03
2.095000000000000000e+03 6.251478567719459534e-03
2.096000000000000000e+03 6.311660166829824448e-03
2.097000000000000000e+03 6.319205276668071747e-03
2.098000000000000000e+03 6.403304636478424072e-03
2.099000000000000000e+03 6.406342145055532455e-03
2.100000000000000000e+03 6.362548097968101501e-03
2.101000000000000000e+03 6.458905991166830063e-03
2.102000000000000000e+03 6.503076758235692978e-03
2.103000000000000000e+03 6.552487611770629883e-03
2.104000000000000000e+03 6.602138280868530273e-03
2.105000000000000000e+03 6.713032256811857224e-03
2.106000000000000000e+03 7.002389989793300629e-03
2.107000000000000000e+03 7.104729767888784409e-03
2.108000000000000000e+03 7.530124858021736145e-03
2.109000000000000000e+03 7.179493084549903870e-03
2.110000000000000000e+03 6.594597361981868744e-03
2.111000000000000000e+03 6.720476783812046051e-03
2.112000000000000000e+03 7.152631878852844238e-03
2.113000000000000000e+03 6.756540387868881226e-03
2.114000000000000000e+03 6.659831851720809937e-03
2.115000000000000000e+03 6.971470545977354050e-03
2.116000000000000000e+03 6.817301269620656967e-03
2.117000000000000000e+03 6.577979307621717453e-03
2.118000000000000000e+03 6.836839020252227783e-03
2.119000000000000000e+03 6.783753167837858200e-03
2.120000000000000000e+03 6.510059349238872528e-03
2.121000000000000000e+03 6.530384533107280731e-03
2.122000000000000000e+03 6.519840564578771591e-03
2.123000000000000000e+03 6.367463618516921997e-03
2.124000000000000000e+03 6.429980508983135223e-03
2.125000000000000000e+03 6.423815619200468063e-03
2.126000000000000000e+03 6.516670808196067810e-03
2.127000000000000000e+03 6.511363200843334198e-03
2.128000000000000000e+03 6.536440458148717880e-03
2.129000000000000000e+03 6.518148817121982574e-03
2.130000000000000000e+03 6.534428801387548447e-03
2.131000000000000000e+03 6.551750004291534424e-03
2.132000000000000000e+03 6.488987710326910019e-03
2.133000000000000000e+03 6.576056592166423798e-03
2.134000000000000000e+03 6.614069454371929169e-03
2.135000000000000000e+03 6.665051914751529694e-03
2.136000000000000000e+03 6.640878506004810333e-03
2.137000000000000000e+03 6.818896159529685974e-03
2.138000000000000000e+03 6.781482603400945663e-03
2.139000000000000000e+03 7.103173993527889252e-03
2.140000000000000000e+03 7.116948254406452179e-03
2.141000000000000000e+03 7.277731783688068390e-03
2.142000000000000000e+03 6.956800352782011032e-03
2.143000000000000000e+03 6.702344864606857300e-03
2.144000000000000000e+03 6.869914010167121887e-03
2.145000000000000000e+03 6.912255659699440002e-03
2.146000000000000000e+03 6.889960728585720062e-03
2.147000000000000000e+03 6.682762410491704941e-03
2.148000000000000000e+03 6.566985975950956345e-03
2.149000000000000000e+03 6.710117682814598083e-03
2.150000000000000000e+03 6.651762872934341431e-03
2.151000000000000000e+03 6.417562719434499741e-03
2.152000000000000000e+03 6.650944706052541733e-03
2.153000000000000000e+03 6.502917967736721039e-03
2.154000000000000000e+03 6.446145474910736084e-03
2.155000000000000000e+03 6.651365663856267929e-03
2.156000000000000000e+03 6.444822065532207489e-03
2.157000000000000000e+03 6.528377532958984375e-03
2.158000000000000000e+03 6.649278104305267334e-03
2.159000000000000000e+03 6.576019804924726486e-03
2.160000000000000000e+03 6.688296794891357422e-03
2.161000000000000000e+03 6.619508378207683563e-03
2.162000000000000000e+03 6.633326411247253418e-03
2.163000000000000000e+03 6.839828565716743469e-03
2.164000000000000000e+03 6.705903913825750351e-03
2.165000000000000000e+03 6.924472749233245850e-03
2.166000000000000000e+03 7.110673002898693085e-03
2.167000000000000000e+03 7.441414054483175278e-03
2.168000000000000000e+03 7.395160384476184845e-03
2.169000000000000000e+03 7.165729533880949020e-03
2.170000000000000000e+03 6.613528355956077576e-03
2.171000000000000000e+03 6.825011223554611206e-03
2.172000000000000000e+03 6.707436405122280121e-03
2.173000000000000000e+03 6.577249150723218918e-03
2.174000000000000000e+03 6.690504960715770721e-03
2.175000000000000000e+03 6.643848028033971786e-03
2.176000000000000000e+03 6.625866051763296127e-03
2.177000000000000000e+03 6.690331734716892242e-03
2.178000000000000000e+03 6.488113664090633392e-03
2.179000000000000000e+03 6.549485959112644196e-03
2.180000000000000000e+03 6.611979566514492035e-03
2.181000000000000000e+03 6.491025444120168686e-03
2.182000000000000000e+03 6.582269445061683655e-03
2.183000000000000000e+03 6.824523210525512695e-03
2.184000000000000000e+03 6.716606672853231430e-03
2.185000000000000000e+03 6.987738423049449921e-03
2.186000000000000000e+03 7.342731114476919174e-03
2.187000000000000000e+03 7.251085247844457626e-03
2.188000000000000000e+03 6.955521181225776672e-03
2.189000000000000000e+03 6.655660457909107208e-03
2.190000000000000000e+03 6.838835775852203369e-03
2.191000000000000000e+03 6.994350813329219818e-03
2.192000000000000000e+03 6.677258294075727463e-03
2.193000000000000000e+03 6.558501627296209335e-03
2.194000000000000000e+03 6.690531037747859955e-03
2.195000000000000000e+03 6.789788603782653809e-03
2.196000000000000000e+03 6.503868848085403442e-03
2.197000000000000000e+03 6.615260150283575058e-03
2.198000000000000000e+03 6.764846853911876678e-03
2.199000000000000000e+03 6.503576412796974182e-03
2.200000000000000000e+03 6.514109671115875244e-03
2.201000000000000000e+03 6.651838775724172592e-03
2.202000000000000000e+03 6.605680100619792938e-03
2.203000000000000000e+03 6.651382893323898315e-03
2.204000000000000000e+03 6.718168966472148895e-03
2.205000000000000000e+03 6.738114170730113983e-03
2.206000000000000000e+03 7.048162631690502167e-03
2.207000000000000000e+03 7.137817796319723129e-03
2.208000000000000000e+03 7.448504678905010223e-03
2.209000000000000000e+03 7.112263701856136322e-03
2.210000000000000000e+03 6.600761786103248596e-03
2.211000000000000000e+03 6.786989979445934296e-03
2.212000000000000000e+03 6.745412945747375488e-03
2.213000000000000000e+03 6.635291501879692078e-03
2.214000000000000000e+03 6.694586016237735748e-03
2.215000000000000000e+03 6.741309072822332382e-03
2.216000000000000000e+03 6.568688899278640747e-03
2.217000000000000000e+03 6.599172018468379974e-03
2.218000000000000000e+03 6.717000156641006470e-03
2.219000000000000000e+03 6.569258868694305420e-03
2.220000000000000000e+03 6.592556834220886230e-03
2.221000000000000000e+03 6.658689584583044052e-03
2.222000000000000000e+03 6.527233403176069260e-03
2.223000000000000000e+03 6.720573641359806061e-03
2.224000000000000000e+03 6.803466938436031342e-03
2.225000000000000000e+03 6.932673510164022446e-03
2.226000000000000000e+03 6.914565339684486389e-03
2.227000000000000000e+03 7.241911254823207855e-03
2.228000000000000000e+03 7.277657743543386459e-03
2.229000000000000000e+03 7.148088421672582626e-03
2.230000000000000000e+03 6.627190858125686646e-03
2.231000000000000000e+03 6.729071494191884995e-03
2.232000000000000000e+03 6.870016455650329590e-03
2.233000000000000000e+03 6.916259415447711945e-03
2.234000000000000000e+03 6.853044033050537109e-03
2.235000000000000000e+03 6.589346565306186676e-03
2.236000000000000000e+03 6.907091476023197174e-03
2.237000000000000000e+03 6.764864083379507065e-03
2.238000000000000000e+03 6.705429404973983765e-03
2.239000000000000000e+03 6.775678601115942001e-03
2.240000000000000000e+03 6.624826230108737946e-03
2.241000000000000000e+03 6.897132378071546555e-03
2.242000000000000000e+03 6.685805972665548325e-03
2.243000000000000000e+03 6.649441085755825043e-03
2.244000000000000000e+03 6.862455513328313828e-03
2.245000000000000000e+03 6.645112298429012299e-03
2.246000000000000000e+03 6.688226014375686646e-03
2.247000000000000000e+03 6.817617919296026230e-03
2.248000000000000000e+03 6.803093012422323227e-03
2.249000000000000000e+03 6.860959343612194061e-03
2.250000000000000000e+03 6.988269742578268051e-03
2.251000000000000000e+03 6.942626088857650757e-03
2.252000000000000000e+03 7.009408436715602875e-03
2.253000000000000000e+03 6.951862946152687073e-03
2.254000000000000000e+03 6.838135421276092529e-03
2.255000000000000000e+03 6.963286548852920532e-03
2.256000000000000000e+03 6.999492645263671875e-03
2.257000000000000000e+03 6.948345340788364410e-03
2.258000000000000000e+03 6.746768020093441010e-03
2.259000000000000000e+03 6.864455528557300568e-03
2.260000000000000000e+03 6.999616976827383041e-03
2.261000000000000000e+03 6.823177449405193329e-03
2.262000000000000000e+03 6.946278270334005356e-03
2.263000000000000000e+03 6.984096020460128784e-03
2.264000000000000000e+03 6.773886736482381821e-03
2.265000000000000000e+03 6.723859813064336777e-03
2.266000000000000000e+03 6.855899002403020859e-03
2.267000000000000000e+03 6.773744709789752960e-03
2.268000000000000000e+03 6.792855914682149887e-03
2.269000000000000000e+03 7.056456990540027618e-03
2.270000000000000000e+03 6.943582557141780853e-03
2.271000000000000000e+03 7.141637615859508514e-03
2.272000000000000000e+03 6.838269531726837158e-03
2.273000000000000000e+03 6.670749746263027191e-03
2.274000000000000000e+03 6.894456222653388977e-03
2.275000000000000000e+03 6.875190883874893188e-03
2.276000000000000000e+03 7.076676003634929657e-03
2.277000000000000000e+03 6.921500898897647858e-03
2.278000000000000000e+03 6.931703537702560425e-03
2.279000000000000000e+03 6.898989435285329819e-03
2.280000000000000000e+03 6.846294738352298737e-03
2.281000000000000000e+03 6.884432397782802582e-03
2.282000000000000000e+03 6.933534052222967148e-03
2.283000000000000000e+03 6.959311664104461670e-03
2.284000000000000000e+03 7.077135145664215088e-03
2.285000000000000000e+03 6.785284727811813354e-03
2.286000000000000000e+03 6.853140890598297119e-03
2.287000000000000000e+03 6.783872377127408981e-03
2.288000000000000000e+03 6.788164377212524414e-03
2.289000000000000000e+03 6.890666671097278595e-03
2.290000000000000000e+03 6.982728838920593262e-03
2.291000000000000000e+03 7.087969686836004257e-03
2.292000000000000000e+03 7.330436259508132935e-03
2.293000000000000000e+03 7.041693665087223053e-03
2.294000000000000000e+03 6.934246979653835297e-03
2.295000000000000000e+03 6.812296807765960693e-03
2.296000000000000000e+03 6.915492471307516098e-03
2.297000000000000000e+03 6.833085324615240097e-03
2.298000000000000000e+03 6.794318556785583496e-03
2.299000000000000000e+03 6.872270256280899048e-03
2.300000000000000000e+03 6.894224788993597031e-03
2.301000000000000000e+03 6.988842040300369263e-03
2.302000000000000000e+03 6.632504984736442566e-03
2.303000000000000000e+03 6.780247204005718231e-03
2.304000000000000000e+03 7.016818970441818237e-03
2.305000000000000000e+03 6.779597140848636627e-03
2.306000000000000000e+03 6.820265203714370728e-03
2.307000000000000000e+03 6.917425896972417831e-03
2.308000000000000000e+03 6.976697128266096115e-03
2.309000000000000000e+03 6.862937472760677338e-03
2.310000000000000000e+03 6.985863670706748962e-03
2.311000000000000000e+03 7.058274000883102417e-03
2.312000000000000000e+03 7.022201549261808395e-03
2.313000000000000000e+03 7.085806690156459808e-03
2.314000000000000000e+03 6.909518968313932419e-03
2.315000000000000000e+03 6.854694336652755737e-03
2.316000000000000000e+03 6.798723246902227402e-03
2.317000000000000000e+03 6.785171106457710266e-03
2.318000000000000000e+03 6.811725907027721405e-03
2.319000000000000000e+03 6.782110314816236496e-03
2.320000000000000000e+03 6.811625324189662933e-03
2.321000000000000000e+03 6.869455333799123764e-03
2.322000000000000000e+03 6.776351481676101685e-03
2.323000000000000000e+03 7.055963389575481415e-03
2.324000000000000000e+03 6.880647502839565277e-03
2.325000000000000000e+03 7.094773929566144943e-03
2.326000000000000000e+03 7.096338085830211639e-03
2.327000000000000000e+03 7.113340310752391815e-03
2.328000000000000000e+03 7.030302193015813828e-03
2.329000000000000000e+03 6.833771243691444397e-03
2.330000000000000000e+03 7.156493142247200012e-03
2.331000000000000000e+03 7.209453731775283813e-03
2.332000000000000000e+03 7.238660007715225220e-03
2.333000000000000000e+03 7.203127257525920868e-03
2.334000000000000000e+03 6.772779859602451324e-03
2.335000000000000000e+03 6.740855984389781952e-03
2.336000000000000000e+03 6.784944795072078705e-03
2.337000000000000000e+03 6.846589501947164536e-03
2.338000000000000000e+03 6.858270615339279175e-03
2.339000000000000000e+03 6.731884088367223740e-03
2.340000000000000000e+03 6.825111806392669678e-03
2.341000000000000000e+03 6.872388999909162521e-03
2.342000000000000000e+03 6.860729306936264038e-03
2.343000000000000000e+03 6.690939888358116150e-03
2.344000000000000000e+03 6.975034251809120178e-03
2.345000000000000000e+03 6.849800236523151398e-03
2.346000000000000000e+03 7.001348771154880524e-03
2.347000000000000000e+03 7.227898575365543365e-03
2.348000000000000000e+03 7.305319420993328094e-03
2.349000000000000000e+03 7.443828042596578598e-03
2.350000000000000000e+03 7.350144442170858383e-03
2.351000000000000000e+03 7.075783796608448029e-03
2.352000000000000000e+03 6.897768005728721619e-03
2.353000000000000000e+03 6.920138373970985413e-03
2.354000000000000000e+03 6.974031683057546616e-03
2.355000000000000000e+03 7.147079333662986755e-03
2.356000000000000000e+03 6.758197210729122162e-03
2.357000000000000000e+03 6.843945942819118500e-03
2.358000000000000000e+03 6.899786647409200668e-03
2.359000000000000000e+03 6.875756196677684784e-03
2.360000000000000000e+03 6.812090054154396057e-03
2.361000000000000000e+03 6.887844763696193695e-03
2.362000000000000000e+03 6.915675010532140732e-03
2.363000000000000000e+03 6.928903982043266296e-03
2.364000000000000000e+03 7.008898071944713593e-03
2.365000000000000000e+03 6.869082339107990265e-03
2.366000000000000000e+03 6.907741539180278778e-03
2.367000000000000000e+03 7.020017132163047791e-03
2.368000000000000000e+03 6.928330287337303162e-03
2.369000000000000000e+03 7.095979526638984680e-03
2.370000000000000000e+03 7.311138790100812912e-03
2.371000000000000000e+03 7.271486334502696991e-03
2.372000000000000000e+03 7.223039865493774414e-03
2.373000000000000000e+03 7.091013249009847641e-03
2.374000000000000000e+03 7.345832884311676025e-03
2.375000000000000000e+03 7.162904366850852966e-03
2.376000000000000000e+03 7.371205836534500122e-03
2.377000000000000000e+03 7.136779837310314178e-03
2.378000000000000000e+03 6.760287564247846603e-03
2.379000000000000000e+03 6.916341371834278107e-03
2.380000000000000000e+03 7.000244222581386566e-03
2.381000000000000000e+03 6.816568784415721893e-03
2.382000000000000000e+03 6.981182843446731567e-03
2.383000000000000000e+03 6.858260370790958405e-03
2.384000000000000000e+03 6.754933856427669525e-03
2.385000000000000000e+03 6.932097487151622772e-03
2.386000000000000000e+03 6.701936479657888412e-03
2.387000000000000000e+03 6.764625664800405502e-03
2.388000000000000000e+03 6.855202373117208481e-03
2.389000000000000000e+03 6.702768616378307343e-03
2.390000000000000000e+03 6.867076270282268524e-03
2.391000000000000000e+03 6.938348989933729172e-03
2.392000000000000000e+03 6.740107201039791107e-03
2.393000000000000000e+03 6.854768842458724976e-03
2.394000000000000000e+03 6.925476714968681335e-03
2.395000000000000000e+03 6.859838962554931641e-03
2.396000000000000000e+03 6.847440730780363083e-03
2.397000000000000000e+03 7.016636431217193604e-03
2.398000000000000000e+03 6.904741283506155014e-03
2.399000000000000000e+03 6.997953169047832489e-03
2.400000000000000000e+03 7.111243903636932373e-03
2.401000000000000000e+03 7.304909639060497284e-03
2.402000000000000000e+03 7.390314713120460510e-03
2.403000000000000000e+03 7.912348955869674683e-03
2.404000000000000000e+03 7.623796816915273666e-03
2.405000000000000000e+03 7.112860213965177536e-03
2.406000000000000000e+03 6.941914558410644531e-03
2.407000000000000000e+03 6.957973819226026535e-03
2.408000000000000000e+03 6.953970529139041901e-03
2.409000000000000000e+03 6.911464035511016846e-03
2.410000000000000000e+03 6.885084789246320724e-03
2.411000000000000000e+03 6.912997923791408539e-03
2.412000000000000000e+03 6.888896226882934570e-03
2.413000000000000000e+03 6.890593096613883972e-03
2.414000000000000000e+03 6.905837915837764740e-03
2.415000000000000000e+03 6.956468336284160614e-03
2.416000000000000000e+03 6.767218001186847687e-03
2.417000000000000000e+03 7.104379590600728989e-03
2.418000000000000000e+03 7.079079281538724899e-03
2.419000000000000000e+03 7.001366000622510910e-03
2.420000000000000000e+03 6.731828209012746811e-03
2.421000000000000000e+03 6.849707104265689850e-03
2.422000000000000000e+03 6.824900861829519272e-03
2.423000000000000000e+03 6.765563040971755981e-03
2.424000000000000000e+03 6.939762737601995468e-03
2.425000000000000000e+03 6.870698183774948120e-03
2.426000000000000000e+03 6.876997649669647217e-03
2.427000000000000000e+03 6.903014611452817917e-03
2.428000000000000000e+03 6.922117434442043304e-03
2.429000000000000000e+03 6.790406070649623871e-03
2.430000000000000000e+03 6.902653258293867111e-03
2.431000000000000000e+03 6.998502649366855621e-03
2.432000000000000000e+03 6.998609751462936401e-03
2.433000000000000000e+03 7.064308971166610718e-03
2.434000000000000000e+03 7.181884255260229111e-03
2.435000000000000000e+03 7.311291061341762543e-03
2.436000000000000000e+03 7.593629416078329086e-03
2.437000000000000000e+03 7.821796461939811707e-03
2.438000000000000000e+03 8.009921759366989136e-03
2.439000000000000000e+03 7.404375355690717697e-03
2.440000000000000000e+03 6.956100463867187500e-03
2.441000000000000000e+03 7.165636401623487473e-03
2.442000000000000000e+03 7.177279796451330185e-03
2.443000000000000000e+03 6.843972485512495041e-03
2.444000000000000000e+03 6.728865206241607666e-03
2.445000000000000000e+03 7.035588379949331284e-03
2.446000000000000000e+03 6.892373319715261459e-03
2.447000000000000000e+03 6.578150205314159393e-03
2.448000000000000000e+03 6.692172493785619736e-03
2.449000000000000000e+03 6.799249909818172455e-03
2.450000000000000000e+03 6.629857234656810760e-03
2.451000000000000000e+03 6.680879741907119751e-03
2.452000000000000000e+03 6.774473935365676880e-03
2.453000000000000000e+03 6.753783673048019409e-03
2.454000000000000000e+03 6.760036107152700424e-03
2.455000000000000000e+03 6.795916706323623657e-03
2.456000000000000000e+03 6.702017039060592651e-03
2.457000000000000000e+03 6.914667319506406784e-03
2.458000000000000000e+03 6.929460912942886353e-03
2.459000000000000000e+03 6.828316953033208847e-03
2.460000000000000000e+03 7.008428685367107391e-03
2.461000000000000000e+03 7.055704947561025620e-03
2.462000000000000000e+03 7.068892475217580795e-03
2.463000000000000000e+03 7.194675039499998093e-03
2.464000000000000000e+03 7.230737712234258652e-03
2.465000000000000000e+03 7.398468442261219025e-03
2.466000000000000000e+03 7.185257971286773682e-03
2.467000000000000000e+03 7.345530204474925995e-03
2.468000000000000000e+03 7.053898181766271591e-03
2.469000000000000000e+03 7.240307983011007309e-03
2.470000000000000000e+03 7.280312478542327881e-03
2.471000000000000000e+03 7.494737394154071808e-03
2.472000000000000000e+03 7.605703081935644150e-03
2.473000000000000000e+03 7.269470952451229095e-03
2.474000000000000000e+03 7.307110354304313660e-03
2.475000000000000000e+03 7.057103328406810760e-03
2.476000000000000000e+03 6.926698610186576843e-03
2.477000000000000000e+03 6.976874079555273056e-03
2.478000000000000000e+03 6.863833405077457428e-03
2.479000000000000000e+03 6.995094474405050278e-03
2.480000000000000000e+03 6.907471921294927597e-03
2.481000000000000000e+03 6.740108132362365723e-03
2.482000000000000000e+03 6.905539892613887787e-03
2.483000000000000000e+03 6.939209997653961182e-03
2.484000000000000000e+03 6.626419723033905029e-03
2.485000000000000000e+03 6.858229637145996094e-03
2.486000000000000000e+03 6.960107013583183289e-03
2.487000000000000000e+03 6.699498742818832397e-03
2.488000000000000000e+03 6.845000199973583221e-03
2.489000000000000000e+03 6.979417055845260620e-03
2.490000000000000000e+03 6.860862951725721359e-03
2.491000000000000000e+03 6.843530572950839996e-03
2.492000000000000000e+03 7.012552581727504730e-03
2.493000000000000000e+03 6.997196935117244720e-03
2.494000000000000000e+03 7.011563982814550400e-03
2.495000000000000000e+03 7.149369921535253525e-03
2.496000000000000000e+03 7.254648953676223755e-03
2.497000000000000000e+03 7.306763436645269394e-03
2.498000000000000000e+03 7.706744130700826645e-03
2.499000000000000000e+03 7.551896851509809494e-03
2.500000000000000000e+03 7.138809189200401306e-03
2.501000000000000000e+03 7.475363090634346008e-03
2.502000000000000000e+03 7.499855011701583862e-03
2.503000000000000000e+03 7.609684020280838013e-03
2.504000000000000000e+03 7.066144607961177826e-03
2.505000000000000000e+03 6.999939214438199997e-03
2.506000000000000000e+03 7.360734976828098297e-03
2.507000000000000000e+03 7.067117840051651001e-03
2.508000000000000000e+03 6.810924969613552094e-03
2.509000000000000000e+03 7.211593911051750183e-03
2.510000000000000000e+03 6.977384909987449646e-03
2.511000000000000000e+03 6.934817880392074585e-03
2.512000000000000000e+03 7.061121519654989243e-03
2.513000000000000000e+03 6.952278316020965576e-03
2.514000000000000000e+03 6.904552690684795380e-03
2.515000000000000000e+03 6.988636683672666550e-03
2.516000000000000000e+03 6.856480147689580917e-03
2.517000000000000000e+03 6.931473501026630402e-03
2.518000000000000000e+03 6.825416814535856247e-03
2.519000000000000000e+03 6.948462687432765961e-03
2.520000000000000000e+03 6.983163766562938690e-03
2.521000000000000000e+03 6.819359026849269867e-03
2.522000000000000000e+03 6.961414124816656113e-03
2.523000000000000000e+03 6.997314281761646271e-03
2.524000000000000000e+03 6.964478641748428345e-03
2.525000000000000000e+03 6.887856405228376389e-03
2.526000000000000000e+03 7.091242820024490356e-03
2.527000000000000000e+03 6.873035337775945663e-03
2.528000000000000000e+03 7.019650191068649292e-03
2.529000000000000000e+03 7.140222936868667603e-03
2.530000000000000000e+03 7.042071782052516937e-03
2.531000000000000000e+03 7.052360102534294128e-03
2.532000000000000000e+03 7.222644984722137451e-03
2.533000000000000000e+03 7.158046588301658630e-03
2.534000000000000000e+03 7.289905101060867310e-03
2.535000000000000000e+03 7.393101230263710022e-03
2.536000000000000000e+03 7.501880638301372528e-03
2.537000000000000000e+03 7.349929772317409515e-03
2.538000000000000000e+03 7.497081533074378967e-03
2.539000000000000000e+03 7.463254034519195557e-03
2.540000000000000000e+03 7.484118454158306122e-03
2.541000000000000000e+03 7.698548492044210434e-03
2.542000000000000000e+03 7.431445177644491196e-03
2.543000000000000000e+03 7.038024254143238068e-03
2.544000000000000000e+03 7.108695805072784424e-03
2.545000000000000000e+03 7.140457630157470703e-03
2.546000000000000000e+03 7.135668303817510605e-03
2.547000000000000000e+03 6.859501358121633530e-03
2.548000000000000000e+03 6.952303461730480194e-03
2.549000000000000000e+03 7.013603113591670990e-03
2.550000000000000000e+03 6.868155207484960556e-03
2.551000000000000000e+03 6.900578737258911133e-03
2.552000000000000000e+03 6.916078738868236542e-03
2.553000000000000000e+03 6.892729550600051880e-03
2.554000000000000000e+03 6.907054688781499863e-03
2.555000000000000000e+03 6.840207614004611969e-03
2.556000000000000000e+03 6.975063588470220566e-03
2.557000000000000000e+03 6.987815257161855698e-03
2.558000000000000000e+03 6.905087735503911972e-03
2.559000000000000000e+03 7.087368518114089966e-03
2.560000000000000000e+03 7.027018815279006958e-03
2.561000000000000000e+03 7.094245404005050659e-03
2.562000000000000000e+03 7.157329469919204712e-03
2.563000000000000000e+03 7.267028093338012695e-03
2.564000000000000000e+03 7.323043420910835266e-03
2.565000000000000000e+03 7.607183884829282761e-03
2.566000000000000000e+03 7.581524550914764404e-03
2.567000000000000000e+03 7.539271377027034760e-03
2.568000000000000000e+03 7.349434774369001389e-03
2.569000000000000000e+03 7.477737031877040863e-03
2.570000000000000000e+03 7.329065352678298950e-03
2.571000000000000000e+03 7.257401943206787109e-03
2.572000000000000000e+03 7.198198698461055756e-03
2.573000000000000000e+03 7.106046658009290695e-03
2.574000000000000000e+03 7.053291425108909607e-03
2.575000000000000000e+03 6.973162293434143066e-03
2.576000000000000000e+03 6.848420016467571259e-03
2.577000000000000000e+03 7.045452482998371124e-03
2.578000000000000000e+03 6.999056786298751831e-03
2.579000000000000000e+03 6.915580481290817261e-03
2.580000000000000000e+03 6.998141761869192123e-03
2.581000000000000000e+03 6.902270019054412842e-03
2.582000000000000000e+03 6.885132752358913422e-03
2.583000000000000000e+03 7.010381668806076050e-03
2.584000000000000000e+03 6.850507110357284546e-03
2.585000000000000000e+03 7.083650678396224976e-03
2.586000000000000000e+03 6.992944981902837753e-03
2.587000000000000000e+03 6.962002720683813095e-03
2.588000000000000000e+03 7.167379837483167648e-03
2.589000000000000000e+03 7.061501499265432358e-03
2.590000000000000000e+03 7.131560705602169037e-03
2.591000000000000000e+03 7.214415818452835083e-03
2.592000000000000000e+03 7.244293577969074249e-03
2.593000000000000000e+03 7.489653304219245911e-03
2.594000000000000000e+03 7.587871514260768890e-03
2.595000000000000000e+03 7.769651710987091064e-03
2.596000000000000000e+03 7.871742360293865204e-03
2.597000000000000000e+03 7.477967068552970886e-03
2.598000000000000000e+03 7.504720240831375122e-03
2.599000000000000000e+03 7.105372380465269089e-03
2.600000000000000000e+03 7.320012431591749191e-03
2.601000000000000000e+03 7.478415966033935547e-03
2.602000000000000000e+03 6.992514245212078094e-03
2.603000000000000000e+03 7.078801747411489487e-03
2.604000000000000000e+03 7.301152683794498444e-03
2.605000000000000000e+03 6.723922677338123322e-03
2.606000000000000000e+03 6.893224548548460007e-03
2.607000000000000000e+03 7.154908962547779083e-03
2.608000000000000000e+03 6.704456172883510590e-03
2.609000000000000000e+03 6.928430870175361633e-03
2.610000000000000000e+03 7.162726949900388718e-03
2.611000000000000000e+03 6.818409077823162079e-03
2.612000000000000000e+03 6.867207586765289307e-03
2.613000000000000000e+03 7.140218745917081833e-03
2.614000000000000000e+03 6.862517446279525757e-03
2.615000000000000000e+03 7.001537363976240158e-03
2.616000000000000000e+03 7.023569196462631226e-03
2.617000000000000000e+03 7.099313195794820786e-03
2.618000000000000000e+03 7.064304314553737640e-03
2.619000000000000000e+03 7.116578519344329834e-03
2.620000000000000000e+03 7.194559555500745773e-03
2.621000000000000000e+03 7.329040672630071640e-03
2.622000000000000000e+03 7.228415459394454956e-03
2.623000000000000000e+03 7.464878261089324951e-03
2.624000000000000000e+03 7.298841606825590134e-03
2.625000000000000000e+03 7.434498053044080734e-03
2.626000000000000000e+03 7.333939429372549057e-03
2.627000000000000000e+03 7.328951265662908554e-03
2.628000000000000000e+03 7.084471639245748520e-03
2.629000000000000000e+03 7.293432019650936127e-03
2.630000000000000000e+03 7.305982522666454315e-03
2.631000000000000000e+03 7.070780731737613678e-03
2.632000000000000000e+03 7.214817218482494354e-03
2.633000000000000000e+03 7.054605986922979355e-03
2.634000000000000000e+03 7.156848441809415817e-03
2.635000000000000000e+03 7.363094948232173920e-03
2.636000000000000000e+03 7.039689458906650543e-03
2.637000000000000000e+03 7.133265491575002670e-03
2.638000000000000000e+03 7.272481452673673630e-03
2.639000000000000000e+03 7.280473597347736359e-03
2.640000000000000000e+03 7.312671747058629990e-03
2.641000000000000000e+03 7.315710186958312988e-03
2.642000000000000000e+03 7.285465952008962631e-03
2.643000000000000000e+03 7.228742819279432297e-03
2.644000000000000000e+03 7.243624888360500336e-03
2.645000000000000000e+03 7.050528656691312790e-03
2.646000000000000000e+03 7.175312843173742294e-03
2.647000000000000000e+03 7.153695449233055115e-03
2.648000000000000000e+03 7.248866371810436249e-03
2.649000000000000000e+03 7.321058772504329681e-03
2.650000000000000000e+03 7.388046011328697205e-03
2.651000000000000000e+03 7.250168826431035995e-03
2.652000000000000000e+03 7.340015377849340439e-03
2.653000000000000000e+03 7.241201587021350861e-03
2.654000000000000000e+03 7.217358797788619995e-03
2.655000000000000000e+03 7.230871822685003281e-03
2.656000000000000000e+03 7.219810970127582550e-03
2.657000000000000000e+03 7.368350401520729065e-03
2.658000000000000000e+03 7.310034707188606262e-03
2.659000000000000000e+03 7.095587439835071564e-03
2.660000000000000000e+03 7.357341703027486801e-03
2.661000000000000000e+03 7.221886422485113144e-03
2.662000000000000000e+03 7.336146198213100433e-03
2.663000000000000000e+03 7.144053466618061066e-03
2.664000000000000000e+03 7.131136022508144379e-03
2.665000000000000000e+03 7.157437503337860107e-03
2.666000000000000000e+03 7.229788228869438171e-03
2.667000000000000000e+03 7.196528371423482895e-03
2.668000000000000000e+03 7.159633096307516098e-03
2.669000000000000000e+03 7.156144827604293823e-03
2.670000000000000000e+03 7.326746359467506409e-03
2.671000000000000000e+03 7.193934172391891479e-03
2.672000000000000000e+03 7.339794188737869263e-03
2.673000000000000000e+03 7.301408331841230392e-03
2.674000000000000000e+03 7.342770695686340332e-03
2.675000000000000000e+03 7.183409761637449265e-03
2.676000000000000000e+03 7.105147000402212143e-03
2.677000000000000000e+03 7.145769894123077393e-03
2.678000000000000000e+03 7.219743914902210236e-03
2.679000000000000000e+03 7.098432630300521851e-03
2.680000000000000000e+03 7.163758389651775360e-03
2.681000000000000000e+03 7.329544052481651306e-03
2.682000000000000000e+03 7.213888224214315414e-03
2.683000000000000000e+03 7.303753402084112167e-03
2.684000000000000000e+03 7.287564687430858612e-03
2.685000000000000000e+03 7.447198033332824707e-03
2.686000000000000000e+03 7.575985044240951538e-03
2.687000000000000000e+03 7.610121276229619980e-03
2.688000000000000000e+03 7.739148102700710297e-03
2.689000000000000000e+03 7.289714179933071136e-03
2.690000000000000000e+03 7.299955002963542938e-03
2.691000000000000000e+03 7.400100585073232651e-03
2.692000000000000000e+03 7.484003435820341110e-03
2.693000000000000000e+03 7.207799702882766724e-03
2.694000000000000000e+03 7.085032295435667038e-03
2.695000000000000000e+03 7.374044042080640793e-03
2.696000000000000000e+03 7.520894985646009445e-03
2.697000000000000000e+03 7.197928614914417267e-03
2.698000000000000000e+03 7.119570858776569366e-03
2.699000000000000000e+03 7.056717760860919952e-03
2.700000000000000000e+03 7.030826993286609650e-03
2.701000000000000000e+03 7.036542519927024841e-03
2.702000000000000000e+03 7.124062161892652512e-03
2.703000000000000000e+03 7.089416496455669403e-03
2.704000000000000000e+03 7.148165255784988403e-03
2.705000000000000000e+03 6.985649466514587402e-03
2.706000000000000000e+03 7.059692405164241791e-03
2.707000000000000000e+03 7.115805055946111679e-03
2.708000000000000000e+03 7.083967328071594238e-03
2.709000000000000000e+03 7.078025024384260178e-03
2.710000000000000000e+03 7.128039374947547913e-03
2.711000000000000000e+03 7.095107808709144592e-03
2.712000000000000000e+03 7.309275679290294647e-03
2.713000000000000000e+03 7.234466727823019028e-03
2.714000000000000000e+03 7.499355822801589966e-03
2.715000000000000000e+03 7.513269316405057907e-03
2.716000000000000000e+03 7.843170315027236938e-03
2.717000000000000000e+03 7.556444965302944183e-03
2.718000000000000000e+03 7.627846207469701767e-03
2.719000000000000000e+03 7.461483590304851532e-03
2.720000000000000000e+03 7.243615575134754181e-03
2.721000000000000000e+03 7.494877092540264130e-03
2.722000000000000000e+03 7.396774366497993469e-03
2.723000000000000000e+03 7.290206849575042725e-03
2.724000000000000000e+03 7.230425253510475159e-03
2.725000000000000000e+03 7.231965661048889160e-03
2.726000000000000000e+03 7.248361594974994659e-03
2.727000000000000000e+03 7.132816594094038010e-03
2.728000000000000000e+03 7.087630685418844223e-03
2.729000000000000000e+03 7.151383906602859497e-03
2.730000000000000000e+03 7.192576304078102112e-03
2.731000000000000000e+03 7.119135465472936630e-03
2.732000000000000000e+03 7.077463902533054352e-03
2.733000000000000000e+03 7.065664976835250854e-03
2.734000000000000000e+03 7.202807348221540451e-03
2.735000000000000000e+03 7.224454544484615326e-03
2.736000000000000000e+03 7.152299396693706512e-03
2.737000000000000000e+03 7.284130901098251343e-03
2.738000000000000000e+03 7.321623619645833969e-03
2.739000000000000000e+03 7.384689059108495712e-03
2.740000000000000000e+03 7.296852301806211472e-03
2.741000000000000000e+03 7.281729951500892639e-03
2.742000000000000000e+03 7.160439621657133102e-03
2.743000000000000000e+03 7.243619766086339951e-03
2.744000000000000000e+03 7.258487865328788757e-03
2.745000000000000000e+03 7.491259835660457611e-03
2.746000000000000000e+03 7.487583905458450317e-03
2.747000000000000000e+03 7.580907549709081650e-03
2.748000000000000000e+03 7.460141088813543320e-03
2.749000000000000000e+03 7.409955840557813644e-03
2.750000000000000000e+03 7.175832521170377731e-03
2.751000000000000000e+03 7.418266497552394867e-03
2.752000000000000000e+03 7.456650957465171814e-03
2.753000000000000000e+03 7.445413619279861450e-03
2.754000000000000000e+03 7.692614104598760605e-03
2.755000000000000000e+03 7.376088760793209076e-03
2.756000000000000000e+03 7.169600576162338257e-03
2.757000000000000000e+03 7.300333119928836823e-03
2.758000000000000000e+03 7.199144922196865082e-03
2.759000000000000000e+03 7.125522010028362274e-03
2.760000000000000000e+03 7.273779250681400299e-03
2.761000000000000000e+03 7.069832645356655121e-03
2.762000000000000000e+03 7.134319748729467392e-03
2.763000000000000000e+03 7.260556798428297043e-03
2.764000000000000000e+03 7.107763551175594330e-03
2.765000000000000000e+03 7.047086022794246674e-03
2.766000000000000000e+03 7.256308570504188538e-03
2.767000000000000000e+03 7.151871453970670700e-03
2.768000000000000000e+03 7.079045288264751434e-03
2.769000000000000000e+03 7.197625003755092621e-03
2.770000000000000000e+03 7.113554980605840683e-03
2.771000000000000000e+03 7.184926420450210571e-03
2.772000000000000000e+03 7.315521594136953354e-03
2.773000000000000000e+03 7.186038419604301453e-03
2.774000000000000000e+03 7.312939502298831940e-03
2.775000000000000000e+03 7.355178706347942352e-03
2.776000000000000000e+03 7.515299133956432343e-03
2.777000000000000000e+03 7.627026177942752838e-03
2.778000000000000000e+03 8.124033920466899872e-03
2.779000000000000000e+03 8.261347189545631409e-03
2.780000000000000000e+03 7.813060656189918518e-03
2.781000000000000000e+03 7.313489448279142380e-03
2.782000000000000000e+03 7.571908645331859589e-03
2.783000000000000000e+03 7.513388525694608688e-03
2.784000000000000000e+03 7.159579079598188400e-03
2.785000000000000000e+03 7.129454053938388824e-03
2.786000000000000000e+03 7.264803163707256317e-03
2.787000000000000000e+03 7.137433625757694244e-03
2.788000000000000000e+03 6.999123375862836838e-03
2.789000000000000000e+03 7.039193063974380493e-03
2.790000000000000000e+03 7.058374118059873581e-03
2.791000000000000000e+03 6.977446377277374268e-03
2.792000000000000000e+03 6.935838609933853149e-03
2.793000000000000000e+03 6.900783628225326538e-03
2.794000000000000000e+03 6.965777836740016937e-03
2.795000000000000000e+03 7.017453666776418686e-03
2.796000000000000000e+03 6.946382578462362289e-03
2.797000000000000000e+03 6.973176263272762299e-03
2.798000000000000000e+03 7.149555720388889313e-03
2.799000000000000000e+03 7.028928957879543304e-03
2.800000000000000000e+03 7.041288074105978012e-03
2.801000000000000000e+03 7.166561670601367950e-03
2.802000000000000000e+03 7.087245583534240723e-03
2.803000000000000000e+03 7.162572350353002548e-03
2.804000000000000000e+03 7.207326591014862061e-03
2.805000000000000000e+03 7.192173972725868225e-03
2.806000000000000000e+03 7.320887409150600433e-03
2.807000000000000000e+03 7.406760938465595245e-03
2.808000000000000000e+03 7.698510773479938507e-03
2.809000000000000000e+03 7.943510077893733978e-03
2.810000000000000000e+03 8.157808333635330200e-03
2.811000000000000000e+03 7.802648004144430161e-03
2.812000000000000000e+03 7.315462455153465271e-03
2.813000000000000000e+03 7.194121368229389191e-03
2.814000000000000000e+03 7.612994872033596039e-03
2.815000000000000000e+03 7.322510238736867905e-03
2.816000000000000000e+03 6.999056320637464523e-03
2.817000000000000000e+03 7.423494942486286163e-03
2.818000000000000000e+03 7.264821790158748627e-03
2.819000000000000000e+03 7.057704031467437744e-03
2.820000000000000000e+03 7.285068742930889130e-03
2.821000000000000000e+03 7.149170152842998505e-03
2.822000000000000000e+03 7.067203521728515625e-03
2.823000000000000000e+03 7.175574079155921936e-03
2.824000000000000000e+03 7.159555330872535706e-03
2.825000000000000000e+03 7.124237250536680222e-03
2.826000000000000000e+03 7.352886721491813660e-03
2.827000000000000000e+03 7.367919199168682098e-03
2.828000000000000000e+03 7.494087796658277512e-03
2.829000000000000000e+03 7.438022643327713013e-03
2.830000000000000000e+03 7.454927079379558563e-03
2.831000000000000000e+03 7.211502175778150558e-03
2.832000000000000000e+03 7.127077784389257431e-03
2.833000000000000000e+03 7.247197441756725311e-03
2.834000000000000000e+03 7.278623990714550018e-03
2.835000000000000000e+03 7.173623889684677124e-03
2.836000000000000000e+03 7.152843754738569260e-03
2.837000000000000000e+03 7.281580008566379547e-03
2.838000000000000000e+03 7.131394930183887482e-03
2.839000000000000000e+03 7.310424931347370148e-03
2.840000000000000000e+03 7.341893389821052551e-03
2.841000000000000000e+03 7.102437317371368408e-03
2.842000000000000000e+03 7.325419690459966660e-03
2.843000000000000000e+03 7.262132130563259125e-03
2.844000000000000000e+03 7.277452852576971054e-03
2.845000000000000000e+03 7.400372996926307678e-03
2.846000000000000000e+03 7.412599399685859680e-03
2.847000000000000000e+03 7.440553046762943268e-03
2.848000000000000000e+03 7.675354834645986557e-03
2.849000000000000000e+03 7.687360048294067383e-03
2.850000000000000000e+03 7.872374728322029114e-03
2.851000000000000000e+03 7.716243620961904526e-03
2.852000000000000000e+03 7.505263667553663254e-03
2.853000000000000000e+03 7.541872560977935791e-03
2.854000000000000000e+03 7.576818577945232391e-03
2.855000000000000000e+03 7.511144038289785385e-03
2.856000000000000000e+03 7.347704377025365829e-03
2.857000000000000000e+03 7.448134478181600571e-03
2.858000000000000000e+03 7.236570119857788086e-03
2.859000000000000000e+03 7.191127166152000427e-03
2.860000000000000000e+03 7.188618183135986328e-03
2.861000000000000000e+03 7.198917679488658905e-03
2.862000000000000000e+03 7.122665643692016602e-03
2.863000000000000000e+03 7.117271423339843750e-03
2.864000000000000000e+03 7.296293042600154877e-03
2.865000000000000000e+03 7.106862030923366547e-03
2.866000000000000000e+03 7.086513563990592957e-03
2.867000000000000000e+03 7.272187620401382446e-03
2.868000000000000000e+03 7.101129740476608276e-03
2.869000000000000000e+03 7.204397581517696381e-03
2.870000000000000000e+03 7.232229690998792648e-03
2.871000000000000000e+03 7.138371467590332031e-03
2.872000000000000000e+03 7.270943373441696167e-03
2.873000000000000000e+03 7.272490300238132477e-03
2.874000000000000000e+03 7.218261715024709702e-03
2.875000000000000000e+03 7.341459393501281738e-03
2.876000000000000000e+03 7.337182760238647461e-03
2.877000000000000000e+03 7.459940388798713684e-03
2.878000000000000000e+03 7.521270774304866791e-03
2.879000000000000000e+03 7.860593497753143311e-03
2.880000000000000000e+03 8.072482421994209290e-03
2.881000000000000000e+03 8.084265515208244324e-03
2.882000000000000000e+03 7.502831518650054932e-03
2.883000000000000000e+03 7.661161944270133972e-03
2.884000000000000000e+03 8.285623043775558472e-03
2.885000000000000000e+03 7.725607603788375854e-03
2.886000000000000000e+03 7.313429843634366989e-03
2.887000000000000000e+03 7.685416843742132187e-03
2.888000000000000000e+03 7.417337968945503235e-03
2.889000000000000000e+03 7.106152828782796860e-03
2.890000000000000000e+03 7.383251562714576721e-03
2.891000000000000000e+03 7.184903137385845184e-03
2.892000000000000000e+03 7.018940057605504990e-03
2.893000000000000000e+03 7.226293440908193588e-03
2.894000000000000000e+03 6.965627428144216537e-03
2.895000000000000000e+03 6.920854561030864716e-03
2.896000000000000000e+03 7.133434992283582687e-03
2.897000000000000000e+03 6.984698586165904999e-03
2.898000000000000000e+03 6.978710182011127472e-03
2.899000000000000000e+03 7.187519222497940063e-03
2.900000000000000000e+03 7.046214304864406586e-03
2.901000000000000000e+03 7.034706883132457733e-03
2.902000000000000000e+03 7.091165520250797272e-03
2.903000000000000000e+03 7.106948643922805786e-03
2.904000000000000000e+03 7.031469605863094330e-03
2.905000000000000000e+03 7.194190286099910736e-03
2.906000000000000000e+03 7.166828960180282593e-03
2.907000000000000000e+03 7.127344142645597458e-03
2.908000000000000000e+03 7.252725772559642792e-03
2.909000000000000000e+03 7.301445119082927704e-03
2.910000000000000000e+03 7.242997642606496811e-03
2.911000000000000000e+03 7.386145181953907013e-03
2.912000000000000000e+03 7.378952112048864365e-03
2.913000000000000000e+03 7.448711898177862167e-03
2.914000000000000000e+03 7.456338964402675629e-03
2.915000000000000000e+03 7.552040275186300278e-03
2.916000000000000000e+03 7.330651395022869110e-03
2.917000000000000000e+03 7.379199843853712082e-03
2.918000000000000000e+03 7.454024627804756165e-03
2.919000000000000000e+03 7.416900247335433960e-03
2.920000000000000000e+03 7.931519299745559692e-03
2.921000000000000000e+03 7.760522421449422836e-03
2.922000000000000000e+03 7.913645356893539429e-03
2.923000000000000000e+03 7.487585302442312241e-03
2.924000000000000000e+03 7.332834415137767792e-03
2.925000000000000000e+03 7.530396804213523865e-03
2.926000000000000000e+03 7.393758744001388550e-03
2.927000000000000000e+03 7.343612611293792725e-03
2.928000000000000000e+03 7.331408560276031494e-03
2.929000000000000000e+03 7.319179363548755646e-03
2.930000000000000000e+03 7.298882585018873215e-03
2.931000000000000000e+03 7.282511331140995026e-03
2.932000000000000000e+03 7.199883460998535156e-03
2.933000000000000000e+03 7.297763600945472717e-03
2.934000000000000000e+03 7.258190773427486420e-03
2.935000000000000000e+03 7.178217172622680664e-03
2.936000000000000000e+03 7.363446988165378571e-03
2.937000000000000000e+03 7.224181201308965683e-03
2.938000000000000000e+03 7.213515695184469223e-03
2.939000000000000000e+03 7.379256188869476318e-03
2.940000000000000000e+03 7.315808441489934921e-03
2.941000000000000000e+03 7.368993014097213745e-03
2.942000000000000000e+03 7.379920221865177155e-03
2.943000000000000000e+03 7.442990317940711975e-03
2.944000000000000000e+03 7.647467311471700668e-03
2.945000000000000000e+03 7.671370171010494232e-03
2.946000000000000000e+03 7.946068421006202698e-03
2.947000000000000000e+03 7.792489137500524521e-03
2.948000000000000000e+03 7.356987800449132919e-03
2.949000000000000000e+03 7.199708372354507446e-03
2.950000000000000000e+03 7.602277211844921112e-03
2.951000000000000000e+03 7.621559780091047287e-03
2.952000000000000000e+03 7.501692976802587509e-03
2.953000000000000000e+03 7.351820822805166245e-03
2.954000000000000000e+03 7.392683532088994980e-03
2.955000000000000000e+03 7.441188674420118332e-03
2.956000000000000000e+03 7.218196988105773926e-03
2.957000000000000000e+03 7.269180845469236374e-03
2.958000000000000000e+03 7.260484155267477036e-03
2.959000000000000000e+03 7.315812632441520691e-03
2.960000000000000000e+03 7.217689417302608490e-03
2.961000000000000000e+03 7.377359550446271896e-03
2.962000000000000000e+03 7.258852943778038025e-03
2.963000000000000000e+03 7.420899346470832825e-03
2.964000000000000000e+03 7.276400923728942871e-03
2.965000000000000000e+03 7.337626069784164429e-03
2.966000000000000000e+03 7.414106279611587524e-03
2.967000000000000000e+03 7.426050491631031036e-03
2.968000000000000000e+03 7.382879965007305145e-03
2.969000000000000000e+03 7.401223294436931610e-03
2.970000000000000000e+03 7.341516669839620590e-03
2.971000000000000000e+03 7.384871598333120346e-03
2.972000000000000000e+03 7.365587633103132248e-03
2.973000000000000000e+03 7.358415983617305756e-03
2.974000000000000000e+03 7.541190832853317261e-03
2.975000000000000000e+03 7.523643784224987030e-03
2.976000000000000000e+03 7.657886948436498642e-03
2.977000000000000000e+03 7.443823851644992828e-03
2.978000000000000000e+03 7.642009761184453964e-03
2.979000000000000000e+03 7.306332699954509735e-03
2.980000000000000000e+03 7.489343639463186264e-03
2.981000000000000000e+03 7.478057406842708588e-03
2.982000000000000000e+03 7.443280890583992004e-03
2.983000000000000000e+03 7.619511336088180542e-03
2.984000000000000000e+03 7.422211579978466034e-03
2.985000000000000000e+03 7.446607109159231186e-03
2.986000000000000000e+03 7.358608301728963852e-03
2.987000000000000000e+03 7.350746542215347290e-03
2.988000000000000000e+03 7.456795778125524521e-03
2.989000000000000000e+03 7.436262443661689758e-03
2.990000000000000000e+03 7.349885068833827972e-03
2.991000000000000000e+03 7.388059049844741821e-03
2.992000000000000000e+03 7.428489625453948975e-03
2.993000000000000000e+03 7.614021655172109604e-03
2.994000000000000000e+03 7.454942911863327026e-03
2.995000000000000000e+03 7.668887265026569366e-03
2.996000000000000000e+03 7.438878528773784637e-03
2.997000000000000000e+03 7.526658009737730026e-03
2.998000000000000000e+03 7.454480044543743134e-03
2.999000000000000000e+03 7.361504249274730682e-03
3.000000000000000000e+03 7.327575236558914185e-03


==> figs/ablate_S2S.dat <==
x y
1.000000000000000000e+00 8.443358540534973145e-02
2.000000000000000000e+00 8.420878648757934570e-02
3.000000000000000000e+00 8.398734033107757568e-02
4.000000000000000000e+00 8.376543223857879639e-02
5.000000000000000000e+00 8.353766053915023804e-02
6.000000000000000000e+00 8.329238742589950562e-02
7.000000000000000000e+00 8.302554488182067871e-02
8.000000000000000000e+00 8.273147046566009521e-02
9.000000000000000000e+00 8.240857720375061035e-02
1.000000000000000000e+01 8.205599337816238403e-02
1.100000000000000000e+01 8.168732374906539917e-02
1.200000000000000000e+01 8.130103349685668945e-02
1.300000000000000000e+01 8.085592836141586304e-02
1.400000000000000000e+01 8.028662204742431641e-02
1.500000000000000000e+01 7.955262064933776855e-02
1.600000000000000000e+01 7.860469818115234375e-02
1.700000000000000000e+01 7.736184448003768921e-02
1.800000000000000000e+01 7.571383565664291382e-02
1.900000000000000000e+01 7.355511933565139771e-02
2.000000000000000000e+01 7.066864520311355591e-02
2.100000000000000000e+01 6.684342026710510254e-02
2.200000000000000000e+01 6.199744343757629395e-02
2.300000000000000000e+01 5.657632648944854736e-02
2.400000000000000000e+01 5.236785858869552612e-02
2.500000000000000000e+01 5.060223862528800964e-02
2.600000000000000000e+01 5.039439350366592407e-02
2.700000000000000000e+01 5.116441100835800171e-02
2.800000000000000000e+01 5.235602706670761108e-02
2.900000000000000000e+01 5.335788056254386902e-02
3.000000000000000000e+01 5.393167957663536072e-02
3.100000000000000000e+01 5.392310768365859985e-02
3.200000000000000000e+01 5.339163169264793396e-02
3.300000000000000000e+01 5.214722454547882080e-02
3.400000000000000000e+01 5.034394562244415283e-02
3.500000000000000000e+01 4.816615581512451172e-02
3.600000000000000000e+01 4.568896815180778503e-02
3.700000000000000000e+01 4.334722086787223816e-02
3.800000000000000000e+01 4.145706444978713989e-02
3.900000000000000000e+01 4.018683731555938721e-02
4.000000000000000000e+01 3.944000229239463806e-02
4.100000000000000000e+01 3.927375748753547668e-02
4.200000000000000000e+01 3.941774368286132812e-02
4.300000000000000000e+01 3.953354433178901672e-02
4.400000000000000000e+01 3.940766677260398865e-02
4.500000000000000000e+01 3.860624134540557861e-02
4.600000000000000000e+01 3.689077869057655334e-02
4.700000000000000000e+01 3.438192233443260193e-02
4.800000000000000000e+01 3.147204220294952393e-02
4.900000000000000000e+01 2.844551764428615570e-02
5.000000000000000000e+01 2.623133175075054169e-02
5.100000000000000000e+01 2.570708841085433960e-02
5.200000000000000000e+01 2.599411457777023315e-02
5.300000000000000000e+01 2.541837841272354126e-02
5.400000000000000000e+01 2.289905957877635956e-02
5.500000000000000000e+01 2.104403078556060791e-02
5.600000000000000000e+01 2.138101682066917419e-02
5.700000000000000000e+01 2.406584285199642181e-02
5.800000000000000000e+01 2.481481991708278656e-02
5.900000000000000000e+01 2.305667102336883545e-02
6.000000000000000000e+01 2.153651416301727295e-02
6.100000000000000000e+01 2.242159098386764526e-02
6.200000000000000000e+01 2.499349415302276611e-02
6.300000000000000000e+01 2.580205351114273071e-02
6.400000000000000000e+01 2.347247302532196045e-02
6.500000000000000000e+01 2.031582407653331757e-02
6.600000000000000000e+01 1.908421330153942108e-02
6.700000000000000000e+01 1.928291469812393188e-02
6.800000000000000000e+01 2.062019333243370056e-02
6.900000000000000000e+01 2.119369432330131531e-02
7.000000000000000000e+01 1.969558559358119965e-02
7.100000000000000000e+01 1.767031662166118622e-02
7.200000000000000000e+01 1.628701016306877136e-02
7.300000000000000000e+01 1.571417041122913361e-02
7.400000000000000000e+01 1.570997200906276703e-02
7.500000000000000000e+01 1.622575707733631134e-02
7.600000000000000000e+01 1.677566394209861755e-02
7.700000000000000000e+01 1.634091697633266449e-02
7.800000000000000000e+01 1.524719595909118652e-02
7.900000000000000000e+01 1.454874873161315918e-02
8.000000000000000000e+01 1.398495025932788849e-02
8.100000000000000000e+01 1.394236087799072266e-02
8.200000000000000000e+01 1.412740349769592285e-02
8.300000000000000000e+01 1.456835400313138962e-02
8.400000000000000000e+01 1.447708066552877426e-02
8.500000000000000000e+01 1.421635132282972336e-02
8.600000000000000000e+01 1.389823295176029205e-02
8.700000000000000000e+01 1.364895980805158615e-02
8.800000000000000000e+01 1.349137723445892334e-02
8.900000000000000000e+01 1.361285801976919174e-02
9.000000000000000000e+01 1.381743233650922775e-02
9.100000000000000000e+01 1.382428687065839767e-02
9.200000000000000000e+01 1.388992927968502045e-02
9.300000000000000000e+01 1.425298955291509628e-02
9.400000000000000000e+01 1.425513438880443573e-02
9.500000000000000000e+01 1.408703159540891647e-02
9.600000000000000000e+01 1.362778432667255402e-02
9.700000000000000000e+01 1.371978782117366791e-02
9.800000000000000000e+01 1.410627178847789764e-02
9.900000000000000000e+01 1.427350752055644989e-02
1.000000000000000000e+02 1.399203203618526459e-02
1.010000000000000000e+02 1.366126816719770432e-02
1.020000000000000000e+02 1.305958442389965057e-02
1.030000000000000000e+02 1.285258494317531586e-02
1.040000000000000000e+02 1.310233958065509796e-02
1.050000000000000000e+02 1.380297541618347168e-02
1.060000000000000000e+02 1.440348289906978607e-02
1.070000000000000000e+02 1.455202884972095490e-02
1.080000000000000000e+02 1.423682272434234619e-02
1.090000000000000000e+02 1.361877750605344772e-02
1.100000000000000000e+02 1.304913312196731567e-02
1.110000000000000000e+02 1.256238669157028198e-02
1.120000000000000000e+02 1.254690438508987427e-02
1.130000000000000000e+02 1.295808702707290649e-02
1.140000000000000000e+02 1.343939825892448425e-02
1.150000000000000000e+02 1.376799028366804123e-02
1.160000000000000000e+02 1.356969308108091354e-02
1.170000000000000000e+02 1.325894147157669067e-02
1.180000000000000000e+02 1.273004617542028427e-02
1.190000000000000000e+02 1.234692241996526718e-02
1.200000000000000000e+02 1.242790743708610535e-02
1.210000000000000000e+02 1.288289111107587814e-02
1.220000000000000000e+02 1.322452910244464874e-02
1.230000000000000000e+02 1.327659562230110168e-02
1.240000000000000000e+02 1.308412663638591766e-02
1.250000000000000000e+02 1.270117983222007751e-02
1.260000000000000000e+02 1.238599605858325958e-02
1.270000000000000000e+02 1.235479768365621567e-02
1.280000000000000000e+02 1.223197020590305328e-02
1.290000000000000000e+02 1.218428276479244232e-02
1.300000000000000000e+02 1.246467977762222290e-02
1.310000000000000000e+02 1.259278040379285812e-02
1.320000000000000000e+02 1.254556328058242798e-02
1.330000000000000000e+02 1.227518450468778610e-02
1.340000000000000000e+02 1.208749413490295410e-02
1.350000000000000000e+02 1.215927582234144211e-02
1.360000000000000000e+02 1.214305125176906586e-02
1.370000000000000000e+02 1.246355753391981125e-02
1.380000000000000000e+02 1.245475374162197113e-02
1.390000000000000000e+02 1.227909140288829803e-02
1.400000000000000000e+02 1.215021871030330658e-02
1.410000000000000000e+02 1.212095469236373901e-02
1.420000000000000000e+02 1.198296435177326202e-02
1.430000000000000000e+02 1.213428750634193420e-02
1.440000000000000000e+02 1.247670501470565796e-02
1.450000000000000000e+02 1.245187595486640930e-02
1.460000000000000000e+02 1.228017546236515045e-02
1.470000000000000000e+02 1.172205340117216110e-02
1.480000000000000000e+02 1.145721785724163055e-02
1.490000000000000000e+02 1.141968648880720139e-02
1.500000000000000000e+02 1.168166287243366241e-02
1.510000000000000000e+02 1.183008961379528046e-02
1.520000000000000000e+02 1.179743185639381409e-02
1.530000000000000000e+02 1.181377749890089035e-02
1.540000000000000000e+02 1.169078052043914795e-02
1.550000000000000000e+02 1.142639666795730591e-02
1.560000000000000000e+02 1.130587607622146606e-02
1.570000000000000000e+02 1.133562065660953522e-02
1.580000000000000000e+02 1.151674613356590271e-02
1.590000000000000000e+02 1.174884848296642303e-02
1.600000000000000000e+02 1.177837699651718140e-02
1.610000000000000000e+02 1.159458979964256287e-02
1.620000000000000000e+02 1.135517470538616180e-02
1.630000000000000000e+02 1.120768487453460693e-02
1.640000000000000000e+02 1.137910038232803345e-02
1.650000000000000000e+02 1.149807684123516083e-02
1.660000000000000000e+02 1.133395638316869736e-02
1.670000000000000000e+02 1.131583191454410553e-02
1.680000000000000000e+02 1.129215210676193237e-02
1.690000000000000000e+02 1.133188139647245407e-02
1.700000000000000000e+02 1.164459250867366791e-02
1.710000000000000000e+02 1.160018146038055420e-02
1.720000000000000000e+02 1.134702097624540329e-02
1.730000000000000000e+02 1.118275057524442673e-02
1.740000000000000000e+02 1.106475666165351868e-02
1.750000000000000000e+02 1.111583784222602844e-02
1.760000000000000000e+02 1.107717119157314301e-02
1.770000000000000000e+02 1.111315842717885971e-02
1.780000000000000000e+02 1.088848244398832321e-02
1.790000000000000000e+02 1.077640987932682037e-02
1.800000000000000000e+02 1.085345819592475891e-02
1.810000000000000000e+02 1.099197380244731903e-02
1.820000000000000000e+02 1.110846828669309616e-02
1.830000000000000000e+02 1.116654556244611740e-02
1.840000000000000000e+02 1.092687807977199554e-02
1.850000000000000000e+02 1.061875000596046448e-02
1.860000000000000000e+02 1.019021309912204742e-02
1.870000000000000000e+02 1.026400923728942871e-02
1.880000000000000000e+02 1.042974554002285004e-02
1.890000000000000000e+02 1.096560619771480560e-02
1.900000000000000000e+02 1.094795018434524536e-02
1.910000000000000000e+02 1.067074760794639587e-02
1.920000000000000000e+02 1.036125514656305313e-02
1.930000000000000000e+02 9.775809012353420258e-03
1.940000000000000000e+02 9.488082490861415863e-03
1.950000000000000000e+02 9.613124653697013855e-03
1.960000000000000000e+02 1.005155686289072037e-02
1.970000000000000000e+02 1.057997345924377441e-02
1.980000000000000000e+02 1.044537872076034546e-02
1.990000000000000000e+02 1.007821783423423767e-02
2.000000000000000000e+02 9.650018066167831421e-03
2.010000000000000000e+02 9.446575306355953217e-03
2.020000000000000000e+02 9.218675084412097931e-03
2.030000000000000000e+02 9.294824674725532532e-03
2.040000000000000000e+02 9.566735476255416870e-03
2.050000000000000000e+02 9.694738313555717468e-03
2.060000000000000000e+02 9.669996798038482666e-03
2.070000000000000000e+02 9.381262585520744324e-03
2.080000000000000000e+02 9.098520502448081970e-03
2.090000000000000000e+02 8.971553295850753784e-03
2.100000000000000000e+02 8.955588564276695251e-03
2.110000000000000000e+02 9.130206890404224396e-03
2.120000000000000000e+02 9.111048653721809387e-03
2.130000000000000000e+02 9.070156142115592957e-03
2.140000000000000000e+02 8.856484666466712952e-03
2.150000000000000000e+02 8.565510623157024384e-03
2.160000000000000000e+02 8.335795253515243530e-03
2.170000000000000000e+02 8.224784396588802338e-03
2.180000000000000000e+02 8.394701406359672546e-03
2.190000000000000000e+02 8.632024750113487244e-03
2.200000000000000000e+02 8.886529132723808289e-03
2.210000000000000000e+02 8.722539991140365601e-03
2.220000000000000000e+02 8.095990866422653198e-03
2.230000000000000000e+02 7.660601288080215454e-03
2.240000000000000000e+02 7.550612092018127441e-03
2.250000000000000000e+02 7.811250165104866028e-03
2.260000000000000000e+02 8.345285430550575256e-03
2.270000000000000000e+02 8.486907929182052612e-03
2.280000000000000000e+02 8.253345265984535217e-03
2.290000000000000000e+02 7.942390628159046173e-03
2.300000000000000000e+02 7.419781759381294250e-03
2.310000000000000000e+02 7.304004393517971039e-03
2.320000000000000000e+02 7.375471293926239014e-03
2.330000000000000000e+02 7.685694843530654907e-03
2.340000000000000000e+02 7.726113311946392059e-03
2.350000000000000000e+02 7.676195353269577026e-03
2.360000000000000000e+02 7.397176232188940048e-03
2.370000000000000000e+02 7.173664402216672897e-03
2.380000000000000000e+02 6.993544753640890121e-03
2.390000000000000000e+02 6.966403685510158539e-03
2.400000000000000000e+02 7.212905213236808777e-03
2.410000000000000000e+02 7.272632792592048645e-03
2.420000000000000000e+02 7.244816981256008148e-03
2.430000000000000000e+02 6.917291320860385895e-03
2.440000000000000000e+02 6.525912787765264511e-03
2.450000000000000000e+02 6.263545714318752289e-03
2.460000000000000000e+02 6.230437662452459335e-03
2.470000000000000000e+02 6.422525271773338318e-03
2.480000000000000000e+02 6.641720887273550034e-03
2.490000000000000000e+02 6.713071838021278381e-03
2.500000000000000000e+02 6.564916111528873444e-03
2.510000000000000000e+02 6.331872195005416870e-03
2.520000000000000000e+02 6.133727263659238815e-03
2.530000000000000000e+02 5.856601055711507797e-03
2.540000000000000000e+02 5.814604461193084717e-03
2.550000000000000000e+02 5.935282912105321884e-03
2.560000000000000000e+02 6.161934696137905121e-03
2.570000000000000000e+02 6.241635885089635849e-03
2.580000000000000000e+02 6.163557060062885284e-03
2.590000000000000000e+02 5.959443747997283936e-03
2.600000000000000000e+02 5.776883568614721298e-03
2.610000000000000000e+02 5.624748766422271729e-03
2.620000000000000000e+02 5.648442544043064117e-03
2.630000000000000000e+02 5.796039476990699768e-03
2.640000000000000000e+02 5.841334816068410873e-03
2.650000000000000000e+02 5.806648638099431992e-03
2.660000000000000000e+02 5.736012943089008331e-03
2.670000000000000000e+02 5.693817045539617538e-03
2.680000000000000000e+02 5.590905901044607162e-03
2.690000000000000000e+02 5.504178814589977264e-03
2.700000000000000000e+02 5.516403354704380035e-03
2.710000000000000000e+02 5.488974507898092270e-03
2.720000000000000000e+02 5.501255393028259277e-03
2.730000000000000000e+02 5.554172210395336151e-03
2.740000000000000000e+02 5.631006322801113129e-03
2.750000000000000000e+02 5.522678606212139130e-03
2.760000000000000000e+02 5.610912572592496872e-03
2.770000000000000000e+02 5.539800506085157394e-03
2.780000000000000000e+02 5.472464486956596375e-03
2.790000000000000000e+02 5.448647774755954742e-03
2.800000000000000000e+02 5.548015236854553223e-03
2.810000000000000000e+02 5.687022581696510315e-03
2.820000000000000000e+02 5.576364696025848389e-03
2.830000000000000000e+02 5.480033811181783676e-03
2.840000000000000000e+02 5.416852422058582306e-03
2.850000000000000000e+02 5.383327603340148926e-03
2.860000000000000000e+02 5.538110621273517609e-03
2.870000000000000000e+02 5.422011949121952057e-03
2.880000000000000000e+02 5.544768646359443665e-03
2.890000000000000000e+02 5.548419430851936340e-03
2.900000000000000000e+02 5.463016685098409653e-03
2.910000000000000000e+02 5.484951194375753403e-03
2.920000000000000000e+02 5.449922755360603333e-03
2.930000000000000000e+02 5.472950171679258347e-03
2.940000000000000000e+02 5.356117617338895798e-03
2.950000000000000000e+02 5.341771058738231659e-03
2.960000000000000000e+02 5.242980550974607468e-03
2.970000000000000000e+02 5.317184142768383026e-03
2.980000000000000000e+02 5.368437618017196655e-03
2.990000000000000000e+02 5.376126151531934738e-03
3.000000000000000000e+02 5.355759989470243454e-03
3.010000000000000000e+02 5.233136005699634552e-03
3.020000000000000000e+02 5.178589373826980591e-03
3.030000000000000000e+02 5.028931424021720886e-03
3.040000000000000000e+02 5.188279785215854645e-03
3.050000000000000000e+02 5.344285629689693451e-03
3.060000000000000000e+02 5.392720457166433334e-03
3.070000000000000000e+02 5.326331593096256256e-03
3.080000000000000000e+02 5.233130417764186859e-03
3.090000000000000000e+02 5.072693340480327606e-03
3.100000000000000000e+02 5.027996376156806946e-03
3.110000000000000000e+02 5.026228260248899460e-03
3.120000000000000000e+02 5.158523563295602798e-03
3.130000000000000000e+02 5.293866153806447983e-03
3.140000000000000000e+02 5.255500786006450653e-03
3.150000000000000000e+02 5.265690386295318604e-03
3.160000000000000000e+02 5.248084664344787598e-03
3.170000000000000000e+02 5.182791966944932938e-03
3.180000000000000000e+02 5.079510621726512909e-03
3.190000000000000000e+02 4.954174160957336426e-03
3.200000000000000000e+02 4.932304378598928452e-03
3.210000000000000000e+02 5.061968229711055756e-03
3.220000000000000000e+02 5.061100237071514130e-03
3.230000000000000000e+02 5.089899525046348572e-03
3.240000000000000000e+02 5.099914036691188812e-03
3.250000000000000000e+02 5.237083416432142258e-03
3.260000000000000000e+02 5.275843199342489243e-03
3.270000000000000000e+02 5.191433709114789963e-03
3.280000000000000000e+02 5.046292208135128021e-03
3.290000000000000000e+02 4.884356632828712463e-03
3.300000000000000000e+02 4.808328114449977875e-03
3.310000000000000000e+02 4.817950539290904999e-03
3.320000000000000000e+02 4.977680277079343796e-03
3.330000000000000000e+02 5.057564936578273773e-03
3.340000000000000000e+02 5.019073840230703354e-03
3.350000000000000000e+02 4.913983866572380066e-03
3.360000000000000000e+02 4.927860572934150696e-03
3.370000000000000000e+02 4.958835896104574203e-03
3.380000000000000000e+02 4.920753184705972672e-03
3.390000000000000000e+02 5.014579743146896362e-03
3.400000000000000000e+02 5.019709467887878418e-03
3.410000000000000000e+02 4.994589835405349731e-03
3.420000000000000000e+02 4.910412710160017014e-03
3.430000000000000000e+02 4.881774540990591049e-03
3.440000000000000000e+02 4.859890788793563843e-03
3.450000000000000000e+02 4.707644227892160416e-03
3.460000000000000000e+02 4.742967430502176285e-03
3.470000000000000000e+02 4.797843284904956818e-03
3.480000000000000000e+02 4.948817193508148193e-03
3.490000000000000000e+02 4.958797246217727661e-03
3.500000000000000000e+02 4.854660481214523315e-03
3.510000000000000000e+02 4.826412536203861237e-03
3.520000000000000000e+02 4.712284076958894730e-03
3.530000000000000000e+02 4.780013114213943481e-03
3.540000000000000000e+02 4.737037699669599533e-03
3.550000000000000000e+02 4.860368557274341583e-03
3.560000000000000000e+02 4.923034459352493286e-03
3.570000000000000000e+02 4.812767263501882553e-03
3.580000000000000000e+02 4.727525636553764343e-03
3.590000000000000000e+02 4.570681601762771606e-03
3.600000000000000000e+02 4.567352589219808578e-03
3.610000000000000000e+02 4.652271978557109833e-03
3.620000000000000000e+02 4.731203895062208176e-03
3.630000000000000000e+02 4.751003347337245941e-03
3.640000000000000000e+02 4.799023270606994629e-03
3.650000000000000000e+02 4.672786220908164978e-03
3.660000000000000000e+02 4.562064539641141891e-03
3.670000000000000000e+02 4.561660811305046082e-03
3.680000000000000000e+02 4.721303470432758331e-03
3.690000000000000000e+02 4.803637042641639709e-03
3.700000000000000000e+02 4.836657550185918808e-03
3.710000000000000000e+02 4.768779966980218887e-03
3.720000000000000000e+02 4.602245986461639404e-03
3.730000000000000000e+02 4.508429206907749176e-03
3.740000000000000000e+02 4.475818015635013580e-03
3.750000000000000000e+02 4.501860123127698898e-03
3.760000000000000000e+02 4.613674245774745941e-03
3.770000000000000000e+02 4.749546758830547333e-03
3.780000000000000000e+02 4.680152982473373413e-03
3.790000000000000000e+02 4.666319116950035095e-03
3.800000000000000000e+02 4.661834333091974258e-03
3.810000000000000000e+02 4.474988207221031189e-03
3.820000000000000000e+02 4.413931630551815033e-03
3.830000000000000000e+02 4.471700638532638550e-03
3.840000000000000000e+02 4.671477247029542923e-03
3.850000000000000000e+02 4.622172098606824875e-03
3.860000000000000000e+02 4.545148462057113647e-03
3.870000000000000000e+02 4.510767757892608643e-03
3.880000000000000000e+02 4.425706341862678528e-03
3.890000000000000000e+02 4.384468775242567062e-03
3.900000000000000000e+02 4.414538852870464325e-03
3.910000000000000000e+02 4.462994635105133057e-03
3.920000000000000000e+02 4.440939985215663910e-03
3.930000000000000000e+02 4.428345244377851486e-03
3.940000000000000000e+02 4.359352402389049530e-03
3.950000000000000000e+02 4.349327646195888519e-03
3.960000000000000000e+02 4.471463616937398911e-03
3.970000000000000000e+02 4.488801117986440659e-03
3.980000000000000000e+02 4.426503553986549377e-03
3.990000000000000000e+02 4.433586262166500092e-03
4.000000000000000000e+02 4.351407289505004883e-03
4.010000000000000000e+02 4.341634921729564667e-03
4.020000000000000000e+02 4.400524776428937912e-03
4.030000000000000000e+02 4.340718500316143036e-03
4.040000000000000000e+02 4.335504025220870972e-03
4.050000000000000000e+02 4.268401768058538437e-03
4.060000000000000000e+02 4.265541210770606995e-03
4.070000000000000000e+02 4.224744625389575958e-03
4.080000000000000000e+02 4.270414356142282486e-03
4.090000000000000000e+02 4.330682102590799332e-03
4.100000000000000000e+02 4.434537142515182495e-03
4.110000000000000000e+02 4.444082267582416534e-03
4.120000000000000000e+02 4.443839192390441895e-03
4.130000000000000000e+02 4.341723397374153137e-03
4.140000000000000000e+02 4.309844691306352615e-03
4.150000000000000000e+02 4.248834680765867233e-03
4.160000000000000000e+02 4.203993361443281174e-03
4.170000000000000000e+02 4.170353524386882782e-03
4.180000000000000000e+02 4.148397129029035568e-03
4.190000000000000000e+02 4.107445478439331055e-03
4.200000000000000000e+02 4.196896217763423920e-03
4.210000000000000000e+02 4.303838126361370087e-03
4.220000000000000000e+02 4.344149492681026459e-03
4.230000000000000000e+02 4.320400767028331757e-03
4.240000000000000000e+02 4.127354361116886139e-03
4.250000000000000000e+02 4.107168875634670258e-03
4.260000000000000000e+02 4.175374284386634827e-03
4.270000000000000000e+02 4.304249770939350128e-03
4.280000000000000000e+02 4.323854111135005951e-03
4.290000000000000000e+02 4.184477962553501129e-03
4.300000000000000000e+02 4.008124582469463348e-03
4.310000000000000000e+02 3.968495875597000122e-03
4.320000000000000000e+02 3.919550683349370956e-03
4.330000000000000000e+02 4.004815593361854553e-03
4.340000000000000000e+02 4.134989809244871140e-03
4.350000000000000000e+02 4.281449597328901291e-03
4.360000000000000000e+02 4.340447019785642624e-03
4.370000000000000000e+02 4.356001969426870346e-03
4.380000000000000000e+02 4.283481277525424957e-03
4.390000000000000000e+02 4.146033897995948792e-03
4.400000000000000000e+02 4.009563010185956955e-03
4.410000000000000000e+02 3.945555072277784348e-03
4.420000000000000000e+02 4.016000777482986450e-03
4.430000000000000000e+02 4.037583246827125549e-03
4.440000000000000000e+02 4.038320388644933701e-03
4.450000000000000000e+02 4.088453948497772217e-03
4.460000000000000000e+02 4.004748538136482239e-03
4.470000000000000000e+02 3.975124564021825790e-03
4.480000000000000000e+02 3.992629237473011017e-03
4.490000000000000000e+02 4.021075554192066193e-03
4.500000000000000000e+02 4.118653014302253723e-03
4.510000000000000000e+02 4.105476662516593933e-03
4.520000000000000000e+02 4.138806369155645370e-03
4.530000000000000000e+02 4.053872078657150269e-03
4.540000000000000000e+02 3.962099086493253708e-03
4.550000000000000000e+02 3.881725016981363297e-03
4.560000000000000000e+02 3.935440909117460251e-03
4.570000000000000000e+02 3.980445209890604019e-03
4.580000000000000000e+02 3.946262411773204803e-03
4.590000000000000000e+02 3.895288333296775818e-03
4.600000000000000000e+02 3.822622355073690414e-03
4.610000000000000000e+02 3.817997407168149948e-03
4.620000000000000000e+02 3.873303066939115524e-03
4.630000000000000000e+02 4.069063812494277954e-03
4.640000000000000000e+02 4.147665109485387802e-03
4.650000000000000000e+02 4.076923243701457977e-03
4.660000000000000000e+02 3.933919128030538559e-03
4.670000000000000000e+02 3.793098963797092438e-03
4.680000000000000000e+02 3.768499940633773804e-03
4.690000000000000000e+02 3.781788749620318413e-03
4.700000000000000000e+02 3.888161852955818176e-03
4.710000000000000000e+02 3.962767776101827621e-03
4.720000000000000000e+02 4.003710579127073288e-03
4.730000000000000000e+02 3.940887749195098877e-03
4.740000000000000000e+02 3.811036003753542900e-03
4.750000000000000000e+02 3.732648445293307304e-03
4.760000000000000000e+02 3.796647768467664719e-03
4.770000000000000000e+02 3.920710179954767227e-03
4.780000000000000000e+02 4.023910965770483017e-03
4.790000000000000000e+02 4.015775863081216812e-03
4.800000000000000000e+02 3.897686023265123367e-03
4.810000000000000000e+02 3.758476115763187408e-03
4.820000000000000000e+02 3.721238113939762115e-03
4.830000000000000000e+02 3.660992719233036041e-03
4.840000000000000000e+02 3.703404683619737625e-03
4.850000000000000000e+02 3.838641569018363953e-03
4.860000000000000000e+02 4.022671375423669815e-03
4.870000000000000000e+02 4.022995941340923309e-03
4.880000000000000000e+02 3.900926560163497925e-03
4.890000000000000000e+02 3.787279827520251274e-03
4.900000000000000000e+02 3.656591055914759636e-03
4.910000000000000000e+02 3.632384119555354118e-03
4.920000000000000000e+02 3.642443334683775902e-03
4.930000000000000000e+02 3.772679716348648071e-03
4.940000000000000000e+02 3.811471164226531982e-03
4.950000000000000000e+02 3.881187643855810165e-03
4.960000000000000000e+02 3.879580646753311157e-03
4.970000000000000000e+02 3.820905461907386780e-03
4.980000000000000000e+02 3.726786701008677483e-03
4.990000000000000000e+02 3.701170906424522400e-03
5.000000000000000000e+02 3.672841470688581467e-03
5.010000000000000000e+02 3.750921925529837608e-03
5.020000000000000000e+02 3.811543807387351990e-03
5.030000000000000000e+02 3.882433753460645676e-03
5.040000000000000000e+02 3.809786867350339890e-03
5.050000000000000000e+02 3.722556633874773979e-03
5.060000000000000000e+02 3.650756552815437317e-03
5.070000000000000000e+02 3.697878448292613029e-03
5.080000000000000000e+02 3.695920109748840332e-03
5.090000000000000000e+02 3.694152226671576500e-03
5.100000000000000000e+02 3.603385528549551964e-03
5.110000000000000000e+02 3.660184796899557114e-03
5.120000000000000000e+02 3.682370297610759735e-03
5.130000000000000000e+02 3.781057894229888916e-03
5.140000000000000000e+02 3.811427159234881401e-03
5.150000000000000000e+02 3.784175496548414230e-03
5.160000000000000000e+02 3.709529526531696320e-03
5.170000000000000000e+02 3.681734204292297363e-03
5.180000000000000000e+02 3.641033079475164413e-03
5.190000000000000000e+02 3.596269059926271439e-03
5.200000000000000000e+02 3.547637257725000381e-03
5.210000000000000000e+02 3.556622192263603210e-03
5.220000000000000000e+02 3.627193626016378403e-03
5.230000000000000000e+02 3.726502414792776108e-03
5.240000000000000000e+02 3.754317527636885643e-03
5.250000000000000000e+02 3.726237453520298004e-03
5.260000000000000000e+02 3.609179053455591202e-03
5.270000000000000000e+02 3.525092033669352531e-03
5.280000000000000000e+02 3.462061751633882523e-03
5.290000000000000000e+02 3.491727169603109360e-03
5.300000000000000000e+02 3.598691895604133606e-03
5.310000000000000000e+02 3.708987496793270111e-03
5.320000000000000000e+02 3.742537926882505417e-03
5.330000000000000000e+02 3.728383686393499374e-03
5.340000000000000000e+02 3.636785782873630524e-03
5.350000000000000000e+02 3.484824206680059433e-03
5.360000000000000000e+02 3.494051285088062286e-03
5.370000000000000000e+02 3.591007553040981293e-03
5.380000000000000000e+02 3.627986181527376175e-03
5.390000000000000000e+02 3.639335511252284050e-03
5.400000000000000000e+02 3.567418782040476799e-03
5.410000000000000000e+02 3.463472705334424973e-03
5.420000000000000000e+02 3.472048789262771606e-03
5.430000000000000000e+02 3.614528803154826164e-03
5.440000000000000000e+02 3.723416477441787720e-03
5.450000000000000000e+02 3.762962063774466515e-03
5.460000000000000000e+02 3.685165196657180786e-03
5.470000000000000000e+02 3.547125961631536484e-03
5.480000000000000000e+02 3.430839162319898605e-03
5.490000000000000000e+02 3.335958812385797501e-03
5.500000000000000000e+02 3.374761901795864105e-03
5.510000000000000000e+02 3.519187448546290398e-03
5.520000000000000000e+02 3.525743959471583366e-03
5.530000000000000000e+02 3.621710464358329773e-03
5.540000000000000000e+02 3.610596759244799614e-03
5.550000000000000000e+02 3.571303561329841614e-03
5.560000000000000000e+02 3.463129280135035515e-03
5.570000000000000000e+02 3.453735727816820145e-03
5.580000000000000000e+02 3.473570104688405991e-03
5.590000000000000000e+02 3.567493986338376999e-03
5.600000000000000000e+02 3.625825047492980957e-03
5.610000000000000000e+02 3.653339808806777000e-03
5.620000000000000000e+02 3.572263754904270172e-03
5.630000000000000000e+02 3.563383594155311584e-03
5.640000000000000000e+02 3.455599304288625717e-03
5.650000000000000000e+02 3.398124594241380692e-03
5.660000000000000000e+02 3.416923340409994125e-03
5.670000000000000000e+02 3.425107803195714951e-03
5.680000000000000000e+02 3.451931755989789963e-03
5.690000000000000000e+02 3.494017524644732475e-03
5.700000000000000000e+02 3.513031173497438431e-03
5.710000000000000000e+02 3.457437967881560326e-03
5.720000000000000000e+02 3.447412280365824699e-03
5.730000000000000000e+02 3.399209585040807724e-03
5.740000000000000000e+02 3.406406845897436142e-03
5.750000000000000000e+02 3.435726976022124290e-03
5.760000000000000000e+02 3.424606053158640862e-03
5.770000000000000000e+02 3.390604630112648010e-03
5.780000000000000000e+02 3.401016816496849060e-03
5.790000000000000000e+02 3.404194023460149765e-03
5.800000000000000000e+02 3.434588667005300522e-03
5.810000000000000000e+02 3.521902021020650864e-03
5.820000000000000000e+02 3.505914239212870598e-03
5.830000000000000000e+02 3.495286218822002411e-03
5.840000000000000000e+02 3.391723148524761200e-03
5.850000000000000000e+02 3.427480114623904228e-03
5.860000000000000000e+02 3.404029412195086479e-03
5.870000000000000000e+02 3.344536526128649712e-03
5.880000000000000000e+02 3.364367177709937096e-03
5.890000000000000000e+02 3.393692430108785629e-03
5.900000000000000000e+02 3.410259261727333069e-03
5.910000000000000000e+02 3.529335837811231613e-03
5.920000000000000000e+02 3.557791467756032944e-03
5.930000000000000000e+02 3.480579238384962082e-03
5.940000000000000000e+02 3.398142289370298386e-03
5.950000000000000000e+02 3.361915005370974541e-03
5.960000000000000000e+02 3.264107508584856987e-03
5.970000000000000000e+02 3.271238878369331360e-03
5.980000000000000000e+02 3.342461772263050079e-03
5.990000000000000000e+02 3.380048787221312523e-03
6.000000000000000000e+02 3.365717362612485886e-03
6.010000000000000000e+02 3.350925398990511894e-03
6.020000000000000000e+02 3.355547785758972168e-03
6.030000000000000000e+02 3.335856599733233452e-03
6.040000000000000000e+02 3.355716122314333916e-03
6.050000000000000000e+02 3.420393913984298706e-03
6.060000000000000000e+02 3.433111589401960373e-03
6.070000000000000000e+02 3.383301198482513428e-03
6.080000000000000000e+02 3.406707197427749634e-03
6.090000000000000000e+02 3.328562481328845024e-03
6.100000000000000000e+02 3.275889670476317406e-03
6.110000000000000000e+02 3.187404945492744446e-03
6.120000000000000000e+02 3.232910763472318649e-03
6.130000000000000000e+02 3.245353698730468750e-03
6.140000000000000000e+02 3.322025761008262634e-03
6.150000000000000000e+02 3.332521533593535423e-03
6.160000000000000000e+02 3.324740100651979446e-03
6.170000000000000000e+02 3.318488597869873047e-03
6.180000000000000000e+02 3.318859264254570007e-03
6.190000000000000000e+02 3.283390542492270470e-03
6.200000000000000000e+02 3.240703605115413666e-03
6.210000000000000000e+02 3.234860254451632500e-03
6.220000000000000000e+02 3.244799328967928886e-03
6.230000000000000000e+02 3.288319334387779236e-03
6.240000000000000000e+02 3.325474914163351059e-03
6.250000000000000000e+02 3.317826893180608749e-03
6.260000000000000000e+02 3.208972048014402390e-03
6.270000000000000000e+02 3.148900344967842102e-03
6.280000000000000000e+02 3.070363309234380722e-03
6.290000000000000000e+02 3.094364888966083527e-03
6.300000000000000000e+02 3.195197787135839462e-03
6.310000000000000000e+02 3.341492032632231712e-03
6.320000000000000000e+02 3.442956134676933289e-03
6.330000000000000000e+02 3.400083631277084351e-03
6.340000000000000000e+02 3.256425261497497559e-03
6.350000000000000000e+02 3.167844144627451897e-03
6.360000000000000000e+02 3.082777839154005051e-03
6.370000000000000000e+02 3.074660431593656540e-03
6.380000000000000000e+02 3.127442440018057823e-03
6.390000000000000000e+02 3.204473061487078667e-03
6.400000000000000000e+02 3.288605948910117149e-03
6.410000000000000000e+02 3.317269962280988693e-03
6.420000000000000000e+02 3.294439520686864853e-03
6.430000000000000000e+02 3.188772592693567276e-03
6.440000000000000000e+02 3.154692007228732109e-03
6.450000000000000000e+02 3.104853210970759392e-03
6.460000000000000000e+02 3.173794597387313843e-03
6.470000000000000000e+02 3.255099756643176079e-03
6.480000000000000000e+02 3.296669572591781616e-03
6.490000000000000000e+02 3.334678476676344872e-03
6.500000000000000000e+02 3.270072396844625473e-03
6.510000000000000000e+02 3.132964950054883957e-03
6.520000000000000000e+02 3.045206656679511070e-03
6.530000000000000000e+02 3.041618037968873978e-03
6.540000000000000000e+02 3.108877688646316528e-03
6.550000000000000000e+02 3.154400503262877464e-03
6.560000000000000000e+02 3.214217256754636765e-03
6.570000000000000000e+02 3.266746876761317253e-03
6.580000000000000000e+02 3.238366916775703430e-03
6.590000000000000000e+02 3.189600072801113129e-03
6.600000000000000000e+02 3.112581325694918633e-03
6.610000000000000000e+02 3.078392473980784416e-03
6.620000000000000000e+02 3.041988238692283630e-03
6.630000000000000000e+02 3.126803552731871605e-03
6.640000000000000000e+02 3.193608950823545456e-03
6.650000000000000000e+02 3.261433448642492294e-03
6.660000000000000000e+02 3.279308322817087173e-03
6.670000000000000000e+02 3.233992494642734528e-03
6.680000000000000000e+02 3.139437641948461533e-03
6.690000000000000000e+02 3.061915282160043716e-03
6.700000000000000000e+02 2.975433599203824997e-03
6.710000000000000000e+02 3.004903905093669891e-03
6.720000000000000000e+02 3.127543022856116295e-03
6.730000000000000000e+02 3.174556419253349304e-03
6.740000000000000000e+02 3.294229507446289062e-03
6.750000000000000000e+02 3.325722645968198776e-03
6.760000000000000000e+02 3.209656802937388420e-03
6.770000000000000000e+02 3.063240554183721542e-03
6.780000000000000000e+02 3.074639476835727692e-03
6.790000000000000000e+02 2.993822796270251274e-03
6.800000000000000000e+02 3.021360840648412704e-03
6.810000000000000000e+02 3.064654534682631493e-03
6.820000000000000000e+02 3.075473010540008545e-03
6.830000000000000000e+02 3.138147993013262749e-03
6.840000000000000000e+02 3.129831282421946526e-03
6.850000000000000000e+02 3.091746475547552109e-03
6.860000000000000000e+02 3.093452658504247665e-03
6.870000000000000000e+02 3.092102706432342529e-03
6.880000000000000000e+02 3.086659125983715057e-03
6.890000000000000000e+02 3.087234450504183769e-03
6.900000000000000000e+02 3.089510602876543999e-03
6.910000000000000000e+02 3.126605181023478508e-03
6.920000000000000000e+02 3.095010994002223015e-03
6.930000000000000000e+02 3.107589436694979668e-03
6.940000000000000000e+02 3.081286326050758362e-03
6.950000000000000000e+02 3.084070049226284027e-03
6.960000000000000000e+02 3.083008807152509689e-03
6.970000000000000000e+02 3.070439677685499191e-03
6.980000000000000000e+02 3.088282188400626183e-03
6.990000000000000000e+02 3.110852790996432304e-03
7.000000000000000000e+02 3.084490774199366570e-03
7.010000000000000000e+02 3.068830585107207298e-03
7.020000000000000000e+02 3.050867235288023949e-03
7.030000000000000000e+02 3.040211973711848259e-03
7.040000000000000000e+02 3.004358615726232529e-03
7.050000000000000000e+02 2.982907695695757866e-03
7.060000000000000000e+02 3.019495401531457901e-03
7.070000000000000000e+02 3.054704051464796066e-03
7.080000000000000000e+02 3.078466281294822693e-03
7.090000000000000000e+02 3.101098816841840744e-03
7.100000000000000000e+02 3.119917353615164757e-03
7.110000000000000000e+02 3.035297617316246033e-03
7.120000000000000000e+02 3.016208298504352570e-03
7.130000000000000000e+02 2.990964800119400024e-03
7.140000000000000000e+02 3.038066904991865158e-03
7.150000000000000000e+02 3.027797443792223930e-03
7.160000000000000000e+02 3.027591621503233910e-03
7.170000000000000000e+02 3.001179080456495285e-03
7.180000000000000000e+02 2.978073433041572571e-03
7.190000000000000000e+02 3.024038393050432205e-03
7.200000000000000000e+02 3.093353938311338425e-03
7.210000000000000000e+02 3.092214232310652733e-03
7.220000000000000000e+02 3.073706058785319328e-03
7.230000000000000000e+02 2.993931993842124939e-03
7.240000000000000000e+02 2.973149530589580536e-03
7.250000000000000000e+02 2.968686399981379509e-03
7.260000000000000000e+02 2.931176219135522842e-03
7.270000000000000000e+02 2.942142542451620102e-03
7.280000000000000000e+02 2.962128026410937309e-03
7.290000000000000000e+02 2.981588244438171387e-03
7.300000000000000000e+02 3.014920046553015709e-03
7.310000000000000000e+02 3.042691852897405624e-03
7.320000000000000000e+02 3.080699592828750610e-03
7.330000000000000000e+02 3.067392855882644653e-03
7.340000000000000000e+02 2.987031824886798859e-03
7.350000000000000000e+02 2.925291191786527634e-03
7.360000000000000000e+02 2.917638514190912247e-03
7.370000000000000000e+02 2.930524526163935661e-03
7.380000000000000000e+02 2.933503594249486923e-03
7.390000000000000000e+02 2.947148634120821953e-03
7.400000000000000000e+02 2.948124660179018974e-03
7.410000000000000000e+02 2.938365330919623375e-03
7.420000000000000000e+02 2.970432396978139877e-03
7.430000000000000000e+02 2.954499563202261925e-03
7.440000000000000000e+02 2.944976091384887695e-03
7.450000000000000000e+02 2.935959957540035248e-03
7.460000000000000000e+02 2.936432138085365295e-03
7.470000000000000000e+02 2.975308801978826523e-03
7.480000000000000000e+02 3.013033885508775711e-03
7.490000000000000000e+02 3.008281579241156578e-03
7.500000000000000000e+02 3.018685383722186089e-03
7.510000000000000000e+02 2.979936078190803528e-03
7.520000000000000000e+02 2.995222341269254684e-03
7.530000000000000000e+02 2.946919295936822891e-03
7.540000000000000000e+02 2.916936529800295830e-03
7.550000000000000000e+02 2.903375308960676193e-03
7.560000000000000000e+02 2.924058120697736740e-03
7.570000000000000000e+02 2.968375338241457939e-03
7.580000000000000000e+02 2.994009759277105331e-03
7.590000000000000000e+02 2.984882798045873642e-03
7.600000000000000000e+02 2.924688858911395073e-03
7.610000000000000000e+02 2.860461827367544174e-03
7.620000000000000000e+02 2.841832116246223450e-03
7.630000000000000000e+02 2.876470796763896942e-03
7.640000000000000000e+02 2.931270282715559006e-03
7.650000000000000000e+02 2.969690132886171341e-03
7.660000000000000000e+02 2.960733603686094284e-03
7.670000000000000000e+02 2.943951636552810669e-03
7.680000000000000000e+02 2.909674774855375290e-03
7.690000000000000000e+02 2.902165055274963379e-03
7.700000000000000000e+02 2.892636694014072418e-03
7.710000000000000000e+02 2.899365033954381943e-03
7.720000000000000000e+02 2.941771876066923141e-03
7.730000000000000000e+02 3.028582781553268433e-03
7.740000000000000000e+02 3.018402960151433945e-03
7.750000000000000000e+02 2.973475260660052299e-03
7.760000000000000000e+02 2.926574554294347763e-03
7.770000000000000000e+02 2.882600296288728714e-03
7.780000000000000000e+02 2.818653825670480728e-03
7.790000000000000000e+02 2.849588869139552116e-03
7.800000000000000000e+02 2.854416845366358757e-03
7.810000000000000000e+02 2.880321815609931946e-03
7.820000000000000000e+02 2.925876062363386154e-03
7.830000000000000000e+02 2.931947587057948112e-03
7.840000000000000000e+02 2.956409938633441925e-03
7.850000000000000000e+02 2.937323180958628654e-03
7.860000000000000000e+02 2.898289822041988373e-03
7.870000000000000000e+02 2.849311102181673050e-03
7.880000000000000000e+02 2.852845704182982445e-03
7.890000000000000000e+02 2.869620453566312790e-03
7.900000000000000000e+02 2.924274420365691185e-03
7.910000000000000000e+02 2.953349379822611809e-03
7.920000000000000000e+02 2.975008916109800339e-03
7.930000000000000000e+02 2.891656709834933281e-03
7.940000000000000000e+02 2.892899792641401291e-03
7.950000000000000000e+02 2.828945172950625420e-03
7.960000000000000000e+02 2.865010406821966171e-03
7.970000000000000000e+02 2.851628465577960014e-03
7.980000000000000000e+02 2.949710935354232788e-03
7.990000000000000000e+02 2.930413465946912766e-03
8.000000000000000000e+02 2.916988451033830643e-03
8.010000000000000000e+02 2.879235893487930298e-03
8.020000000000000000e+02 2.844709437340497971e-03
8.030000000000000000e+02 2.804999006912112236e-03
8.040000000000000000e+02 2.827852964401245117e-03
8.050000000000000000e+02 2.845426788553595543e-03
8.060000000000000000e+02 2.858229679986834526e-03
8.070000000000000000e+02 2.929255366325378418e-03
8.080000000000000000e+02 2.888013375923037529e-03
8.090000000000000000e+02 2.904301974922418594e-03
8.100000000000000000e+02 2.814901759847998619e-03
8.110000000000000000e+02 2.804111223667860031e-03
8.120000000000000000e+02 2.819980960339307785e-03
8.130000000000000000e+02 2.861628774553537369e-03
8.140000000000000000e+02 2.881995402276515961e-03
8.150000000000000000e+02 2.884832676500082016e-03
8.160000000000000000e+02 2.862092806026339531e-03
8.170000000000000000e+02 2.875273581594228745e-03
8.180000000000000000e+02 2.826127922162413597e-03
8.190000000000000000e+02 2.824423369020223618e-03
8.200000000000000000e+02 2.827459946274757385e-03
8.210000000000000000e+02 2.872010460123419762e-03
8.220000000000000000e+02 2.899407874792814255e-03
8.230000000000000000e+02 2.884393557906150818e-03
8.240000000000000000e+02 2.870217664167284966e-03
8.250000000000000000e+02 2.835386898368597031e-03
8.260000000000000000e+02 2.828980563208460808e-03
8.270000000000000000e+02 2.785389078781008720e-03
8.280000000000000000e+02 2.821019617840647697e-03
8.290000000000000000e+02 2.859181724488735199e-03
8.300000000000000000e+02 2.892441116273403168e-03
8.310000000000000000e+02 2.861876739189028740e-03
8.320000000000000000e+02 2.865664195269346237e-03
8.330000000000000000e+02 2.823365386575460434e-03
8.340000000000000000e+02 2.798296976834535599e-03
8.350000000000000000e+02 2.781933173537254333e-03
8.360000000000000000e+02 2.821431960910558701e-03
8.370000000000000000e+02 2.868307754397392273e-03
8.380000000000000000e+02 2.927228808403015137e-03
8.390000000000000000e+02 2.952809911221265793e-03
8.400000000000000000e+02 2.918242011219263077e-03
8.410000000000000000e+02 2.881249412894248962e-03
8.420000000000000000e+02 2.800129354000091553e-03
8.430000000000000000e+02 2.773921005427837372e-03
8.440000000000000000e+02 2.807471435517072678e-03
8.450000000000000000e+02 2.743682591244578362e-03
8.460000000000000000e+02 2.793044783174991608e-03
8.470000000000000000e+02 2.830091398209333420e-03
8.480000000000000000e+02 2.885837573558092117e-03
8.490000000000000000e+02 2.967293839901685715e-03
8.500000000000000000e+02 2.909454982727766037e-03
8.510000000000000000e+02 2.899786457419395447e-03
8.520000000000000000e+02 2.865084214136004448e-03
8.530000000000000000e+02 2.808029297739267349e-03
8.540000000000000000e+02 2.796542365103960037e-03
8.550000000000000000e+02 2.789368387311697006e-03
8.560000000000000000e+02 2.809355966746807098e-03
8.570000000000000000e+02 2.825709991157054901e-03
8.580000000000000000e+02 2.814060775563120842e-03
8.590000000000000000e+02 2.771485596895217896e-03
8.600000000000000000e+02 2.755749737843871117e-03
8.610000000000000000e+02 2.730282489210367203e-03
8.620000000000000000e+02 2.752884756773710251e-03
8.630000000000000000e+02 2.817190950736403465e-03
8.640000000000000000e+02 2.862735651433467865e-03
8.650000000000000000e+02 2.946697641164064407e-03
8.660000000000000000e+02 2.968047745525836945e-03
8.670000000000000000e+02 2.891066484153270721e-03
8.680000000000000000e+02 2.843091264367103577e-03
8.690000000000000000e+02 2.773459069430828094e-03
8.700000000000000000e+02 2.716423012316226959e-03
8.710000000000000000e+02 2.756122499704360962e-03
8.720000000000000000e+02 2.794471569359302521e-03
8.730000000000000000e+02 2.831371035426855087e-03
8.740000000000000000e+02 2.856610342860221863e-03
8.750000000000000000e+02 2.838506828993558884e-03
8.760000000000000000e+02 2.802081406116485596e-03
8.770000000000000000e+02 2.748000901192426682e-03
8.780000000000000000e+02 2.699895529076457024e-03
8.790000000000000000e+02 2.714531496167182922e-03
8.800000000000000000e+02 2.763852011412382126e-03
8.810000000000000000e+02 2.801831811666488647e-03
8.820000000000000000e+02 2.814702689647674561e-03
8.830000000000000000e+02 2.848186297342181206e-03
8.840000000000000000e+02 2.819271292537450790e-03
8.850000000000000000e+02 2.767663449048995972e-03
8.860000000000000000e+02 2.747442107647657394e-03
8.870000000000000000e+02 2.717440482228994370e-03
8.880000000000000000e+02 2.679453697055578232e-03
8.890000000000000000e+02 2.718175528571009636e-03
8.900000000000000000e+02 2.787134610116481781e-03
8.910000000000000000e+02 2.817860338836908340e-03
8.920000000000000000e+02 2.876931801438331604e-03
8.930000000000000000e+02 2.887107431888580322e-03
8.940000000000000000e+02 2.878016326576471329e-03
8.950000000000000000e+02 2.835041610524058342e-03
8.960000000000000000e+02 2.763351425528526306e-03
8.970000000000000000e+02 2.736224560067057610e-03
8.980000000000000000e+02 2.720014192163944244e-03
8.990000000000000000e+02 2.735175890848040581e-03
9.000000000000000000e+02 2.797089517116546631e-03
9.010000000000000000e+02 2.824846655130386353e-03
9.020000000000000000e+02 2.846364397555589676e-03
9.030000000000000000e+02 2.833250910043716431e-03
9.040000000000000000e+02 2.779869129881262779e-03
9.050000000000000000e+02 2.729776082560420036e-03
9.060000000000000000e+02 2.767724450677633286e-03
9.070000000000000000e+02 2.727196551859378815e-03
9.080000000000000000e+02 2.765277400612831116e-03
9.090000000000000000e+02 2.796161687001585960e-03
9.100000000000000000e+02 2.816710155457258224e-03
9.110000000000000000e+02 2.809873549267649651e-03
9.120000000000000000e+02 2.785507589578628540e-03
9.130000000000000000e+02 2.759382594376802444e-03
9.140000000000000000e+02 2.763462252914905548e-03
9.150000000000000000e+02 2.753356937319040298e-03
9.160000000000000000e+02 2.718847710639238358e-03
9.170000000000000000e+02 2.704932121559977531e-03
9.180000000000000000e+02 2.678889548406004906e-03
9.190000000000000000e+02 2.715247450396418571e-03
9.200000000000000000e+02 2.731009153649210930e-03
9.210000000000000000e+02 2.754651708528399467e-03
9.220000000000000000e+02 2.751244232058525085e-03
9.230000000000000000e+02 2.738022711127996445e-03
9.240000000000000000e+02 2.723231678828597069e-03
9.250000000000000000e+02 2.720536664128303528e-03
9.260000000000000000e+02 2.687075641006231308e-03
9.270000000000000000e+02 2.712117508053779602e-03
9.280000000000000000e+02 2.720794640481472015e-03
9.290000000000000000e+02 2.761862706393003464e-03
9.300000000000000000e+02 2.791968639940023422e-03
9.310000000000000000e+02 2.776144072413444519e-03
9.320000000000000000e+02 2.792971907183527946e-03
9.330000000000000000e+02 2.774494234472513199e-03
9.340000000000000000e+02 2.739524235948920250e-03
9.350000000000000000e+02 2.770336344838142395e-03
9.360000000000000000e+02 2.693843794986605644e-03
9.370000000000000000e+02 2.680973615497350693e-03
9.380000000000000000e+02 2.701518824324011803e-03
9.390000000000000000e+02 2.729890402406454086e-03
9.400000000000000000e+02 2.743228804320096970e-03
9.410000000000000000e+02 2.776886336505413055e-03
9.420000000000000000e+02 2.782414434477686882e-03
9.430000000000000000e+02 2.779598115012049675e-03
9.440000000000000000e+02 2.771901898086071014e-03
9.450000000000000000e+02 2.712603192776441574e-03
9.460000000000000000e+02 2.634048461914062500e-03
9.470000000000000000e+02 2.604518085718154907e-03
9.480000000000000000e+02 2.647117478772997856e-03
9.490000000000000000e+02 2.695969305932521820e-03
9.500000000000000000e+02 2.783652162179350853e-03
9.510000000000000000e+02 2.849704120308160782e-03
9.520000000000000000e+02 2.851699013262987137e-03
9.530000000000000000e+02 2.740418538451194763e-03
9.540000000000000000e+02 2.690307563170790672e-03
9.550000000000000000e+02 2.626776229590177536e-03
9.560000000000000000e+02 2.601608168333768845e-03
9.570000000000000000e+02 2.620734740048646927e-03
9.580000000000000000e+02 2.685368759557604790e-03
9.590000000000000000e+02 2.741056494414806366e-03
9.600000000000000000e+02 2.755544846877455711e-03
9.610000000000000000e+02 2.816362073644995689e-03
9.620000000000000000e+02 2.787431702017784119e-03
9.630000000000000000e+02 2.750171814113855362e-03
9.640000000000000000e+02 2.672478556632995605e-03
9.650000000000000000e+02 2.642841544002294540e-03
9.660000000000000000e+02 2.621012507006525993e-03
9.670000000000000000e+02 2.671231282874941826e-03
9.680000000000000000e+02 2.687857253476977348e-03
9.690000000000000000e+02 2.762899734079837799e-03
9.700000000000000000e+02 2.813626080751419067e-03
9.710000000000000000e+02 2.856068313121795654e-03
9.720000000000000000e+02 2.814855892211198807e-03
9.730000000000000000e+02 2.754848217591643333e-03
9.740000000000000000e+02 2.694588154554367065e-03
9.750000000000000000e+02 2.663591410964727402e-03
9.760000000000000000e+02 2.674625022336840630e-03
9.770000000000000000e+02 2.730898093432188034e-03
9.780000000000000000e+02 2.760432660579681396e-03
9.790000000000000000e+02 2.751978812739253044e-03
9.800000000000000000e+02 2.730089938268065453e-03
9.810000000000000000e+02 2.718871459364891052e-03
9.820000000000000000e+02 2.689177170395851135e-03
9.830000000000000000e+02 2.652804832905530930e-03
9.840000000000000000e+02 2.682715421542525291e-03
9.850000000000000000e+02 2.703858539462089539e-03
9.860000000000000000e+02 2.704944228753447533e-03
9.870000000000000000e+02 2.689179731532931328e-03
9.880000000000000000e+02 2.681394573301076889e-03
9.890000000000000000e+02 2.689258195459842682e-03
9.900000000000000000e+02 2.673236653208732605e-03
9.910000000000000000e+02 2.659212797880172729e-03
9.920000000000000000e+02 2.665149746462702751e-03
9.930000000000000000e+02 2.682977123185992241e-03
9.940000000000000000e+02 2.677588490769267082e-03
9.950000000000000000e+02 2.722945529967546463e-03
9.960000000000000000e+02 2.687897067517042160e-03
9.970000000000000000e+02 2.660019323229789734e-03
9.980000000000000000e+02 2.662602812051773071e-03
9.990000000000000000e+02 2.693956252187490463e-03
1.000000000000000000e+03 2.667858032509684563e-03
1.001000000000000000e+03 2.705282997339963913e-03
1.002000000000000000e+03 2.673713956028223038e-03
1.003000000000000000e+03 2.695911098271608353e-03
1.004000000000000000e+03 2.698101103305816650e-03
1.005000000000000000e+03 2.703633857890963554e-03
1.006000000000000000e+03 2.730151172727346420e-03
1.007000000000000000e+03 2.722540404647588730e-03
1.008000000000000000e+03 2.682612976059317589e-03
1.009000000000000000e+03 2.696535550057888031e-03
1.010000000000000000e+03 2.686522668227553368e-03
1.011000000000000000e+03 2.666370943188667297e-03
1.012000000000000000e+03 2.682676538825035095e-03
1.013000000000000000e+03 2.700500655919313431e-03
1.014000000000000000e+03 2.699716482311487198e-03
1.015000000000000000e+03 2.673560287803411484e-03
1.016000000000000000e+03 2.637209370732307434e-03
1.017000000000000000e+03 2.610780764371156693e-03
1.018000000000000000e+03 2.605003770440816879e-03
1.019000000000000000e+03 2.595460740849375725e-03
1.020000000000000000e+03 2.636747434735298157e-03
1.021000000000000000e+03 2.671668305993080139e-03
1.022000000000000000e+03 2.709937980398535728e-03
1.023000000000000000e+03 2.766744000837206841e-03
1.024000000000000000e+03 2.780211623758077621e-03
1.025000000000000000e+03 2.763581229373812675e-03
1.026000000000000000e+03 2.731423825025558472e-03
1.027000000000000000e+03 2.664779778569936752e-03
1.028000000000000000e+03 2.656941069290041924e-03
1.029000000000000000e+03 2.639109967276453972e-03
1.030000000000000000e+03 2.614196389913558960e-03
1.031000000000000000e+03 2.640614751726388931e-03
1.032000000000000000e+03 2.632040530443191528e-03
1.033000000000000000e+03 2.672872273251414299e-03
1.034000000000000000e+03 2.692712005227804184e-03
1.035000000000000000e+03 2.732988446950912476e-03
1.036000000000000000e+03 2.771815983578562737e-03
1.037000000000000000e+03 2.755090128630399704e-03
1.038000000000000000e+03 2.739171264693140984e-03
1.039000000000000000e+03 2.661853097379207611e-03
1.040000000000000000e+03 2.639446174725890160e-03
1.041000000000000000e+03 2.600914798676967621e-03
1.042000000000000000e+03 2.594190649688243866e-03
1.043000000000000000e+03 2.604320645332336426e-03
1.044000000000000000e+03 2.625430701300501823e-03
1.045000000000000000e+03 2.710700733587145805e-03
1.046000000000000000e+03 2.716171555221080780e-03
1.047000000000000000e+03 2.704450860619544983e-03
1.048000000000000000e+03 2.653439994901418686e-03
1.049000000000000000e+03 2.605186542496085167e-03
1.050000000000000000e+03 2.574322046712040901e-03
1.051000000000000000e+03 2.625484718009829521e-03
1.052000000000000000e+03 2.670829184353351593e-03
1.053000000000000000e+03 2.673432929441332817e-03
1.054000000000000000e+03 2.717907307669520378e-03
1.055000000000000000e+03 2.707998966798186302e-03
1.056000000000000000e+03 2.630027709528803825e-03
1.057000000000000000e+03 2.599859843030571938e-03
1.058000000000000000e+03 2.575138583779335022e-03
1.059000000000000000e+03 2.597241662442684174e-03
1.060000000000000000e+03 2.613083925098180771e-03
1.061000000000000000e+03 2.649633213877677917e-03
1.062000000000000000e+03 2.682792954146862030e-03
1.063000000000000000e+03 2.747448859736323357e-03
1.064000000000000000e+03 2.728737425059080124e-03
1.065000000000000000e+03 2.690029796212911606e-03
1.066000000000000000e+03 2.627608133479952812e-03
1.067000000000000000e+03 2.567271236330270767e-03
1.068000000000000000e+03 2.538942731916904449e-03
1.069000000000000000e+03 2.539562061429023743e-03
1.070000000000000000e+03 2.613681135699152946e-03
1.071000000000000000e+03 2.640811493620276451e-03
1.072000000000000000e+03 2.682897960767149925e-03
1.073000000000000000e+03 2.674338174983859062e-03
1.074000000000000000e+03 2.664460567757487297e-03
1.075000000000000000e+03 2.582718385383486748e-03
1.076000000000000000e+03 2.600189996883273125e-03
1.077000000000000000e+03 2.570937853306531906e-03
1.078000000000000000e+03 2.629604190587997437e-03
1.079000000000000000e+03 2.676947508007287979e-03
1.080000000000000000e+03 2.720810240134596825e-03
1.081000000000000000e+03 2.754463581368327141e-03
1.082000000000000000e+03 2.711661159992218018e-03
1.083000000000000000e+03 2.680456964299082756e-03
1.084000000000000000e+03 2.637296449393033981e-03
1.085000000000000000e+03 2.537077758461236954e-03
1.086000000000000000e+03 2.525486983358860016e-03
1.087000000000000000e+03 2.559829270467162132e-03
1.088000000000000000e+03 2.597310580313205719e-03
1.089000000000000000e+03 2.671328140422701836e-03
1.090000000000000000e+03 2.710111206397414207e-03
1.091000000000000000e+03 2.679755911231040955e-03
1.092000000000000000e+03 2.608554204925894737e-03
1.093000000000000000e+03 2.572023542597889900e-03
1.094000000000000000e+03 2.563836984336376190e-03
1.095000000000000000e+03 2.578276209533214569e-03
1.096000000000000000e+03 2.600664272904396057e-03
1.097000000000000000e+03 2.650456968694925308e-03
1.098000000000000000e+03 2.658018376678228378e-03
1.099000000000000000e+03 2.621632069349288940e-03
1.100000000000000000e+03 2.630659379065036774e-03
1.101000000000000000e+03 2.608533948659896851e-03
1.102000000000000000e+03 2.608072478324174881e-03
1.103000000000000000e+03 2.638762816786766052e-03
1.104000000000000000e+03 2.635351382195949554e-03
1.105000000000000000e+03 2.637941390275955200e-03
1.106000000000000000e+03 2.626756206154823303e-03
1.107000000000000000e+03 2.628456801176071167e-03
1.108000000000000000e+03 2.641710452735424042e-03
1.109000000000000000e+03 2.614360302686691284e-03
1.110000000000000000e+03 2.568541094660758972e-03
1.111000000000000000e+03 2.560177352279424667e-03
1.112000000000000000e+03 2.585966605693101883e-03
1.113000000000000000e+03 2.556601539254188538e-03
1.114000000000000000e+03 2.583511173725128174e-03
1.115000000000000000e+03 2.588123781606554985e-03
1.116000000000000000e+03 2.619051840156316757e-03
1.117000000000000000e+03 2.644337248057126999e-03
1.118000000000000000e+03 2.640289254486560822e-03
1.119000000000000000e+03 2.639075508341193199e-03
1.120000000000000000e+03 2.613808959722518921e-03
1.121000000000000000e+03 2.606149297207593918e-03
1.122000000000000000e+03 2.592362463474273682e-03
1.123000000000000000e+03 2.601902931928634644e-03
1.124000000000000000e+03 2.568627707660198212e-03
1.125000000000000000e+03 2.588198985904455185e-03
1.126000000000000000e+03 2.606621012091636658e-03
1.127000000000000000e+03 2.637728815898299217e-03
1.128000000000000000e+03 2.650257898494601250e-03
1.129000000000000000e+03 2.608077600598335266e-03
1.130000000000000000e+03 2.618854632601141930e-03
1.131000000000000000e+03 2.555047161877155304e-03
1.132000000000000000e+03 2.556060906499624252e-03
1.133000000000000000e+03 2.547800540924072266e-03
1.134000000000000000e+03 2.572130877524614334e-03
1.135000000000000000e+03 2.623851876705884933e-03
1.136000000000000000e+03 2.603786764666438103e-03
1.137000000000000000e+03 2.581838052719831467e-03
1.138000000000000000e+03 2.597781829535961151e-03
1.139000000000000000e+03 2.555894199758768082e-03
1.140000000000000000e+03 2.553350524976849556e-03
1.141000000000000000e+03 2.530537778511643410e-03
1.142000000000000000e+03 2.577492967247962952e-03
1.143000000000000000e+03 2.603506436571478844e-03
1.144000000000000000e+03 2.563402522355318069e-03
1.145000000000000000e+03 2.578079234808683395e-03
1.146000000000000000e+03 2.551014535129070282e-03
1.147000000000000000e+03 2.572386059910058975e-03
1.148000000000000000e+03 2.612211508676409721e-03
1.149000000000000000e+03 2.638713922351598740e-03
1.150000000000000000e+03 2.603129483759403229e-03
1.151000000000000000e+03 2.576396567746996880e-03
1.152000000000000000e+03 2.563963411375880241e-03
1.153000000000000000e+03 2.588029485195875168e-03
1.154000000000000000e+03 2.571636810898780823e-03
1.155000000000000000e+03 2.584639471024274826e-03
1.156000000000000000e+03 2.603823784738779068e-03
1.157000000000000000e+03 2.569933887571096420e-03
1.158000000000000000e+03 2.518068533390760422e-03
1.159000000000000000e+03 2.504047472029924393e-03
1.160000000000000000e+03 2.510520396754145622e-03
1.161000000000000000e+03 2.530362224206328392e-03
1.162000000000000000e+03 2.510653343051671982e-03
1.163000000000000000e+03 2.553061349317431450e-03
1.164000000000000000e+03 2.595908474177122116e-03
1.165000000000000000e+03 2.595349680632352829e-03
1.166000000000000000e+03 2.610956784337759018e-03
1.167000000000000000e+03 2.597766928374767303e-03
1.168000000000000000e+03 2.582752145826816559e-03
1.169000000000000000e+03 2.562447916716337204e-03
1.170000000000000000e+03 2.547689713537693024e-03
1.171000000000000000e+03 2.566876821219921112e-03
1.172000000000000000e+03 2.555252518504858017e-03
1.173000000000000000e+03 2.608403563499450684e-03
1.174000000000000000e+03 2.601040527224540710e-03
1.175000000000000000e+03 2.600212581455707550e-03
1.176000000000000000e+03 2.541048917919397354e-03
1.177000000000000000e+03 2.497372915968298912e-03
1.178000000000000000e+03 2.480842173099517822e-03
1.179000000000000000e+03 2.506976481527090073e-03
1.180000000000000000e+03 2.561278408393263817e-03
1.181000000000000000e+03 2.584931673482060432e-03
1.182000000000000000e+03 2.613490214571356773e-03
1.183000000000000000e+03 2.616154961287975311e-03
1.184000000000000000e+03 2.634477801620960236e-03
1.185000000000000000e+03 2.571867778897285461e-03
1.186000000000000000e+03 2.580390078946948051e-03
1.187000000000000000e+03 2.540161833167076111e-03
1.188000000000000000e+03 2.522049238905310631e-03
1.189000000000000000e+03 2.517182845622301102e-03
1.190000000000000000e+03 2.538495231419801712e-03
1.191000000000000000e+03 2.548155607655644417e-03
1.192000000000000000e+03 2.545326948165893555e-03
1.193000000000000000e+03 2.588523086160421371e-03
1.194000000000000000e+03 2.566026989370584488e-03
1.195000000000000000e+03 2.554040402173995972e-03
1.196000000000000000e+03 2.498757094144821167e-03
1.197000000000000000e+03 2.491365186870098114e-03
1.198000000000000000e+03 2.495879773050546646e-03
1.199000000000000000e+03 2.518513705581426620e-03
1.200000000000000000e+03 2.536510117352008820e-03
1.201000000000000000e+03 2.531720092520117760e-03
1.202000000000000000e+03 2.542320638895034790e-03
1.203000000000000000e+03 2.551087178289890289e-03
1.204000000000000000e+03 2.580955624580383301e-03
1.205000000000000000e+03 2.593377139419317245e-03
1.206000000000000000e+03 2.574973506852984428e-03
1.207000000000000000e+03 2.551120240241289139e-03
1.208000000000000000e+03 2.533551072701811790e-03
1.209000000000000000e+03 2.535260282456874847e-03
1.210000000000000000e+03 2.521935850381851196e-03
1.211000000000000000e+03 2.512932289391756058e-03
1.212000000000000000e+03 2.506544347852468491e-03
1.213000000000000000e+03 2.495466265827417374e-03
1.214000000000000000e+03 2.514822408556938171e-03
1.215000000000000000e+03 2.502805320546030998e-03
1.216000000000000000e+03 2.528295852243900299e-03
1.217000000000000000e+03 2.541878959164023399e-03
1.218000000000000000e+03 2.556401072070002556e-03
1.219000000000000000e+03 2.569637726992368698e-03
1.220000000000000000e+03 2.564365975558757782e-03
1.221000000000000000e+03 2.599914325401186943e-03
1.222000000000000000e+03 2.569421892985701561e-03
1.223000000000000000e+03 2.554944716393947601e-03
1.224000000000000000e+03 2.526096766814589500e-03
1.225000000000000000e+03 2.542861271649599075e-03
1.226000000000000000e+03 2.530171070247888565e-03
1.227000000000000000e+03 2.514002844691276550e-03
1.228000000000000000e+03 2.508468460291624069e-03
1.229000000000000000e+03 2.517938381060957909e-03
1.230000000000000000e+03 2.505393233150243759e-03
1.231000000000000000e+03 2.517116256058216095e-03
1.232000000000000000e+03 2.536305924877524376e-03
1.233000000000000000e+03 2.514894120395183563e-03
1.234000000000000000e+03 2.502655610442161560e-03
1.235000000000000000e+03 2.520211972296237946e-03
1.236000000000000000e+03 2.522132359445095062e-03
1.237000000000000000e+03 2.545106923207640648e-03
1.238000000000000000e+03 2.555693499743938446e-03
1.239000000000000000e+03 2.564136870205402374e-03
1.240000000000000000e+03 2.587473252788186073e-03
1.241000000000000000e+03 2.526018070057034492e-03
1.242000000000000000e+03 2.510779770091176033e-03
1.243000000000000000e+03 2.473233034834265709e-03
1.244000000000000000e+03 2.436803653836250305e-03
1.245000000000000000e+03 2.423360478132963181e-03
1.246000000000000000e+03 2.487257355824112892e-03
1.247000000000000000e+03 2.513275947421789169e-03
1.248000000000000000e+03 2.566726179793477058e-03
1.249000000000000000e+03 2.584249712526798248e-03
1.250000000000000000e+03 2.608912764117121696e-03
1.251000000000000000e+03 2.584403380751609802e-03
1.252000000000000000e+03 2.549386583268642426e-03
1.253000000000000000e+03 2.485524397343397141e-03
1.254000000000000000e+03 2.511581405997276306e-03
1.255000000000000000e+03 2.481262199580669403e-03
1.256000000000000000e+03 2.506090328097343445e-03
1.257000000000000000e+03 2.508617006242275238e-03
1.258000000000000000e+03 2.508640754967927933e-03
1.259000000000000000e+03 2.495737979188561440e-03
1.260000000000000000e+03 2.509166486561298370e-03
1.261000000000000000e+03 2.514251042157411575e-03
1.262000000000000000e+03 2.518897876143455505e-03
1.263000000000000000e+03 2.527723088860511780e-03
1.264000000000000000e+03 2.559832297265529633e-03
1.265000000000000000e+03 2.496881876140832901e-03
1.266000000000000000e+03 2.503418363630771637e-03
1.267000000000000000e+03 2.432161010801792145e-03
1.268000000000000000e+03 2.454732777550816536e-03
1.269000000000000000e+03 2.447875216603279114e-03
1.270000000000000000e+03 2.445847494527697563e-03
1.271000000000000000e+03 2.451627980917692184e-03
1.272000000000000000e+03 2.486327663064002991e-03
1.273000000000000000e+03 2.506948076188564301e-03
1.274000000000000000e+03 2.524593612179160118e-03
1.275000000000000000e+03 2.516416367143392563e-03
1.276000000000000000e+03 2.477944828569889069e-03
1.277000000000000000e+03 2.479251939803361893e-03
1.278000000000000000e+03 2.471259562298655510e-03
1.279000000000000000e+03 2.477741800248622894e-03
1.280000000000000000e+03 2.484276657924056053e-03
1.281000000000000000e+03 2.489682286977767944e-03
1.282000000000000000e+03 2.493231557309627533e-03
1.283000000000000000e+03 2.489510457962751389e-03
1.284000000000000000e+03 2.539272420108318329e-03
1.285000000000000000e+03 2.551110461354255676e-03
1.286000000000000000e+03 2.554057165980339050e-03
1.287000000000000000e+03 2.559505868703126907e-03
1.288000000000000000e+03 2.561615314334630966e-03
1.289000000000000000e+03 2.535427222028374672e-03
1.290000000000000000e+03 2.494325162842869759e-03
1.291000000000000000e+03 2.410586923360824585e-03
1.292000000000000000e+03 2.405133564025163651e-03
1.293000000000000000e+03 2.434231806546449661e-03
1.294000000000000000e+03 2.432327484712004662e-03
1.295000000000000000e+03 2.471680520102381706e-03
1.296000000000000000e+03 2.509943675249814987e-03
1.297000000000000000e+03 2.549403114244341850e-03
1.298000000000000000e+03 2.551327925175428391e-03
1.299000000000000000e+03 2.540084300562739372e-03
1.300000000000000000e+03 2.510128309950232506e-03
1.301000000000000000e+03 2.486155834048986435e-03
1.302000000000000000e+03 2.495202701538801193e-03
1.303000000000000000e+03 2.456489251926541328e-03
1.304000000000000000e+03 2.462778706103563309e-03
1.305000000000000000e+03 2.473693573847413063e-03
1.306000000000000000e+03 2.495783381164073944e-03
1.307000000000000000e+03 2.521449234336614609e-03
1.308000000000000000e+03 2.536566695198416710e-03
1.309000000000000000e+03 2.545697847381234169e-03
1.310000000000000000e+03 2.522793365642428398e-03
1.311000000000000000e+03 2.469979459419846535e-03
1.312000000000000000e+03 2.486071549355983734e-03
1.313000000000000000e+03 2.484936965629458427e-03
1.314000000000000000e+03 2.482405630871653557e-03
1.315000000000000000e+03 2.474940847605466843e-03
1.316000000000000000e+03 2.482402371242642403e-03
1.317000000000000000e+03 2.484355587512254715e-03
1.318000000000000000e+03 2.464032266288995743e-03
1.319000000000000000e+03 2.499051159247756004e-03
1.320000000000000000e+03 2.465055091306567192e-03
1.321000000000000000e+03 2.435399452224373817e-03
1.322000000000000000e+03 2.455924404785037041e-03
1.323000000000000000e+03 2.460362622514367104e-03
1.324000000000000000e+03 2.460437826812267303e-03
1.325000000000000000e+03 2.444055862724781036e-03
1.326000000000000000e+03 2.449321094900369644e-03
1.327000000000000000e+03 2.426570048555731773e-03
1.328000000000000000e+03 2.449029590934514999e-03
1.329000000000000000e+03 2.485217992216348648e-03
1.330000000000000000e+03 2.502478193491697311e-03
1.331000000000000000e+03 2.478421432897448540e-03
1.332000000000000000e+03 2.446445170789957047e-03
1.333000000000000000e+03 2.457620343193411827e-03
1.334000000000000000e+03 2.498332876712083817e-03
1.335000000000000000e+03 2.525450894609093666e-03
1.336000000000000000e+03 2.488823141902685165e-03
1.337000000000000000e+03 2.442904282361268997e-03
1.338000000000000000e+03 2.424623584374785423e-03
1.339000000000000000e+03 2.434803405776619911e-03
1.340000000000000000e+03 2.432761015370488167e-03
1.341000000000000000e+03 2.418452873826026917e-03
1.342000000000000000e+03 2.417275682091712952e-03
1.343000000000000000e+03 2.447062637656927109e-03
1.344000000000000000e+03 2.488106954842805862e-03
1.345000000000000000e+03 2.485703211277723312e-03
1.346000000000000000e+03 2.490487881004810333e-03
1.347000000000000000e+03 2.459092531353235245e-03
1.348000000000000000e+03 2.406232990324497223e-03
1.349000000000000000e+03 2.398136071860790253e-03
1.350000000000000000e+03 2.411904279142618179e-03
1.351000000000000000e+03 2.403496531769633293e-03
1.352000000000000000e+03 2.477632369846105576e-03
1.353000000000000000e+03 2.533894497901201248e-03
1.354000000000000000e+03 2.536860294640064240e-03
1.355000000000000000e+03 2.522666472941637039e-03
1.356000000000000000e+03 2.484051976352930069e-03
1.357000000000000000e+03 2.421205863356590271e-03
1.358000000000000000e+03 2.403323305770754814e-03
1.359000000000000000e+03 2.424059901386499405e-03
1.360000000000000000e+03 2.426959341391921043e-03
1.361000000000000000e+03 2.466618549078702927e-03
1.362000000000000000e+03 2.457925584167242050e-03
1.363000000000000000e+03 2.486653858795762062e-03
1.364000000000000000e+03 2.498964080587029457e-03
1.365000000000000000e+03 2.489539561793208122e-03
1.366000000000000000e+03 2.524527953937649727e-03
1.367000000000000000e+03 2.475968096405267715e-03
1.368000000000000000e+03 2.472762949764728546e-03
1.369000000000000000e+03 2.417116891592741013e-03
1.370000000000000000e+03 2.418161137029528618e-03
1.371000000000000000e+03 2.393641276285052299e-03
1.372000000000000000e+03 2.399745862931013107e-03
1.373000000000000000e+03 2.445595804601907730e-03
1.374000000000000000e+03 2.459172392264008522e-03
1.375000000000000000e+03 2.470511477440595627e-03
1.376000000000000000e+03 2.517177490517497063e-03
1.377000000000000000e+03 2.513094106689095497e-03
1.378000000000000000e+03 2.507135272026062012e-03
1.379000000000000000e+03 2.532578073441982269e-03
1.380000000000000000e+03 2.486757468432188034e-03
1.381000000000000000e+03 2.463314682245254517e-03
1.382000000000000000e+03 2.436167560517787933e-03
1.383000000000000000e+03 2.410418353974819183e-03
1.384000000000000000e+03 2.409873297438025475e-03
1.385000000000000000e+03 2.434874651953577995e-03
1.386000000000000000e+03 2.408753149211406708e-03
1.387000000000000000e+03 2.431867178529500961e-03
1.388000000000000000e+03 2.472162712365388870e-03
1.389000000000000000e+03 2.448662184178829193e-03
1.390000000000000000e+03 2.468668622896075249e-03
1.391000000000000000e+03 2.455986803397536278e-03
1.392000000000000000e+03 2.466037869453430176e-03
1.393000000000000000e+03 2.480102702975273132e-03
1.394000000000000000e+03 2.460005460307002068e-03
1.395000000000000000e+03 2.468048129230737686e-03
1.396000000000000000e+03 2.446089405566453934e-03
1.397000000000000000e+03 2.445969032123684883e-03
1.398000000000000000e+03 2.439780626446008682e-03
1.399000000000000000e+03 2.453848253935575485e-03
1.400000000000000000e+03 2.429114421829581261e-03
1.401000000000000000e+03 2.420727862045168877e-03
1.402000000000000000e+03 2.421602839604020119e-03
1.403000000000000000e+03 2.406252082437276840e-03
1.404000000000000000e+03 2.391508780419826508e-03
1.405000000000000000e+03 2.411582972854375839e-03
1.406000000000000000e+03 2.421670593321323395e-03
1.407000000000000000e+03 2.407842781394720078e-03
1.408000000000000000e+03 2.426159568130970001e-03
1.409000000000000000e+03 2.434809692203998566e-03
1.410000000000000000e+03 2.448091283440589905e-03
1.411000000000000000e+03 2.428931184113025665e-03
1.412000000000000000e+03 2.452476182952523232e-03
1.413000000000000000e+03 2.446855884045362473e-03
1.414000000000000000e+03 2.464116783812642097e-03
1.415000000000000000e+03 2.450904110446572304e-03
1.416000000000000000e+03 2.467824844643473625e-03
1.417000000000000000e+03 2.425959799438714981e-03
1.418000000000000000e+03 2.408187603577971458e-03
1.419000000000000000e+03 2.386791165918111801e-03
1.420000000000000000e+03 2.384726889431476593e-03
1.421000000000000000e+03 2.355045638978481293e-03
1.422000000000000000e+03 2.378918463364243507e-03
1.423000000000000000e+03 2.399015706032514572e-03
1.424000000000000000e+03 2.440699376165866852e-03
1.425000000000000000e+03 2.481598174199461937e-03
1.426000000000000000e+03 2.504198811948299408e-03
1.427000000000000000e+03 2.491788705810904503e-03
1.428000000000000000e+03 2.470298670232295990e-03
1.429000000000000000e+03 2.405599923804402351e-03
1.430000000000000000e+03 2.393689937889575958e-03
1.431000000000000000e+03 2.349079120904207230e-03
1.432000000000000000e+03 2.373569877818226814e-03
1.433000000000000000e+03 2.386643551290035248e-03
1.434000000000000000e+03 2.402703510597348213e-03
1.435000000000000000e+03 2.464361488819122314e-03
1.436000000000000000e+03 2.481925068423151970e-03
1.437000000000000000e+03 2.471281448379158974e-03
1.438000000000000000e+03 2.445966005325317383e-03
1.439000000000000000e+03 2.426483202725648880e-03
1.440000000000000000e+03 2.401716541498899460e-03
1.441000000000000000e+03 2.392860595136880875e-03
1.442000000000000000e+03 2.386316657066345215e-03
1.443000000000000000e+03 2.395834308117628098e-03
1.444000000000000000e+03 2.408477244898676872e-03
1.445000000000000000e+03 2.437454182654619217e-03
1.446000000000000000e+03 2.466343808919191360e-03
1.447000000000000000e+03 2.484495285898447037e-03
1.448000000000000000e+03 2.488434081897139549e-03
1.449000000000000000e+03 2.454822883009910583e-03
1.450000000000000000e+03 2.420970471575856209e-03
1.451000000000000000e+03 2.379845827817916870e-03
1.452000000000000000e+03 2.394809853285551071e-03
1.453000000000000000e+03 2.394862473011016846e-03
1.454000000000000000e+03 2.425557468086481094e-03
1.455000000000000000e+03 2.459059469401836395e-03
1.456000000000000000e+03 2.480852184817194939e-03
1.457000000000000000e+03 2.476292196661233902e-03
1.458000000000000000e+03 2.455927897244691849e-03
1.459000000000000000e+03 2.445531776174902916e-03
1.460000000000000000e+03 2.439283533021807671e-03
1.461000000000000000e+03 2.399634104222059250e-03
1.462000000000000000e+03 2.398315817117691040e-03
1.463000000000000000e+03 2.385337371379137039e-03
1.464000000000000000e+03 2.394071547314524651e-03
1.465000000000000000e+03 2.388076391071081161e-03
1.466000000000000000e+03 2.386533189564943314e-03
1.467000000000000000e+03 2.391071757301688194e-03
1.468000000000000000e+03 2.368922811001539230e-03
1.469000000000000000e+03 2.359040779992938042e-03
1.470000000000000000e+03 2.362277125939726830e-03
1.471000000000000000e+03 2.369261346757411957e-03
1.472000000000000000e+03 2.392684808000922203e-03
1.473000000000000000e+03 2.412099624052643776e-03
1.474000000000000000e+03 2.451671753078699112e-03
1.475000000000000000e+03 2.467459766194224358e-03
1.476000000000000000e+03 2.423782367259263992e-03
1.477000000000000000e+03 2.440772484987974167e-03
1.478000000000000000e+03 2.405901905149221420e-03
1.479000000000000000e+03 2.409662120044231415e-03
1.480000000000000000e+03 2.352259820327162743e-03
1.481000000000000000e+03 2.385644242167472839e-03
1.482000000000000000e+03 2.413277048617601395e-03
1.483000000000000000e+03 2.447920851409435272e-03
1.484000000000000000e+03 2.448021434247493744e-03
1.485000000000000000e+03 2.440489595755934715e-03
1.486000000000000000e+03 2.437273040413856506e-03
1.487000000000000000e+03 2.403021790087223053e-03
1.488000000000000000e+03 2.388660563156008720e-03
1.489000000000000000e+03 2.371625974774360657e-03
1.490000000000000000e+03 2.401886042207479477e-03
1.491000000000000000e+03 2.421967219561338425e-03
1.492000000000000000e+03 2.400852274149656296e-03
1.493000000000000000e+03 2.416783478111028671e-03
1.494000000000000000e+03 2.436932176351547241e-03
1.495000000000000000e+03 2.402324462309479713e-03
1.496000000000000000e+03 2.372325863689184189e-03
1.497000000000000000e+03 2.378043718636035919e-03
1.498000000000000000e+03 2.346672583371400833e-03
1.499000000000000000e+03 2.355149015784263611e-03
1.500000000000000000e+03 2.366797532886266708e-03
1.501000000000000000e+03 2.374196425080299377e-03
1.502000000000000000e+03 2.401732373982667923e-03
1.503000000000000000e+03 2.424377948045730591e-03
1.504000000000000000e+03 2.394813578575849533e-03
1.505000000000000000e+03 2.390288515016436577e-03
1.506000000000000000e+03 2.414643298834562302e-03
1.507000000000000000e+03 2.406381536275148392e-03
1.508000000000000000e+03 2.426493912935256958e-03
1.509000000000000000e+03 2.456830814480781555e-03
1.510000000000000000e+03 2.462759613990783691e-03
1.511000000000000000e+03 2.468972001224756241e-03
1.512000000000000000e+03 2.400028053671121597e-03
1.513000000000000000e+03 2.368540968745946884e-03
1.514000000000000000e+03 2.354512922465801239e-03
1.515000000000000000e+03 2.323034219443798065e-03
1.516000000000000000e+03 2.339462283998727798e-03
1.517000000000000000e+03 2.328416565433144569e-03
1.518000000000000000e+03 2.383952494710683823e-03
1.519000000000000000e+03 2.394836395978927612e-03
1.520000000000000000e+03 2.415417926385998726e-03
1.521000000000000000e+03 2.390499692410230637e-03
1.522000000000000000e+03 2.378884702920913696e-03
1.523000000000000000e+03 2.369583351537585258e-03
1.524000000000000000e+03 2.332255011424422264e-03
1.525000000000000000e+03 2.384791616350412369e-03
1.526000000000000000e+03 2.374353352934122086e-03
1.527000000000000000e+03 2.390619134530425072e-03
1.528000000000000000e+03 2.399389632046222687e-03
1.529000000000000000e+03 2.373455557972192764e-03
1.530000000000000000e+03 2.399722114205360413e-03
1.531000000000000000e+03 2.390145557001233101e-03
1.532000000000000000e+03 2.387216547504067421e-03
1.533000000000000000e+03 2.361593535169959068e-03
1.534000000000000000e+03 2.378357807174324989e-03
1.535000000000000000e+03 2.404504688456654549e-03
1.536000000000000000e+03 2.396855037659406662e-03
1.537000000000000000e+03 2.409747801721096039e-03
1.538000000000000000e+03 2.404640894383192062e-03
1.539000000000000000e+03 2.389828208833932877e-03
1.540000000000000000e+03 2.375256270170211792e-03
1.541000000000000000e+03 2.363665727898478508e-03
1.542000000000000000e+03 2.402565209195017815e-03
1.543000000000000000e+03 2.391832415014505386e-03
1.544000000000000000e+03 2.381800208240747452e-03
1.545000000000000000e+03 2.368691377341747284e-03
1.546000000000000000e+03 2.388531342148780823e-03
1.547000000000000000e+03 2.400538884103298187e-03
1.548000000000000000e+03 2.425497397780418396e-03
1.549000000000000000e+03 2.394837792962789536e-03
1.550000000000000000e+03 2.373974770307540894e-03
1.551000000000000000e+03 2.364712767302989960e-03
1.552000000000000000e+03 2.369348425418138504e-03
1.553000000000000000e+03 2.390602603554725647e-03
1.554000000000000000e+03 2.387942047789692879e-03
1.555000000000000000e+03 2.383655402809381485e-03
1.556000000000000000e+03 2.386227250099182129e-03
1.557000000000000000e+03 2.371794078499078751e-03
1.558000000000000000e+03 2.374820876866579056e-03
1.559000000000000000e+03 2.400179393589496613e-03
1.560000000000000000e+03 2.434993628412485123e-03
1.561000000000000000e+03 2.392438938841223717e-03
1.562000000000000000e+03 2.401660894975066185e-03
1.563000000000000000e+03 2.387360204011201859e-03
1.564000000000000000e+03 2.412793925032019615e-03
1.565000000000000000e+03 2.435561269521713257e-03
1.566000000000000000e+03 2.425794722512364388e-03
1.567000000000000000e+03 2.459691837430000305e-03
1.568000000000000000e+03 2.395100891590118408e-03
1.569000000000000000e+03 2.428148174658417702e-03
1.570000000000000000e+03 2.383786253631114960e-03
1.571000000000000000e+03 2.352875191718339920e-03
1.572000000000000000e+03 2.323825610801577568e-03
1.573000000000000000e+03 2.342060441151261330e-03
1.574000000000000000e+03 2.311860909685492516e-03
1.575000000000000000e+03 2.340383827686309814e-03
1.576000000000000000e+03 2.342246240004897118e-03
1.577000000000000000e+03 2.342964988201856613e-03
1.578000000000000000e+03 2.370239002630114555e-03
1.579000000000000000e+03 2.383309882134199142e-03
1.580000000000000000e+03 2.375677227973937988e-03
1.581000000000000000e+03 2.374103758484125137e-03
1.582000000000000000e+03 2.363842446357011795e-03
1.583000000000000000e+03 2.360938582569360733e-03
1.584000000000000000e+03 2.335848286747932434e-03
1.585000000000000000e+03 2.337593585252761841e-03
1.586000000000000000e+03 2.340894890949130058e-03
1.587000000000000000e+03 2.362950704991817474e-03
1.588000000000000000e+03 2.376888878643512726e-03
1.589000000000000000e+03 2.415733877569437027e-03
1.590000000000000000e+03 2.435146830976009369e-03
1.591000000000000000e+03 2.408590167760848999e-03
1.592000000000000000e+03 2.391851507127285004e-03
1.593000000000000000e+03 2.339892089366912842e-03
1.594000000000000000e+03 2.315668389201164246e-03
1.595000000000000000e+03 2.319826046004891396e-03
1.596000000000000000e+03 2.320969011634588242e-03
1.597000000000000000e+03 2.317981095984578133e-03
1.598000000000000000e+03 2.350843977183103561e-03
1.599000000000000000e+03 2.364866202697157860e-03
1.600000000000000000e+03 2.389711793512105942e-03
1.601000000000000000e+03 2.366214524954557419e-03
1.602000000000000000e+03 2.389117609709501266e-03
1.603000000000000000e+03 2.365034539252519608e-03
1.604000000000000000e+03 2.366343047469854355e-03
1.605000000000000000e+03 2.340416656807065010e-03
1.606000000000000000e+03 2.338613383471965790e-03
1.607000000000000000e+03 2.367605688050389290e-03
1.608000000000000000e+03 2.338783815503120422e-03
1.609000000000000000e+03 2.351716393604874611e-03
1.610000000000000000e+03 2.379558980464935303e-03
1.611000000000000000e+03 2.385903149843215942e-03
1.612000000000000000e+03 2.389255911111831665e-03
1.613000000000000000e+03 2.405402716249227524e-03
1.614000000000000000e+03 2.368896268308162689e-03
1.615000000000000000e+03 2.320982515811920166e-03
1.616000000000000000e+03 2.360174432396888733e-03
1.617000000000000000e+03 2.336378674954175949e-03
1.618000000000000000e+03 2.349595539271831512e-03
1.619000000000000000e+03 2.351148985326290131e-03
1.620000000000000000e+03 2.390829380601644516e-03
1.621000000000000000e+03 2.374304924160242081e-03
1.622000000000000000e+03 2.376163844019174576e-03
1.623000000000000000e+03 2.399410121142864227e-03
1.624000000000000000e+03 2.425718819722533226e-03
1.625000000000000000e+03 2.375706564635038376e-03
1.626000000000000000e+03 2.347735222429037094e-03
1.627000000000000000e+03 2.323647961020469666e-03
1.628000000000000000e+03 2.313410164788365364e-03
1.629000000000000000e+03 2.311063930392265320e-03
1.630000000000000000e+03 2.304273657500743866e-03
1.631000000000000000e+03 2.291492186486721039e-03
1.632000000000000000e+03 2.343889791518449783e-03
1.633000000000000000e+03 2.378694945946335793e-03
1.634000000000000000e+03 2.355749253183603287e-03
1.635000000000000000e+03 2.360623562708497047e-03
1.636000000000000000e+03 2.352988347411155701e-03
1.637000000000000000e+03 2.358502242714166641e-03
1.638000000000000000e+03 2.365218009799718857e-03
1.639000000000000000e+03 2.340247621759772301e-03
1.640000000000000000e+03 2.312627155333757401e-03
1.641000000000000000e+03 2.293273108080029488e-03
1.642000000000000000e+03 2.310659270733594894e-03
1.643000000000000000e+03 2.325164154171943665e-03
1.644000000000000000e+03 2.376951742917299271e-03
1.645000000000000000e+03 2.410901244729757309e-03
1.646000000000000000e+03 2.398146316409111023e-03
1.647000000000000000e+03 2.379407407715916634e-03
1.648000000000000000e+03 2.337434561923146248e-03
1.649000000000000000e+03 2.305401954799890518e-03
1.650000000000000000e+03 2.290096599608659744e-03
1.651000000000000000e+03 2.293142955750226974e-03
1.652000000000000000e+03 2.333449665457010269e-03
1.653000000000000000e+03 2.357018180191516876e-03
1.654000000000000000e+03 2.418139949440956116e-03
1.655000000000000000e+03 2.404020866379141808e-03
1.656000000000000000e+03 2.367732115089893341e-03
1.657000000000000000e+03 2.317797392606735229e-03
1.658000000000000000e+03 2.292647026479244232e-03
1.659000000000000000e+03 2.291568554937839508e-03
1.660000000000000000e+03 2.290151081979274750e-03
1.661000000000000000e+03 2.291143173351883888e-03
1.662000000000000000e+03 2.366260392591357231e-03
1.663000000000000000e+03 2.425405196845531464e-03
1.664000000000000000e+03 2.390586771070957184e-03
1.665000000000000000e+03 2.396302530542016029e-03
1.666000000000000000e+03 2.354552503675222397e-03
1.667000000000000000e+03 2.306326758116483688e-03
1.668000000000000000e+03 2.292768098413944244e-03
1.669000000000000000e+03 2.284459536895155907e-03
1.670000000000000000e+03 2.290409523993730545e-03
1.671000000000000000e+03 2.320982515811920166e-03
1.672000000000000000e+03 2.377195982262492180e-03
1.673000000000000000e+03 2.393371425569057465e-03
1.674000000000000000e+03 2.373936120420694351e-03
1.675000000000000000e+03 2.358033088967204094e-03
1.676000000000000000e+03 2.308791503310203552e-03
1.677000000000000000e+03 2.308020368218421936e-03
1.678000000000000000e+03 2.323451917618513107e-03
1.679000000000000000e+03 2.314344048500061035e-03
1.680000000000000000e+03 2.293291268870234489e-03
1.681000000000000000e+03 2.306127687916159630e-03
1.682000000000000000e+03 2.316677011549472809e-03
1.683000000000000000e+03 2.322304062545299530e-03
1.684000000000000000e+03 2.332828706130385399e-03
1.685000000000000000e+03 2.295944141224026680e-03
1.686000000000000000e+03 2.310628071427345276e-03
1.687000000000000000e+03 2.276849467307329178e-03
1.688000000000000000e+03 2.322849817574024200e-03
1.689000000000000000e+03 2.307237358763813972e-03
1.690000000000000000e+03 2.351080533117055893e-03
1.691000000000000000e+03 2.366422209888696671e-03
1.692000000000000000e+03 2.395474817603826523e-03
1.693000000000000000e+03 2.410568064078688622e-03
1.694000000000000000e+03 2.362999599426984787e-03
1.695000000000000000e+03 2.307416405528783798e-03
1.696000000000000000e+03 2.269726246595382690e-03
1.697000000000000000e+03 2.263161353766918182e-03
1.698000000000000000e+03 2.278778702020645142e-03
1.699000000000000000e+03 2.264881273731589317e-03
1.700000000000000000e+03 2.325028413906693459e-03
1.701000000000000000e+03 2.301570028066635132e-03
1.702000000000000000e+03 2.337850630283355713e-03
1.703000000000000000e+03 2.340987557545304298e-03
1.704000000000000000e+03 2.335842698812484741e-03
1.705000000000000000e+03 2.303488086909055710e-03
1.706000000000000000e+03 2.314781537279486656e-03
1.707000000000000000e+03 2.284701215103268623e-03
1.708000000000000000e+03 2.314560115337371826e-03
1.709000000000000000e+03 2.350019756704568863e-03
1.710000000000000000e+03 2.361787017434835434e-03
1.711000000000000000e+03 2.353818854317069054e-03
1.712000000000000000e+03 2.342848805710673332e-03
1.713000000000000000e+03 2.320770872756838799e-03
1.714000000000000000e+03 2.328883856534957886e-03
1.715000000000000000e+03 2.322514774277806282e-03
1.716000000000000000e+03 2.313931472599506378e-03
1.717000000000000000e+03 2.321093808859586716e-03
1.718000000000000000e+03 2.346262102946639061e-03
1.719000000000000000e+03 2.307489514350891113e-03
1.720000000000000000e+03 2.349575981497764587e-03
1.721000000000000000e+03 2.292061923071742058e-03
1.722000000000000000e+03 2.294613979756832123e-03
1.723000000000000000e+03 2.264349255710840225e-03
1.724000000000000000e+03 2.274254104122519493e-03
1.725000000000000000e+03 2.291711978614330292e-03
1.726000000000000000e+03 2.310520038008689880e-03
1.727000000000000000e+03 2.311249263584613800e-03
1.728000000000000000e+03 2.369766123592853546e-03
1.729000000000000000e+03 2.337181475013494492e-03
1.730000000000000000e+03 2.311347983777523041e-03
1.731000000000000000e+03 2.290861681103706360e-03
1.732000000000000000e+03 2.263588132336735725e-03
1.733000000000000000e+03 2.267974196001887321e-03
1.734000000000000000e+03 2.284281421452760696e-03
1.735000000000000000e+03 2.306223846971988678e-03
1.736000000000000000e+03 2.323602326214313507e-03
1.737000000000000000e+03 2.326361136510968208e-03
1.738000000000000000e+03 2.298616338521242142e-03
1.739000000000000000e+03 2.301867119967937469e-03
1.740000000000000000e+03 2.275953767821192741e-03
1.741000000000000000e+03 2.278453204780817032e-03
1.742000000000000000e+03 2.273419639095664024e-03
1.743000000000000000e+03 2.271099481731653214e-03
1.744000000000000000e+03 2.308295108377933502e-03
1.745000000000000000e+03 2.312817377969622612e-03
1.746000000000000000e+03 2.341198269277811050e-03
1.747000000000000000e+03 2.338632708415389061e-03
1.748000000000000000e+03 2.294389298185706139e-03
1.749000000000000000e+03 2.315062331035733223e-03
1.750000000000000000e+03 2.304786350578069687e-03
1.751000000000000000e+03 2.287400420755147934e-03
1.752000000000000000e+03 2.311486750841140747e-03
1.753000000000000000e+03 2.290376927703619003e-03
1.754000000000000000e+03 2.279772888869047165e-03
1.755000000000000000e+03 2.282624598592519760e-03
1.756000000000000000e+03 2.307069487869739532e-03
1.757000000000000000e+03 2.323226537555456161e-03
1.758000000000000000e+03 2.322558546438813210e-03
1.759000000000000000e+03 2.328898292034864426e-03
1.760000000000000000e+03 2.291012555360794067e-03
1.761000000000000000e+03 2.309671370312571526e-03
1.762000000000000000e+03 2.271852223202586174e-03
1.763000000000000000e+03 2.283171983435750008e-03
1.764000000000000000e+03 2.266763476654887199e-03
1.765000000000000000e+03 2.303524175658822060e-03
1.766000000000000000e+03 2.361555118113756180e-03
1.767000000000000000e+03 2.350876573473215103e-03
1.768000000000000000e+03 2.341487444937229156e-03
1.769000000000000000e+03 2.286511939018964767e-03
1.770000000000000000e+03 2.234141575172543526e-03
1.771000000000000000e+03 2.225705422461032867e-03
1.772000000000000000e+03 2.260350389406085014e-03
1.773000000000000000e+03 2.273558638989925385e-03
1.774000000000000000e+03 2.324883360415697098e-03
1.775000000000000000e+03 2.349899848923087120e-03
1.776000000000000000e+03 2.347701461985707283e-03
1.777000000000000000e+03 2.348800655454397202e-03
1.778000000000000000e+03 2.316942904144525528e-03
1.779000000000000000e+03 2.273732563480734825e-03
1.780000000000000000e+03 2.254342427477240562e-03
1.781000000000000000e+03 2.251817844808101654e-03
1.782000000000000000e+03 2.265726914629340172e-03
1.783000000000000000e+03 2.290484728291630745e-03
1.784000000000000000e+03 2.328683622181415558e-03
1.785000000000000000e+03 2.331838710233569145e-03
1.786000000000000000e+03 2.326526213437318802e-03
1.787000000000000000e+03 2.312109572812914848e-03
1.788000000000000000e+03 2.290861681103706360e-03
1.789000000000000000e+03 2.245054813101887703e-03
1.790000000000000000e+03 2.262693829834461212e-03
1.791000000000000000e+03 2.276612911373376846e-03
1.792000000000000000e+03 2.313441131263971329e-03
1.793000000000000000e+03 2.352659124881029129e-03
1.794000000000000000e+03 2.364148385822772980e-03
1.795000000000000000e+03 2.352318959310650826e-03
1.796000000000000000e+03 2.288711955770850182e-03
1.797000000000000000e+03 2.232028171420097351e-03
1.798000000000000000e+03 2.228524535894393921e-03
1.799000000000000000e+03 2.238687826320528984e-03
1.800000000000000000e+03 2.262342721223831177e-03
1.801000000000000000e+03 2.313516102731227875e-03
1.802000000000000000e+03 2.354810014367103577e-03
1.803000000000000000e+03 2.340353326871991158e-03
1.804000000000000000e+03 2.282795030623674393e-03
1.805000000000000000e+03 2.238116692751646042e-03
1.806000000000000000e+03 2.248085802420973778e-03
1.807000000000000000e+03 2.208108082413673401e-03
1.808000000000000000e+03 2.279791515320539474e-03
1.809000000000000000e+03 2.297409577295184135e-03
1.810000000000000000e+03 2.337484620511531830e-03
1.811000000000000000e+03 2.348684472963213921e-03
1.812000000000000000e+03 2.334316493943333626e-03
1.813000000000000000e+03 2.297213068231940269e-03
1.814000000000000000e+03 2.267384901642799377e-03
1.815000000000000000e+03 2.270151628181338310e-03
1.816000000000000000e+03 2.280686749145388603e-03
1.817000000000000000e+03 2.285695169121026993e-03
1.818000000000000000e+03 2.311522373929619789e-03
1.819000000000000000e+03 2.314520766958594322e-03
1.820000000000000000e+03 2.348808571696281433e-03
1.821000000000000000e+03 2.310320734977722168e-03
1.822000000000000000e+03 2.299576066434383392e-03
1.823000000000000000e+03 2.243437804281711578e-03
1.824000000000000000e+03 2.228530356660485268e-03
1.825000000000000000e+03 2.255221130326390266e-03
1.826000000000000000e+03 2.245114883407950401e-03
1.827000000000000000e+03 2.291475189849734306e-03
1.828000000000000000e+03 2.300288528203964233e-03
1.829000000000000000e+03 2.337698824703693390e-03
1.830000000000000000e+03 2.348214387893676758e-03
1.831000000000000000e+03 2.349705435335636139e-03
1.832000000000000000e+03 2.323434455320239067e-03
1.833000000000000000e+03 2.288030460476875305e-03
1.834000000000000000e+03 2.225910313427448273e-03
1.835000000000000000e+03 2.191444393247365952e-03
1.836000000000000000e+03 2.226145006716251373e-03
1.837000000000000000e+03 2.231839811429381371e-03
1.838000000000000000e+03 2.248109318315982819e-03
1.839000000000000000e+03 2.268778858706355095e-03
1.840000000000000000e+03 2.275987062603235245e-03
1.841000000000000000e+03 2.276328392326831818e-03
1.842000000000000000e+03 2.300577936694025993e-03
1.843000000000000000e+03 2.292553894221782684e-03
1.844000000000000000e+03 2.303880173712968826e-03
1.845000000000000000e+03 2.320263534784317017e-03
1.846000000000000000e+03 2.314892597496509552e-03
1.847000000000000000e+03 2.323187654837965965e-03
1.848000000000000000e+03 2.294482663273811340e-03
1.849000000000000000e+03 2.262942260131239891e-03
1.850000000000000000e+03 2.223650692030787468e-03
1.851000000000000000e+03 2.247311873361468315e-03
1.852000000000000000e+03 2.287134062498807907e-03
1.853000000000000000e+03 2.290694508701562881e-03
1.854000000000000000e+03 2.319260733202099800e-03
1.855000000000000000e+03 2.326488960534334183e-03
1.856000000000000000e+03 2.286332426592707634e-03
1.857000000000000000e+03 2.229770179837942123e-03
1.858000000000000000e+03 2.199594629928469658e-03
1.859000000000000000e+03 2.203505253419280052e-03
1.860000000000000000e+03 2.202191622927784920e-03
1.861000000000000000e+03 2.268492011353373528e-03
1.862000000000000000e+03 2.341475337743759155e-03
1.863000000000000000e+03 2.342164050787687302e-03
1.864000000000000000e+03 2.344810636714100838e-03
1.865000000000000000e+03 2.332851290702819824e-03
1.866000000000000000e+03 2.270802855491638184e-03
1.867000000000000000e+03 2.237991895526647568e-03
1.868000000000000000e+03 2.257403917610645294e-03
1.869000000000000000e+03 2.273043151944875717e-03
1.870000000000000000e+03 2.306636422872543335e-03
1.871000000000000000e+03 2.318234182894229889e-03
1.872000000000000000e+03 2.326782094314694405e-03
1.873000000000000000e+03 2.269868273288011551e-03
1.874000000000000000e+03 2.231943653896450996e-03
1.875000000000000000e+03 2.228336175903677940e-03
1.876000000000000000e+03 2.238502725958824158e-03
1.877000000000000000e+03 2.251668367534875870e-03
1.878000000000000000e+03 2.315117046236991882e-03
1.879000000000000000e+03 2.346220193430781364e-03
1.880000000000000000e+03 2.364368643611669540e-03
1.881000000000000000e+03 2.309362404048442841e-03
1.882000000000000000e+03 2.292854012921452522e-03
1.883000000000000000e+03 2.236357890069484711e-03
1.884000000000000000e+03 2.203508978709578514e-03
1.885000000000000000e+03 2.187306061387062073e-03
1.886000000000000000e+03 2.192943822592496872e-03
1.887000000000000000e+03 2.264522714540362358e-03
1.888000000000000000e+03 2.281595021486282349e-03
1.889000000000000000e+03 2.300113206729292870e-03
1.890000000000000000e+03 2.255047438666224480e-03
1.891000000000000000e+03 2.246629446744918823e-03
1.892000000000000000e+03 2.232886385172605515e-03
1.893000000000000000e+03 2.245971933007240295e-03
1.894000000000000000e+03 2.267909701913595200e-03
1.895000000000000000e+03 2.301452681422233582e-03
1.896000000000000000e+03 2.333899028599262238e-03
1.897000000000000000e+03 2.325589768588542938e-03
1.898000000000000000e+03 2.281463239341974258e-03
1.899000000000000000e+03 2.262355526909232140e-03
1.900000000000000000e+03 2.245005918666720390e-03
1.901000000000000000e+03 2.239878987893462181e-03
1.902000000000000000e+03 2.217582659795880318e-03
1.903000000000000000e+03 2.219887683168053627e-03
1.904000000000000000e+03 2.221121918410062790e-03
1.905000000000000000e+03 2.255239058285951614e-03
1.906000000000000000e+03 2.250750549137592316e-03
1.907000000000000000e+03 2.228109398856759071e-03
1.908000000000000000e+03 2.259751083329319954e-03
1.909000000000000000e+03 2.245015464723110199e-03
1.910000000000000000e+03 2.246547257527709007e-03
1.911000000000000000e+03 2.281953580677509308e-03
1.912000000000000000e+03 2.255070488899946213e-03
1.913000000000000000e+03 2.273726742714643478e-03
1.914000000000000000e+03 2.252835547551512718e-03
1.915000000000000000e+03 2.243483671918511391e-03
1.916000000000000000e+03 2.237855922430753708e-03
1.917000000000000000e+03 2.208372112363576889e-03
1.918000000000000000e+03 2.212186111137270927e-03
1.919000000000000000e+03 2.217021537944674492e-03
1.920000000000000000e+03 2.246034797281026840e-03
1.921000000000000000e+03 2.269354648888111115e-03
1.922000000000000000e+03 2.300274325534701347e-03
1.923000000000000000e+03 2.251488622277975082e-03
1.924000000000000000e+03 2.229377627372741699e-03
1.925000000000000000e+03 2.202281728386878967e-03
1.926000000000000000e+03 2.182953525334596634e-03
1.927000000000000000e+03 2.171117346733808517e-03
1.928000000000000000e+03 2.242899499833583832e-03
1.929000000000000000e+03 2.262751804664731026e-03
1.930000000000000000e+03 2.269369084388017654e-03
1.931000000000000000e+03 2.247707685455679893e-03
1.932000000000000000e+03 2.263166941702365875e-03
1.933000000000000000e+03 2.228032331913709641e-03
1.934000000000000000e+03 2.217185683548450470e-03
1.935000000000000000e+03 2.192737068980932236e-03
1.936000000000000000e+03 2.182355150580406189e-03
1.937000000000000000e+03 2.213351428508758545e-03
1.938000000000000000e+03 2.212873892858624458e-03
1.939000000000000000e+03 2.235483378171920776e-03
1.940000000000000000e+03 2.254498889669775963e-03
1.941000000000000000e+03 2.285335911437869072e-03
1.942000000000000000e+03 2.267623320221900940e-03
1.943000000000000000e+03 2.310172421857714653e-03
1.944000000000000000e+03 2.271476667374372482e-03
1.945000000000000000e+03 2.239784924313426018e-03
1.946000000000000000e+03 2.244256436824798584e-03
1.947000000000000000e+03 2.234935760498046875e-03
1.948000000000000000e+03 2.246528398245573044e-03
1.949000000000000000e+03 2.267920179292559624e-03
1.950000000000000000e+03 2.252019010484218597e-03
1.951000000000000000e+03 2.266391180455684662e-03
1.952000000000000000e+03 2.253130776807665825e-03
1.953000000000000000e+03 2.261615358293056488e-03
1.954000000000000000e+03 2.242091111838817596e-03
1.955000000000000000e+03 2.253351500257849693e-03
1.956000000000000000e+03 2.266536001116037369e-03
1.957000000000000000e+03 2.237894106656312943e-03
1.958000000000000000e+03 2.224131487309932709e-03
1.959000000000000000e+03 2.224279334768652916e-03
1.960000000000000000e+03 2.194846980273723602e-03
1.961000000000000000e+03 2.215591724961996078e-03
1.962000000000000000e+03 2.211135346442461014e-03
1.963000000000000000e+03 2.208882942795753479e-03
1.964000000000000000e+03 2.231427468359470367e-03
1.965000000000000000e+03 2.191533800214529037e-03
1.966000000000000000e+03 2.212255029007792473e-03
1.967000000000000000e+03 2.256960142403841019e-03
1.968000000000000000e+03 2.264471258968114853e-03
1.969000000000000000e+03 2.259713364765048027e-03
1.970000000000000000e+03 2.235197694972157478e-03
1.971000000000000000e+03 2.230748534202575684e-03
1.972000000000000000e+03 2.214058302342891693e-03
1.973000000000000000e+03 2.219885354861617088e-03
1.974000000000000000e+03 2.217026893049478531e-03
1.975000000000000000e+03 2.231475664302706718e-03
1.976000000000000000e+03 2.233940875157713890e-03
1.977000000000000000e+03 2.229926176369190216e-03
1.978000000000000000e+03 2.232683822512626648e-03
1.979000000000000000e+03 2.209614031016826630e-03
1.980000000000000000e+03 2.201613504439592361e-03
1.981000000000000000e+03 2.206509001553058624e-03
1.982000000000000000e+03 2.201635390520095825e-03
1.983000000000000000e+03 2.253781538456678391e-03
1.984000000000000000e+03 2.273682039231061935e-03
1.985000000000000000e+03 2.266037277877330780e-03
1.986000000000000000e+03 2.249762648716568947e-03
1.987000000000000000e+03 2.218268346041440964e-03
1.988000000000000000e+03 2.233624458312988281e-03
1.989000000000000000e+03 2.223618794232606888e-03
1.990000000000000000e+03 2.227014862000942230e-03
1.991000000000000000e+03 2.196364104747772217e-03
1.992000000000000000e+03 2.243806608021259308e-03
1.993000000000000000e+03 2.229323610663414001e-03
1.994000000000000000e+03 2.240179339423775673e-03
1.995000000000000000e+03 2.229071222245693207e-03
1.996000000000000000e+03 2.221380360424518585e-03
1.997000000000000000e+03 2.187511650845408440e-03
1.998000000000000000e+03 2.183926291763782501e-03
1.999000000000000000e+03 2.169347368180751801e-03
2.000000000000000000e+03 2.180823823437094688e-03
2.001000000000000000e+03 2.195183886215090752e-03
2.002000000000000000e+03 2.208509016782045364e-03
2.003000000000000000e+03 2.175870351493358612e-03
2.004000000000000000e+03 2.189539838582277298e-03
2.005000000000000000e+03 2.238242421299219131e-03
2.006000000000000000e+03 2.238086424767971039e-03
2.007000000000000000e+03 2.221724716946482658e-03
2.008000000000000000e+03 2.234311774373054504e-03
2.009000000000000000e+03 2.225409261882305145e-03
2.010000000000000000e+03 2.210069214925169945e-03
2.011000000000000000e+03 2.222121693193912506e-03
2.012000000000000000e+03 2.249751938506960869e-03
2.013000000000000000e+03 2.240808214992284775e-03
2.014000000000000000e+03 2.254298655316233635e-03
2.015000000000000000e+03 2.239188645035028458e-03
2.016000000000000000e+03 2.225581556558609009e-03
2.017000000000000000e+03 2.216516295447945595e-03
2.018000000000000000e+03 2.201760653406381607e-03
2.019000000000000000e+03 2.212768886238336563e-03
2.020000000000000000e+03 2.189850434660911560e-03
2.021000000000000000e+03 2.173853106796741486e-03
2.022000000000000000e+03 2.192120533436536789e-03
2.023000000000000000e+03 2.220794558525085449e-03
2.024000000000000000e+03 2.245316281914710999e-03
2.025000000000000000e+03 2.239954657852649689e-03
2.026000000000000000e+03 2.247963799163699150e-03
2.027000000000000000e+03 2.243034308776259422e-03
2.028000000000000000e+03 2.244449220597743988e-03
2.029000000000000000e+03 2.226970857009291649e-03
2.030000000000000000e+03 2.178780036047101021e-03
2.031000000000000000e+03 2.163347788155078888e-03
2.032000000000000000e+03 2.177167218178510666e-03
2.033000000000000000e+03 2.154678339138627052e-03
2.034000000000000000e+03 2.176941838115453720e-03
2.035000000000000000e+03 2.178262686356902122e-03
2.036000000000000000e+03 2.226461423560976982e-03
2.037000000000000000e+03 2.247027819976210594e-03
2.038000000000000000e+03 2.207790035754442215e-03
2.039000000000000000e+03 2.232608385384082794e-03
2.040000000000000000e+03 2.243899740278720856e-03
2.041000000000000000e+03 2.216823864728212357e-03
2.042000000000000000e+03 2.193234162405133247e-03
2.043000000000000000e+03 2.155970316380262375e-03
2.044000000000000000e+03 2.170282416045665741e-03
2.045000000000000000e+03 2.204026561230421066e-03
2.046000000000000000e+03 2.234030514955520630e-03
2.047000000000000000e+03 2.287034876644611359e-03
2.048000000000000000e+03 2.302635461091995239e-03
2.049000000000000000e+03 2.285827882587909698e-03
2.050000000000000000e+03 2.268685493618249893e-03
2.051000000000000000e+03 2.220355672761797905e-03
2.052000000000000000e+03 2.165759913623332977e-03
2.053000000000000000e+03 2.145168837159872055e-03
2.054000000000000000e+03 2.164983190596103668e-03
2.055000000000000000e+03 2.160272561013698578e-03
2.056000000000000000e+03 2.213537693023681641e-03
2.057000000000000000e+03 2.233358798548579216e-03
2.058000000000000000e+03 2.211418468505144119e-03
2.059000000000000000e+03 2.218111185356974602e-03
2.060000000000000000e+03 2.202330855652689934e-03
2.061000000000000000e+03 2.243904862552881241e-03
2.062000000000000000e+03 2.218116074800491333e-03
2.063000000000000000e+03 2.185009419918060303e-03
2.064000000000000000e+03 2.200136194005608559e-03
2.065000000000000000e+03 2.168499631807208061e-03
2.066000000000000000e+03 2.161192009225487709e-03
2.067000000000000000e+03 2.167457249015569687e-03
2.068000000000000000e+03 2.177600516006350517e-03
2.069000000000000000e+03 2.195491455495357513e-03
2.070000000000000000e+03 2.220322377979755402e-03
2.071000000000000000e+03 2.259713131934404373e-03
2.072000000000000000e+03 2.232408151030540466e-03
2.073000000000000000e+03 2.222864655777812004e-03
2.074000000000000000e+03 2.226523123681545258e-03
2.075000000000000000e+03 2.218453912064433098e-03
2.076000000000000000e+03 2.211611252278089523e-03
2.077000000000000000e+03 2.179178874939680099e-03
2.078000000000000000e+03 2.187447389587759972e-03
2.079000000000000000e+03 2.167790662497282028e-03
2.080000000000000000e+03 2.179433591663837433e-03
2.081000000000000000e+03 2.151851542294025421e-03
2.082000000000000000e+03 2.187122590839862823e-03
2.083000000000000000e+03 2.199168549850583076e-03
2.084000000000000000e+03 2.196072135120630264e-03
2.085000000000000000e+03 2.206903882324695587e-03
2.086000000000000000e+03 2.192988758906722069e-03
2.087000000000000000e+03 2.230727113783359528e-03
2.088000000000000000e+03 2.271732781082391739e-03
2.089000000000000000e+03 2.280931454151868820e-03
2.090000000000000000e+03 2.274112310260534286e-03
2.091000000000000000e+03 2.234229585155844688e-03
2.092000000000000000e+03 2.175416797399520874e-03
2.093000000000000000e+03 2.117895055562257767e-03
2.094000000000000000e+03 2.112812828272581100e-03
2.095000000000000000e+03 2.115388633683323860e-03
2.096000000000000000e+03 2.146383747458457947e-03
2.097000000000000000e+03 2.175504108890891075e-03
2.098000000000000000e+03 2.210496924817562103e-03
2.099000000000000000e+03 2.262041904032230377e-03
2.100000000000000000e+03 2.286667237058281898e-03
2.101000000000000000e+03 2.244363771751523018e-03
2.102000000000000000e+03 2.248188480734825134e-03
2.103000000000000000e+03 2.200759481638669968e-03
2.104000000000000000e+03 2.196351764723658562e-03
2.105000000000000000e+03 2.184910699725151062e-03
2.106000000000000000e+03 2.170163206756114960e-03
2.107000000000000000e+03 2.184596611186861992e-03
2.108000000000000000e+03 2.211881102994084358e-03
2.109000000000000000e+03 2.228103112429380417e-03
2.110000000000000000e+03 2.208424499258399010e-03
2.111000000000000000e+03 2.179612172767519951e-03
2.112000000000000000e+03 2.165278187021613121e-03
2.113000000000000000e+03 2.181055024266242981e-03
2.114000000000000000e+03 2.194439992308616638e-03
2.115000000000000000e+03 2.196831395849585533e-03
2.116000000000000000e+03 2.234374172985553741e-03
2.117000000000000000e+03 2.222779206931591034e-03
2.118000000000000000e+03 2.222479321062564850e-03
2.119000000000000000e+03 2.167540369555354118e-03
2.120000000000000000e+03 2.185903256759047508e-03
2.121000000000000000e+03 2.146038226783275604e-03
2.122000000000000000e+03 2.133226953446865082e-03
2.123000000000000000e+03 2.150954445824027061e-03
2.124000000000000000e+03 2.192702842876315117e-03
2.125000000000000000e+03 2.213086001574993134e-03
2.126000000000000000e+03 2.210706006735563278e-03
2.127000000000000000e+03 2.236108761280775070e-03
2.128000000000000000e+03 2.199432114139199257e-03
2.129000000000000000e+03 2.185385208576917648e-03
2.130000000000000000e+03 2.185585210099816322e-03
2.131000000000000000e+03 2.156294649466872215e-03
2.132000000000000000e+03 2.177807269617915154e-03
2.133000000000000000e+03 2.181529533118009567e-03
2.134000000000000000e+03 2.163011580705642700e-03
2.135000000000000000e+03 2.186554018408060074e-03
2.136000000000000000e+03 2.189881633967161179e-03
2.137000000000000000e+03 2.186556346714496613e-03
2.138000000000000000e+03 2.198590897023677826e-03
2.139000000000000000e+03 2.226735232397913933e-03
2.140000000000000000e+03 2.213205210864543915e-03
2.141000000000000000e+03 2.184630138799548149e-03
2.142000000000000000e+03 2.133529167622327805e-03
2.143000000000000000e+03 2.119278768077492714e-03
2.144000000000000000e+03 2.107982523739337921e-03
2.145000000000000000e+03 2.116269432008266449e-03
2.146000000000000000e+03 2.123672049492597580e-03
2.147000000000000000e+03 2.162888180464506149e-03
2.148000000000000000e+03 2.144801197573542595e-03
2.149000000000000000e+03 2.187487669289112091e-03
2.150000000000000000e+03 2.187694190070033073e-03
2.151000000000000000e+03 2.204533200711011887e-03
2.152000000000000000e+03 2.154900925233960152e-03
2.153000000000000000e+03 2.155680675059556961e-03
2.154000000000000000e+03 2.168339444324374199e-03
2.155000000000000000e+03 2.155539579689502716e-03
2.156000000000000000e+03 2.153683686628937721e-03
2.157000000000000000e+03 2.156317001208662987e-03
2.158000000000000000e+03 2.208688296377658844e-03
2.159000000000000000e+03 2.224155003204941750e-03
2.160000000000000000e+03 2.227928955107927322e-03
2.161000000000000000e+03 2.197427209466695786e-03
2.162000000000000000e+03 2.176401205360889435e-03
2.163000000000000000e+03 2.133807633072137833e-03
2.164000000000000000e+03 2.138652373105287552e-03
2.165000000000000000e+03 2.164591569453477859e-03
2.166000000000000000e+03 2.168869366869330406e-03
2.167000000000000000e+03 2.148917876183986664e-03
2.168000000000000000e+03 2.150518354028463364e-03
2.169000000000000000e+03 2.143222372978925705e-03
2.170000000000000000e+03 2.128134481608867645e-03
2.171000000000000000e+03 2.142385113984346390e-03
2.172000000000000000e+03 2.179455012083053589e-03
2.173000000000000000e+03 2.230889629572629929e-03
2.174000000000000000e+03 2.222331706434488297e-03
2.175000000000000000e+03 2.208986785262823105e-03
2.176000000000000000e+03 2.179939765483140945e-03
2.177000000000000000e+03 2.187439240515232086e-03
2.178000000000000000e+03 2.198851667344570160e-03
2.179000000000000000e+03 2.158006187528371811e-03
2.180000000000000000e+03 2.126852981746196747e-03
2.181000000000000000e+03 2.147906459867954254e-03
2.182000000000000000e+03 2.150552812963724136e-03
2.183000000000000000e+03 2.168507548049092293e-03
2.184000000000000000e+03 2.189549151808023453e-03
2.185000000000000000e+03 2.199834911152720451e-03
2.186000000000000000e+03 2.175309229642152786e-03
2.187000000000000000e+03 2.160248812288045883e-03
2.188000000000000000e+03 2.138703595846891403e-03
2.189000000000000000e+03 2.163573633879423141e-03
2.190000000000000000e+03 2.155608264729380608e-03
2.191000000000000000e+03 2.165408106520771980e-03
2.192000000000000000e+03 2.163796219974756241e-03
2.193000000000000000e+03 2.197629539296030998e-03
2.194000000000000000e+03 2.150313695892691612e-03
2.195000000000000000e+03 2.120475284755229950e-03
2.196000000000000000e+03 2.112503163516521454e-03
2.197000000000000000e+03 2.129795728251338005e-03
2.198000000000000000e+03 2.129563828930258751e-03
2.199000000000000000e+03 2.188995480537414551e-03
2.200000000000000000e+03 2.253867685794830322e-03
2.201000000000000000e+03 2.229060512036085129e-03
2.202000000000000000e+03 2.179122064262628555e-03
2.203000000000000000e+03 2.190173370763659477e-03
2.204000000000000000e+03 2.149759326130151749e-03
2.205000000000000000e+03 2.160582691431045532e-03
2.206000000000000000e+03 2.132939640432596207e-03
2.207000000000000000e+03 2.143630990758538246e-03
2.208000000000000000e+03 2.157638780772686005e-03
2.209000000000000000e+03 2.201988827437162399e-03
2.210000000000000000e+03 2.177139744162559509e-03
2.211000000000000000e+03 2.156639005988836288e-03
2.212000000000000000e+03 2.127593383193016052e-03
2.213000000000000000e+03 2.148712519556283951e-03
2.214000000000000000e+03 2.168607432395219803e-03
2.215000000000000000e+03 2.168636769056320190e-03
2.216000000000000000e+03 2.216486027464270592e-03
2.217000000000000000e+03 2.252130769193172455e-03
2.218000000000000000e+03 2.205413067713379860e-03
2.219000000000000000e+03 2.180939074605703354e-03
2.220000000000000000e+03 2.142546465620398521e-03
2.221000000000000000e+03 2.123098354786634445e-03
2.222000000000000000e+03 2.119922544807195663e-03
2.223000000000000000e+03 2.151554450392723083e-03
2.224000000000000000e+03 2.166122430935502052e-03
2.225000000000000000e+03 2.180048031732439995e-03
2.226000000000000000e+03 2.185493474826216698e-03
2.227000000000000000e+03 2.200644463300704956e-03
2.228000000000000000e+03 2.165968995541334152e-03
2.229000000000000000e+03 2.148982603102922440e-03
2.230000000000000000e+03 2.163679804652929306e-03
2.231000000000000000e+03 2.146595157682895660e-03
2.232000000000000000e+03 2.179099246859550476e-03
2.233000000000000000e+03 2.179842907935380936e-03
2.234000000000000000e+03 2.187622245401144028e-03
2.235000000000000000e+03 2.168416976928710938e-03
2.236000000000000000e+03 2.146325074136257172e-03
2.237000000000000000e+03 2.142848679795861244e-03
2.238000000000000000e+03 2.130018547177314758e-03
2.239000000000000000e+03 2.096361946314573288e-03
2.240000000000000000e+03 2.097291871905326843e-03
2.241000000000000000e+03 2.150026382878422737e-03
2.242000000000000000e+03 2.157058333978056908e-03
2.243000000000000000e+03 2.155315130949020386e-03
2.244000000000000000e+03 2.145994221791625023e-03
2.245000000000000000e+03 2.150294836610555649e-03
2.246000000000000000e+03 2.170765772461891174e-03
2.247000000000000000e+03 2.166527789086103439e-03
2.248000000000000000e+03 2.192582935094833374e-03
2.249000000000000000e+03 2.154678571969270706e-03
2.250000000000000000e+03 2.137617906555533409e-03
2.251000000000000000e+03 2.125177532434463501e-03
2.252000000000000000e+03 2.103390172123908997e-03
2.253000000000000000e+03 2.105375053361058235e-03
2.254000000000000000e+03 2.125591738149523735e-03
2.255000000000000000e+03 2.147463150322437286e-03
2.256000000000000000e+03 2.158453222364187241e-03
2.257000000000000000e+03 2.177715767174959183e-03
2.258000000000000000e+03 2.162350807338953018e-03
2.259000000000000000e+03 2.191518899053335190e-03
2.260000000000000000e+03 2.165441168472170830e-03
2.261000000000000000e+03 2.144725993275642395e-03
2.262000000000000000e+03 2.166311023756861687e-03
2.263000000000000000e+03 2.128286752849817276e-03
2.264000000000000000e+03 2.146928571164608002e-03
2.265000000000000000e+03 2.176908310502767563e-03
2.266000000000000000e+03 2.172669395804405212e-03
2.267000000000000000e+03 2.182450611144304276e-03
2.268000000000000000e+03 2.182608470320701599e-03
2.269000000000000000e+03 2.155091147869825363e-03
2.270000000000000000e+03 2.163073979318141937e-03
2.271000000000000000e+03 2.155821304768323898e-03
2.272000000000000000e+03 2.127450425177812576e-03
2.273000000000000000e+03 2.097986871376633644e-03
2.274000000000000000e+03 2.132545923814177513e-03
2.275000000000000000e+03 2.109273802489042282e-03
2.276000000000000000e+03 2.136616036295890808e-03
2.277000000000000000e+03 2.141404198482632637e-03
2.278000000000000000e+03 2.130003878846764565e-03
2.279000000000000000e+03 2.123148879036307335e-03
2.280000000000000000e+03 2.109185326844453812e-03
2.281000000000000000e+03 2.092763781547546387e-03
2.282000000000000000e+03 2.092927461490035057e-03
2.283000000000000000e+03 2.131589688360691071e-03
2.284000000000000000e+03 2.159026917070150375e-03
2.285000000000000000e+03 2.201857045292854309e-03
2.286000000000000000e+03 2.224339870736002922e-03
2.287000000000000000e+03 2.174397697672247887e-03
2.288000000000000000e+03 2.156470436602830887e-03
2.289000000000000000e+03 2.111639128997921944e-03
2.290000000000000000e+03 2.088648965582251549e-03
2.291000000000000000e+03 2.101099584251642227e-03
2.292000000000000000e+03 2.096131443977355957e-03
2.293000000000000000e+03 2.098834840580821037e-03
2.294000000000000000e+03 2.148906234651803970e-03
2.295000000000000000e+03 2.157014794647693634e-03
2.296000000000000000e+03 2.180806826800107956e-03
2.297000000000000000e+03 2.189432270824909210e-03
2.298000000000000000e+03 2.181222662329673767e-03
2.299000000000000000e+03 2.170595340430736542e-03
2.300000000000000000e+03 2.128189895302057266e-03
2.301000000000000000e+03 2.092989627271890640e-03
2.302000000000000000e+03 2.081570215523242950e-03
2.303000000000000000e+03 2.085419604554772377e-03
2.304000000000000000e+03 2.106475410982966423e-03
2.305000000000000000e+03 2.164845820516347885e-03
2.306000000000000000e+03 2.157836686819791794e-03
2.307000000000000000e+03 2.139727585017681122e-03
2.308000000000000000e+03 2.141601871699094772e-03
2.309000000000000000e+03 2.168016508221626282e-03
2.310000000000000000e+03 2.159198746085166931e-03
2.311000000000000000e+03 2.163283061236143112e-03
2.312000000000000000e+03 2.141920849680900574e-03
2.313000000000000000e+03 2.113932510837912560e-03
2.314000000000000000e+03 2.113293390721082687e-03
2.315000000000000000e+03 2.116562332957983017e-03
2.316000000000000000e+03 2.136167604476213455e-03
2.317000000000000000e+03 2.140288706868886948e-03
2.318000000000000000e+03 2.124257851392030716e-03
2.319000000000000000e+03 2.106927335262298584e-03
2.320000000000000000e+03 2.123694634065032005e-03
2.321000000000000000e+03 2.104880753904581070e-03
2.322000000000000000e+03 2.109636086970567703e-03
2.323000000000000000e+03 2.123849233612418175e-03
2.324000000000000000e+03 2.118156990036368370e-03
2.325000000000000000e+03 2.112709684297442436e-03
2.326000000000000000e+03 2.132509602233767509e-03
2.327000000000000000e+03 2.157201524823904037e-03
2.328000000000000000e+03 2.128758234903216362e-03
2.329000000000000000e+03 2.151693915948271751e-03
2.330000000000000000e+03 2.167558996006846428e-03
2.331000000000000000e+03 2.144939964637160301e-03
2.332000000000000000e+03 2.131222747266292572e-03
2.333000000000000000e+03 2.156117931008338928e-03
2.334000000000000000e+03 2.131474670022726059e-03
2.335000000000000000e+03 2.156712580472230911e-03
2.336000000000000000e+03 2.140808617696166039e-03
2.337000000000000000e+03 2.147807274013757706e-03
2.338000000000000000e+03 2.140364143997430801e-03
2.339000000000000000e+03 2.147220075130462646e-03
2.340000000000000000e+03 2.126067411154508591e-03
2.341000000000000000e+03 2.094286028295755386e-03
2.342000000000000000e+03 2.108207205310463905e-03
2.343000000000000000e+03 2.086799591779708862e-03
2.344000000000000000e+03 2.114690374583005905e-03
2.345000000000000000e+03 2.111772075295448303e-03
2.346000000000000000e+03 2.180723939090967178e-03
2.347000000000000000e+03 2.149334177374839783e-03
2.348000000000000000e+03 2.112719928845763206e-03
2.349000000000000000e+03 2.134311478585004807e-03
2.350000000000000000e+03 2.072164323180913925e-03
2.351000000000000000e+03 2.082353923469781876e-03
2.352000000000000000e+03 2.097558462992310524e-03
2.353000000000000000e+03 2.133786212652921677e-03
2.354000000000000000e+03 2.119593322277069092e-03
2.355000000000000000e+03 2.119525102898478508e-03
2.356000000000000000e+03 2.134292852133512497e-03
2.357000000000000000e+03 2.131576184183359146e-03
2.358000000000000000e+03 2.125576836988329887e-03
2.359000000000000000e+03 2.175105735659599304e-03
2.360000000000000000e+03 2.170896390452980995e-03
2.361000000000000000e+03 2.163699595257639885e-03
2.362000000000000000e+03 2.141494071111083031e-03
2.363000000000000000e+03 2.127410145476460457e-03
2.364000000000000000e+03 2.107710344716906548e-03
2.365000000000000000e+03 2.110599307343363762e-03
2.366000000000000000e+03 2.118191681802272797e-03
2.367000000000000000e+03 2.103328704833984375e-03
2.368000000000000000e+03 2.110903384163975716e-03
2.369000000000000000e+03 2.121319761499762535e-03
2.370000000000000000e+03 2.117707161232829094e-03
2.371000000000000000e+03 2.140409313142299652e-03
2.372000000000000000e+03 2.117985626682639122e-03
2.373000000000000000e+03 2.146060112863779068e-03
2.374000000000000000e+03 2.156358445063233376e-03
2.375000000000000000e+03 2.150005893781781197e-03
2.376000000000000000e+03 2.118051983416080475e-03
2.377000000000000000e+03 2.101536374539136887e-03
2.378000000000000000e+03 2.103170845657587051e-03
2.379000000000000000e+03 2.123865298926830292e-03
2.380000000000000000e+03 2.151663647964596748e-03
2.381000000000000000e+03 2.183314878493547440e-03
2.382000000000000000e+03 2.183341421186923981e-03
2.383000000000000000e+03 2.171141328290104866e-03
2.384000000000000000e+03 2.148302271962165833e-03
2.385000000000000000e+03 2.153270412236452103e-03
2.386000000000000000e+03 2.111707348376512527e-03
2.387000000000000000e+03 2.078809542581439018e-03
2.388000000000000000e+03 2.060683211311697960e-03
2.389000000000000000e+03 2.122975653037428856e-03
2.390000000000000000e+03 2.136930357664823532e-03
2.391000000000000000e+03 2.132158493623137474e-03
2.392000000000000000e+03 2.141418401151895523e-03
2.393000000000000000e+03 2.139086835086345673e-03
2.394000000000000000e+03 2.092295093461871147e-03
2.395000000000000000e+03 2.075186930596828461e-03
2.396000000000000000e+03 2.083860803395509720e-03
2.397000000000000000e+03 2.106815110892057419e-03
2.398000000000000000e+03 2.111881971359252930e-03
2.399000000000000000e+03 2.154999412596225739e-03
2.400000000000000000e+03 2.204734366387128830e-03
2.401000000000000000e+03 2.194337081164121628e-03
2.402000000000000000e+03 2.202196978032588959e-03
2.403000000000000000e+03 2.109181601554155350e-03
2.404000000000000000e+03 2.070297952741384506e-03
2.405000000000000000e+03 2.048300579190254211e-03
2.406000000000000000e+03 2.079391852021217346e-03
2.407000000000000000e+03 2.070057438686490059e-03
2.408000000000000000e+03 2.116672694683074951e-03
2.409000000000000000e+03 2.163147553801536560e-03
2.410000000000000000e+03 2.127933548763394356e-03
2.411000000000000000e+03 2.150521380826830864e-03
2.412000000000000000e+03 2.108484506607055664e-03
2.413000000000000000e+03 2.118519507348537445e-03
2.414000000000000000e+03 2.103638835251331329e-03
2.415000000000000000e+03 2.069494687020778656e-03
2.416000000000000000e+03 2.081075683236122131e-03
2.417000000000000000e+03 2.090547699481248856e-03
2.418000000000000000e+03 2.099637873470783234e-03
2.419000000000000000e+03 2.104319632053375244e-03
2.420000000000000000e+03 2.093800809234380722e-03
2.421000000000000000e+03 2.078943885862827301e-03
2.422000000000000000e+03 2.117750002071261406e-03
2.423000000000000000e+03 2.082917839288711548e-03
2.424000000000000000e+03 2.122039441019296646e-03
2.425000000000000000e+03 2.140107564628124237e-03
2.426000000000000000e+03 2.084107603877782822e-03
2.427000000000000000e+03 2.073315437883138657e-03
2.428000000000000000e+03 2.048669848591089249e-03
2.429000000000000000e+03 2.077060518786311150e-03
2.430000000000000000e+03 2.088752575218677521e-03
2.431000000000000000e+03 2.124196849763393402e-03
2.432000000000000000e+03 2.177117858082056046e-03
2.433000000000000000e+03 2.166690770536661148e-03
2.434000000000000000e+03 2.167201833799481392e-03
2.435000000000000000e+03 2.181012881919741631e-03
2.436000000000000000e+03 2.115631243214011192e-03
2.437000000000000000e+03 2.049588132649660110e-03
2.438000000000000000e+03 2.017739927396178246e-03
2.439000000000000000e+03 2.032580319792032242e-03
2.440000000000000000e+03 2.038776641711592674e-03
2.441000000000000000e+03 2.069803420454263687e-03
2.442000000000000000e+03 2.103320090100169182e-03
2.443000000000000000e+03 2.121323719620704651e-03
2.444000000000000000e+03 2.124180551618337631e-03
2.445000000000000000e+03 2.120164688676595688e-03
2.446000000000000000e+03 2.112846588715910912e-03
2.447000000000000000e+03 2.117018681019544601e-03
2.448000000000000000e+03 2.111248672008514404e-03
2.449000000000000000e+03 2.109931549057364464e-03
2.450000000000000000e+03 2.115560462698340416e-03
2.451000000000000000e+03 2.116027520969510078e-03
2.452000000000000000e+03 2.124128397554159164e-03
2.453000000000000000e+03 2.099582692608237267e-03
2.454000000000000000e+03 2.095465315505862236e-03
2.455000000000000000e+03 2.074740361422300339e-03
2.456000000000000000e+03 2.083282219246029854e-03
2.457000000000000000e+03 2.083710860460996628e-03
2.458000000000000000e+03 2.094871131703257561e-03
2.459000000000000000e+03 2.092829439789056778e-03
2.460000000000000000e+03 2.120134653523564339e-03
2.461000000000000000e+03 2.099889330565929413e-03
2.462000000000000000e+03 2.138855634257197380e-03
2.463000000000000000e+03 2.081449842080473900e-03
2.464000000000000000e+03 2.062306506559252739e-03
2.465000000000000000e+03 2.088008914142847061e-03
2.466000000000000000e+03 2.090644557029008865e-03
2.467000000000000000e+03 2.086546272039413452e-03
2.468000000000000000e+03 2.087817294523119926e-03
2.469000000000000000e+03 2.093747956678271294e-03
2.470000000000000000e+03 2.082633553072810173e-03
2.471000000000000000e+03 2.088355366140604019e-03
2.472000000000000000e+03 2.089824527502059937e-03
2.473000000000000000e+03 2.118197735399007797e-03
2.474000000000000000e+03 2.131044631823897362e-03
2.475000000000000000e+03 2.100566402077674866e-03
2.476000000000000000e+03 2.112873829901218414e-03
2.477000000000000000e+03 2.072976902127265930e-03
2.478000000000000000e+03 2.057502977550029755e-03
2.479000000000000000e+03 2.044788096100091934e-03
2.480000000000000000e+03 2.045379951596260071e-03
2.481000000000000000e+03 2.060517203062772751e-03
2.482000000000000000e+03 2.082492923364043236e-03
2.483000000000000000e+03 2.107001608237624168e-03
2.484000000000000000e+03 2.123947255313396454e-03
2.485000000000000000e+03 2.130974549800157547e-03
2.486000000000000000e+03 2.100305398926138878e-03
2.487000000000000000e+03 2.094634342938661575e-03
2.488000000000000000e+03 2.071841619908809662e-03
2.489000000000000000e+03 2.093837130814790726e-03
2.490000000000000000e+03 2.100784331560134888e-03
2.491000000000000000e+03 2.112020971253514290e-03
2.492000000000000000e+03 2.121333731338381767e-03
2.493000000000000000e+03 2.132400404661893845e-03
2.494000000000000000e+03 2.096926793456077576e-03
2.495000000000000000e+03 2.069232985377311707e-03
2.496000000000000000e+03 2.049492672085762024e-03
2.497000000000000000e+03 2.073256764560937881e-03
2.498000000000000000e+03 2.088509034365415573e-03
2.499000000000000000e+03 2.092018723487854004e-03
2.500000000000000000e+03 2.086270134896039963e-03
2.501000000000000000e+03 2.085587009787559509e-03
2.502000000000000000e+03 2.085309009999036789e-03
2.503000000000000000e+03 2.096445299685001373e-03
2.504000000000000000e+03 2.094811759889125824e-03
2.505000000000000000e+03 2.089041750878095627e-03
2.506000000000000000e+03 2.084316685795783997e-03
2.507000000000000000e+03 2.070778980851173401e-03
2.508000000000000000e+03 2.065104432404041290e-03
2.509000000000000000e+03 2.085263840854167938e-03
2.510000000000000000e+03 2.111139707267284393e-03
2.511000000000000000e+03 2.076467964798212051e-03
2.512000000000000000e+03 2.077188109979033470e-03
2.513000000000000000e+03 2.082729479297995567e-03
2.514000000000000000e+03 2.134943613782525063e-03
2.515000000000000000e+03 2.126997336745262146e-03
2.516000000000000000e+03 2.127454383298754692e-03
2.517000000000000000e+03 2.115216571837663651e-03
2.518000000000000000e+03 2.086730673909187317e-03
2.519000000000000000e+03 2.070436254143714905e-03
2.520000000000000000e+03 2.078274264931678772e-03
2.521000000000000000e+03 2.048828173428773880e-03
2.522000000000000000e+03 2.077805809676647186e-03
2.523000000000000000e+03 2.081524347886443138e-03
2.524000000000000000e+03 2.093338873237371445e-03
2.525000000000000000e+03 2.106998814269900322e-03
2.526000000000000000e+03 2.094830386340618134e-03
2.527000000000000000e+03 2.099251374602317810e-03
2.528000000000000000e+03 2.098973141983151436e-03
2.529000000000000000e+03 2.076396718621253967e-03
2.530000000000000000e+03 2.075386233627796173e-03
2.531000000000000000e+03 2.105784369632601738e-03
2.532000000000000000e+03 2.124001504853367805e-03
2.533000000000000000e+03 2.144040772691369057e-03
2.534000000000000000e+03 2.100677229464054108e-03
2.535000000000000000e+03 2.060886938124895096e-03
2.536000000000000000e+03 2.057449892163276672e-03
2.537000000000000000e+03 2.062615239992737770e-03
2.538000000000000000e+03 2.053761389106512070e-03
2.539000000000000000e+03 2.095615025609731674e-03
2.540000000000000000e+03 2.126715611666440964e-03
2.541000000000000000e+03 2.151702763512730598e-03
2.542000000000000000e+03 2.138863317668437958e-03
2.543000000000000000e+03 2.130391309037804604e-03
2.544000000000000000e+03 2.126049017533659935e-03
2.545000000000000000e+03 2.097802935168147087e-03
2.546000000000000000e+03 2.084768377244472504e-03
2.547000000000000000e+03 2.098291181027889252e-03
2.548000000000000000e+03 2.088125562295317650e-03
2.549000000000000000e+03 2.116729971021413803e-03
2.550000000000000000e+03 2.101405989378690720e-03
2.551000000000000000e+03 2.092564012855291367e-03
2.552000000000000000e+03 2.032644813880324364e-03
2.553000000000000000e+03 2.091924427077174187e-03
2.554000000000000000e+03 2.107726875692605972e-03
2.555000000000000000e+03 2.131414599716663361e-03
2.556000000000000000e+03 2.124897204339504242e-03
2.557000000000000000e+03 2.129371277987957001e-03
2.558000000000000000e+03 2.107754349708557129e-03
2.559000000000000000e+03 2.077487064525485039e-03
2.560000000000000000e+03 2.058931626379489899e-03
2.561000000000000000e+03 2.031266922131180763e-03
2.562000000000000000e+03 2.029467839747667313e-03
2.563000000000000000e+03 2.040380379185080528e-03
2.564000000000000000e+03 2.078179270029067993e-03
2.565000000000000000e+03 2.115824725478887558e-03
2.566000000000000000e+03 2.141209086403250694e-03
2.567000000000000000e+03 2.134698908776044846e-03
2.568000000000000000e+03 2.076659118756651878e-03
2.569000000000000000e+03 2.033878816291689873e-03
2.570000000000000000e+03 2.028391230851411819e-03
2.571000000000000000e+03 2.029508817940950394e-03
2.572000000000000000e+03 2.045300556346774101e-03
2.573000000000000000e+03 2.123193815350532532e-03
2.574000000000000000e+03 2.147499239072203636e-03
2.575000000000000000e+03 2.144014229997992516e-03
2.576000000000000000e+03 2.132958034053444862e-03
2.577000000000000000e+03 2.085309009999036789e-03
2.578000000000000000e+03 2.071227645501494408e-03
2.579000000000000000e+03 2.081421203911304474e-03
2.580000000000000000e+03 2.081357408314943314e-03
2.581000000000000000e+03 2.069256268441677094e-03
2.582000000000000000e+03 2.097570570185780525e-03
2.583000000000000000e+03 2.083370462059974670e-03
2.584000000000000000e+03 2.077514538541436195e-03
2.585000000000000000e+03 2.056698314845561981e-03
2.586000000000000000e+03 2.058943500742316246e-03
2.587000000000000000e+03 2.074878895655274391e-03
2.588000000000000000e+03 2.067307010293006897e-03
2.589000000000000000e+03 2.079436322674155235e-03
2.590000000000000000e+03 2.085029846057295799e-03
2.591000000000000000e+03 2.111289417371153831e-03
2.592000000000000000e+03 2.093114191666245461e-03
2.593000000000000000e+03 2.061732113361358643e-03
2.594000000000000000e+03 2.033980330452322960e-03
2.595000000000000000e+03 2.010000403970479965e-03
2.596000000000000000e+03 2.002998720854520798e-03
2.597000000000000000e+03 2.015827456489205360e-03
2.598000000000000000e+03 2.054761862382292747e-03
2.599000000000000000e+03 2.077211625874042511e-03
2.600000000000000000e+03 2.069337991997599602e-03
2.601000000000000000e+03 2.105367369949817657e-03
2.602000000000000000e+03 2.105467021465301514e-03
2.603000000000000000e+03 2.116106916218996048e-03
2.604000000000000000e+03 2.110825385898351669e-03
2.605000000000000000e+03 2.070449991151690483e-03
2.606000000000000000e+03 2.057714154943823814e-03
2.607000000000000000e+03 2.022905740886926651e-03
2.608000000000000000e+03 2.047391375526785851e-03
2.609000000000000000e+03 2.041517291218042374e-03
2.610000000000000000e+03 2.073710784316062927e-03
2.611000000000000000e+03 2.091748407110571861e-03
2.612000000000000000e+03 2.108902437612414360e-03
2.613000000000000000e+03 2.078665886074304581e-03
2.614000000000000000e+03 2.092568669468164444e-03
2.615000000000000000e+03 2.073005307465791702e-03
2.616000000000000000e+03 2.044619293883442879e-03
2.617000000000000000e+03 2.041998319327831268e-03
2.618000000000000000e+03 2.041322179138660431e-03
2.619000000000000000e+03 2.030413132160902023e-03
2.620000000000000000e+03 2.068970119580626488e-03
2.621000000000000000e+03 2.122402423992753029e-03
2.622000000000000000e+03 2.162476768717169762e-03
2.623000000000000000e+03 2.154441783204674721e-03
2.624000000000000000e+03 2.136905444785952568e-03
2.625000000000000000e+03 2.104457002133131027e-03
2.626000000000000000e+03 2.062076237052679062e-03
2.627000000000000000e+03 2.044197637587785721e-03
2.628000000000000000e+03 2.023935783654451370e-03
2.629000000000000000e+03 2.049699891358613968e-03
2.630000000000000000e+03 2.071587601676583290e-03
2.631000000000000000e+03 2.096412703394889832e-03
2.632000000000000000e+03 2.101789228618144989e-03
2.633000000000000000e+03 2.066948451101779938e-03
2.634000000000000000e+03 2.027490176260471344e-03
2.635000000000000000e+03 1.998920459300279617e-03
2.636000000000000000e+03 1.992992125451564789e-03
2.637000000000000000e+03 2.027993090450763702e-03
2.638000000000000000e+03 2.054284326732158661e-03
2.639000000000000000e+03 2.140682190656661987e-03
2.640000000000000000e+03 2.134670037776231766e-03
2.641000000000000000e+03 2.133851870894432068e-03
2.642000000000000000e+03 2.123573329299688339e-03
2.643000000000000000e+03 2.070443239063024521e-03
2.644000000000000000e+03 2.049576258286833763e-03
2.645000000000000000e+03 2.063450869172811508e-03
2.646000000000000000e+03 2.061806153506040573e-03
2.647000000000000000e+03 2.047500573098659515e-03
2.648000000000000000e+03 2.062776591628789902e-03
2.649000000000000000e+03 2.044725930318236351e-03
2.650000000000000000e+03 2.070865593850612640e-03
2.651000000000000000e+03 2.024415880441665649e-03
2.652000000000000000e+03 2.033917699009180069e-03
2.653000000000000000e+03 2.076556673273444176e-03
2.654000000000000000e+03 2.084831008687615395e-03
2.655000000000000000e+03 2.101892372593283653e-03
2.656000000000000000e+03 2.108964137732982635e-03
2.657000000000000000e+03 2.076003234833478928e-03
2.658000000000000000e+03 2.042004838585853577e-03
2.659000000000000000e+03 2.027732785791158676e-03
2.660000000000000000e+03 2.027824986726045609e-03
2.661000000000000000e+03 2.041778527200222015e-03
2.662000000000000000e+03 2.011874457821249962e-03
2.663000000000000000e+03 2.046159002929925919e-03
2.664000000000000000e+03 2.061320468783378601e-03
2.665000000000000000e+03 2.075814409181475639e-03
2.666000000000000000e+03 2.078255172818899155e-03
2.667000000000000000e+03 2.078409073874354362e-03
2.668000000000000000e+03 2.078808611258864403e-03
2.669000000000000000e+03 2.079091966152191162e-03
2.670000000000000000e+03 2.080130390822887421e-03
2.671000000000000000e+03 2.075773430988192558e-03
2.672000000000000000e+03 2.062336308881640434e-03
2.673000000000000000e+03 2.062428276985883713e-03
2.674000000000000000e+03 2.045104978606104851e-03
2.675000000000000000e+03 2.022883389145135880e-03
2.676000000000000000e+03 2.038434380665421486e-03
2.677000000000000000e+03 2.040500286966562271e-03
2.678000000000000000e+03 2.049377188086509705e-03
2.679000000000000000e+03 2.057782374322414398e-03
2.680000000000000000e+03 2.047515474259853363e-03
2.681000000000000000e+03 2.060364000499248505e-03
2.682000000000000000e+03 2.016838407143950462e-03
2.683000000000000000e+03 2.015625592321157455e-03
2.684000000000000000e+03 2.012201119214296341e-03
2.685000000000000000e+03 2.017475198954343796e-03
2.686000000000000000e+03 2.005604095757007599e-03
2.687000000000000000e+03 2.067310735583305359e-03
2.688000000000000000e+03 2.078828401863574982e-03
2.689000000000000000e+03 2.115969546139240265e-03
2.690000000000000000e+03 2.090292517095804214e-03
2.691000000000000000e+03 2.056230790913105011e-03
2.692000000000000000e+03 2.008137758821249008e-03
2.693000000000000000e+03 2.008116571232676506e-03
2.694000000000000000e+03 2.019560430198907852e-03
2.695000000000000000e+03 2.037910278886556625e-03
2.696000000000000000e+03 2.072443254292011261e-03
2.697000000000000000e+03 2.105362713336944580e-03
2.698000000000000000e+03 2.152184955775737762e-03
2.699000000000000000e+03 2.130308421328663826e-03
2.700000000000000000e+03 2.076523844152688980e-03
2.701000000000000000e+03 2.025567693635821342e-03
2.702000000000000000e+03 2.002481603994965553e-03
2.703000000000000000e+03 2.022612374275922775e-03
2.704000000000000000e+03 2.041452564299106598e-03
2.705000000000000000e+03 2.082003047689795494e-03
2.706000000000000000e+03 2.151749562472105026e-03
2.707000000000000000e+03 2.148628234863281250e-03
2.708000000000000000e+03 2.149608451873064041e-03
2.709000000000000000e+03 2.077693352475762367e-03
2.710000000000000000e+03 2.065178938210010529e-03
2.711000000000000000e+03 2.053981181234121323e-03
2.712000000000000000e+03 1.999166328459978104e-03
2.713000000000000000e+03 2.052562311291694641e-03
2.714000000000000000e+03 2.022953471168875694e-03
2.715000000000000000e+03 2.018792321905493736e-03
2.716000000000000000e+03 2.024919493123888969e-03
2.717000000000000000e+03 2.043977379798889160e-03
2.718000000000000000e+03 2.035933313891291618e-03
2.719000000000000000e+03 2.063148189336061478e-03
2.720000000000000000e+03 2.061226870864629745e-03
2.721000000000000000e+03 2.046827226877212524e-03
2.722000000000000000e+03 2.056411467492580414e-03
2.723000000000000000e+03 2.084870357066392899e-03
2.724000000000000000e+03 2.077862620353698730e-03
2.725000000000000000e+03 2.095138188451528549e-03
2.726000000000000000e+03 2.052706433460116386e-03
2.727000000000000000e+03 2.055115997791290283e-03
2.728000000000000000e+03 2.027696464210748672e-03
2.729000000000000000e+03 2.032082062214612961e-03
2.730000000000000000e+03 2.055583987385034561e-03
2.731000000000000000e+03 2.034961944445967674e-03
2.732000000000000000e+03 2.062623156234622002e-03
2.733000000000000000e+03 2.067242516204714775e-03
2.734000000000000000e+03 2.051076153293251991e-03
2.735000000000000000e+03 2.059114864096045494e-03
2.736000000000000000e+03 2.042681910097599030e-03
2.737000000000000000e+03 2.049833303317427635e-03
2.738000000000000000e+03 2.038361970335245132e-03
2.739000000000000000e+03 2.054254990071058273e-03
2.740000000000000000e+03 2.063300693407654762e-03
2.741000000000000000e+03 2.064333762973546982e-03
2.742000000000000000e+03 2.017419785261154175e-03
2.743000000000000000e+03 1.980375265702605247e-03
2.744000000000000000e+03 1.986596733331680298e-03
2.745000000000000000e+03 1.991362543776631355e-03
2.746000000000000000e+03 1.987389056012034416e-03
2.747000000000000000e+03 2.033386146649718285e-03
2.748000000000000000e+03 2.032685792073607445e-03
2.749000000000000000e+03 2.030573319643735886e-03
2.750000000000000000e+03 2.018816769123077393e-03
2.751000000000000000e+03 2.001896034926176071e-03
2.752000000000000000e+03 1.964555587619543076e-03
2.753000000000000000e+03 1.947200624272227287e-03
2.754000000000000000e+03 1.965580508112907410e-03
2.755000000000000000e+03 2.036049962043762207e-03
2.756000000000000000e+03 2.103054430335760117e-03
2.757000000000000000e+03 2.138181589543819427e-03
2.758000000000000000e+03 2.114887582138180733e-03
2.759000000000000000e+03 2.108092652633786201e-03
2.760000000000000000e+03 1.996876206248998642e-03
2.761000000000000000e+03 1.974478363990783691e-03
2.762000000000000000e+03 1.956759486347436905e-03
2.763000000000000000e+03 1.980532892048358917e-03
2.764000000000000000e+03 2.017990220338106155e-03
2.765000000000000000e+03 2.060976345092058182e-03
2.766000000000000000e+03 2.086851280182600021e-03
2.767000000000000000e+03 2.096696756780147552e-03
2.768000000000000000e+03 2.071303781121969223e-03
2.769000000000000000e+03 2.047602785751223564e-03
2.770000000000000000e+03 2.018488012254238129e-03
2.771000000000000000e+03 1.998752821236848831e-03
2.772000000000000000e+03 2.029951661825180054e-03
2.773000000000000000e+03 2.044398803263902664e-03
2.774000000000000000e+03 2.051153220236301422e-03
2.775000000000000000e+03 2.053551143035292625e-03
2.776000000000000000e+03 2.030768897384405136e-03
2.777000000000000000e+03 2.010302152484655380e-03
2.778000000000000000e+03 2.039446262642741203e-03
2.779000000000000000e+03 2.037331229075789452e-03
2.780000000000000000e+03 2.052333438768982887e-03
2.781000000000000000e+03 2.056447323411703110e-03
2.782000000000000000e+03 2.045275410637259483e-03
2.783000000000000000e+03 2.015463076531887054e-03
2.784000000000000000e+03 1.989473821595311165e-03
2.785000000000000000e+03 2.028971910476684570e-03
2.786000000000000000e+03 2.049849135801196098e-03
2.787000000000000000e+03 2.041726140305399895e-03
2.788000000000000000e+03 2.021830994635820389e-03
2.789000000000000000e+03 2.042145468294620514e-03
2.790000000000000000e+03 2.023132517933845520e-03
2.791000000000000000e+03 2.024000277742743492e-03
2.792000000000000000e+03 2.006672788411378860e-03
2.793000000000000000e+03 2.008268376812338829e-03
2.794000000000000000e+03 2.052204683423042297e-03
2.795000000000000000e+03 2.069852780550718307e-03
2.796000000000000000e+03 2.081312239170074463e-03
2.797000000000000000e+03 2.087136730551719666e-03
2.798000000000000000e+03 2.047562738880515099e-03
2.799000000000000000e+03 2.040582476183772087e-03
2.800000000000000000e+03 1.993343234062194824e-03
2.801000000000000000e+03 1.965712755918502808e-03
2.802000000000000000e+03 1.977466046810150146e-03
2.803000000000000000e+03 1.975617371499538422e-03
2.804000000000000000e+03 2.008044859394431114e-03
2.805000000000000000e+03 2.042103791609406471e-03
2.806000000000000000e+03 2.071658847853541374e-03
2.807000000000000000e+03 2.060579601675271988e-03
2.808000000000000000e+03 2.008755225688219070e-03
2.809000000000000000e+03 2.015183912590146065e-03
2.810000000000000000e+03 1.982002751901745796e-03
2.811000000000000000e+03 1.997832674533128738e-03
2.812000000000000000e+03 2.042069565504789352e-03
2.813000000000000000e+03 2.057818695902824402e-03
2.814000000000000000e+03 2.081168815493583679e-03
2.815000000000000000e+03 2.072404138743877411e-03
2.816000000000000000e+03 2.063614549115300179e-03
2.817000000000000000e+03 2.051216550171375275e-03
2.818000000000000000e+03 2.038049045950174332e-03
2.819000000000000000e+03 2.023557201027870178e-03
2.820000000000000000e+03 2.011730801314115524e-03
2.821000000000000000e+03 2.019912237301468849e-03
2.822000000000000000e+03 2.036236692219972610e-03
2.823000000000000000e+03 2.047421876341104507e-03
2.824000000000000000e+03 2.023489214479923248e-03
2.825000000000000000e+03 2.040303312242031097e-03
2.826000000000000000e+03 2.032139338552951813e-03
2.827000000000000000e+03 2.014242578297853470e-03
2.828000000000000000e+03 2.029149327427148819e-03
2.829000000000000000e+03 2.017708495259284973e-03
2.830000000000000000e+03 1.995159778743982315e-03
2.831000000000000000e+03 1.981334527954459190e-03
2.832000000000000000e+03 2.050071023404598236e-03
2.833000000000000000e+03 2.056946512311697006e-03
2.834000000000000000e+03 2.060361672192811966e-03
2.835000000000000000e+03 2.064222004264593124e-03
2.836000000000000000e+03 2.036230871453881264e-03
2.837000000000000000e+03 2.004936803132295609e-03
2.838000000000000000e+03 2.012900542467832565e-03
2.839000000000000000e+03 2.025129972025752068e-03
2.840000000000000000e+03 2.018924336880445480e-03
2.841000000000000000e+03 2.026622649282217026e-03
2.842000000000000000e+03 2.020572545006871223e-03
2.843000000000000000e+03 2.037719357758760452e-03
2.844000000000000000e+03 2.023631706833839417e-03
2.845000000000000000e+03 2.017400925979018211e-03
2.846000000000000000e+03 2.021379303187131882e-03
2.847000000000000000e+03 2.008100971579551697e-03
2.848000000000000000e+03 2.029863186180591583e-03
2.849000000000000000e+03 2.062750980257987976e-03
2.850000000000000000e+03 2.074643503874540329e-03
2.851000000000000000e+03 2.088763751089572906e-03
2.852000000000000000e+03 2.062850166112184525e-03
2.853000000000000000e+03 2.035964746028184891e-03
2.854000000000000000e+03 2.011407632380723953e-03
2.855000000000000000e+03 2.018231432884931564e-03
2.856000000000000000e+03 1.996708568185567856e-03
2.857000000000000000e+03 2.022192813456058502e-03
2.858000000000000000e+03 2.024813555181026459e-03
2.859000000000000000e+03 2.046104054898023605e-03
2.860000000000000000e+03 2.053590491414070129e-03
2.861000000000000000e+03 2.068141475319862366e-03
2.862000000000000000e+03 2.026900416240096092e-03
2.863000000000000000e+03 2.035608282312750816e-03
2.864000000000000000e+03 2.040810417383909225e-03
2.865000000000000000e+03 2.023136243224143982e-03
2.866000000000000000e+03 2.025714144110679626e-03
2.867000000000000000e+03 2.051071263849735260e-03
2.868000000000000000e+03 2.048947615548968315e-03
2.869000000000000000e+03 2.029831521213054657e-03
2.870000000000000000e+03 2.019822597503662109e-03
2.871000000000000000e+03 2.019127598032355309e-03
2.872000000000000000e+03 2.013445831835269928e-03
2.873000000000000000e+03 2.009186893701553345e-03
2.874000000000000000e+03 2.011491917073726654e-03
2.875000000000000000e+03 2.067112131044268608e-03
2.876000000000000000e+03 2.073398791253566742e-03
2.877000000000000000e+03 2.039734739810228348e-03
2.878000000000000000e+03 2.035005949437618256e-03
2.879000000000000000e+03 2.020208165049552917e-03
2.880000000000000000e+03 2.036670222878456116e-03
2.881000000000000000e+03 2.007180824875831604e-03
2.882000000000000000e+03 2.007219474762678146e-03
2.883000000000000000e+03 2.015783917158842087e-03
2.884000000000000000e+03 2.013611607253551483e-03
2.885000000000000000e+03 2.007895614951848984e-03
2.886000000000000000e+03 1.992453355342149734e-03
2.887000000000000000e+03 1.995358848944306374e-03
2.888000000000000000e+03 2.053421922028064728e-03
2.889000000000000000e+03 2.058254554867744446e-03
2.890000000000000000e+03 2.071323338896036148e-03
2.891000000000000000e+03 2.076834440231323242e-03
2.892000000000000000e+03 2.076428616419434547e-03
2.893000000000000000e+03 2.029218478128314018e-03
2.894000000000000000e+03 2.053191652521491051e-03
2.895000000000000000e+03 1.992439385503530502e-03
2.896000000000000000e+03 1.972105586901307106e-03
2.897000000000000000e+03 1.991756726056337357e-03
2.898000000000000000e+03 2.027898561209440231e-03
2.899000000000000000e+03 2.060622675344347954e-03
2.900000000000000000e+03 2.134114503860473633e-03
2.901000000000000000e+03 2.123553771525621414e-03
2.902000000000000000e+03 2.077265409752726555e-03
2.903000000000000000e+03 2.026404719799757004e-03
2.904000000000000000e+03 2.026234287768602371e-03
2.905000000000000000e+03 2.021911088377237320e-03
2.906000000000000000e+03 2.022903412580490112e-03
2.907000000000000000e+03 2.053218660876154900e-03
2.908000000000000000e+03 2.035391982644796371e-03
2.909000000000000000e+03 2.049877773970365524e-03
2.910000000000000000e+03 2.018054714426398277e-03
2.911000000000000000e+03 2.005518414080142975e-03
2.912000000000000000e+03 1.988771837204694748e-03
2.913000000000000000e+03 2.041604835540056229e-03
2.914000000000000000e+03 2.028848277404904366e-03
2.915000000000000000e+03 2.014910802245140076e-03
2.916000000000000000e+03 2.000375883653759956e-03
2.917000000000000000e+03 1.979663269594311714e-03
2.918000000000000000e+03 1.995517406612634659e-03
2.919000000000000000e+03 1.998568419367074966e-03
2.920000000000000000e+03 2.003941452130675316e-03
2.921000000000000000e+03 2.000181702896952629e-03
2.922000000000000000e+03 2.010323572903871536e-03
2.923000000000000000e+03 2.025035908445715904e-03
2.924000000000000000e+03 2.055116929113864899e-03
2.925000000000000000e+03 2.050192095339298248e-03
2.926000000000000000e+03 2.033685101196169853e-03
2.927000000000000000e+03 2.034511184319853783e-03
2.928000000000000000e+03 2.029066439718008041e-03
2.929000000000000000e+03 2.023116685450077057e-03
2.930000000000000000e+03 1.974313054233789444e-03
2.931000000000000000e+03 1.981210894882678986e-03
2.932000000000000000e+03 1.974856480956077576e-03
2.933000000000000000e+03 1.965819625183939934e-03
2.934000000000000000e+03 1.971557503566145897e-03
2.935000000000000000e+03 1.992362551391124725e-03
2.936000000000000000e+03 2.001177053898572922e-03
2.937000000000000000e+03 2.016527811065316200e-03
2.938000000000000000e+03 2.009249059483408928e-03
2.939000000000000000e+03 2.018463099375367165e-03
2.940000000000000000e+03 2.048401162028312683e-03
2.941000000000000000e+03 2.031538868322968483e-03
2.942000000000000000e+03 2.011037897318601608e-03
2.943000000000000000e+03 2.006108639761805534e-03
2.944000000000000000e+03 1.985190436244010925e-03
2.945000000000000000e+03 1.979851629585027695e-03
2.946000000000000000e+03 1.995722530409693718e-03
2.947000000000000000e+03 1.978246960788965225e-03
2.948000000000000000e+03 2.002160996198654175e-03
2.949000000000000000e+03 2.035057405009865761e-03
2.950000000000000000e+03 1.986651681363582611e-03
2.951000000000000000e+03 2.000640612095594406e-03
2.952000000000000000e+03 1.976041123270988464e-03
2.953000000000000000e+03 1.995716709643602371e-03
2.954000000000000000e+03 1.984736882150173187e-03
2.955000000000000000e+03 2.001449232921004295e-03
2.956000000000000000e+03 2.015902195125818253e-03
2.957000000000000000e+03 2.001291140913963318e-03
2.958000000000000000e+03 2.039122395217418671e-03
2.959000000000000000e+03 2.014321507886052132e-03
2.960000000000000000e+03 2.026786096394062042e-03
2.961000000000000000e+03 2.018771599978208542e-03
2.962000000000000000e+03 2.052001422271132469e-03
2.963000000000000000e+03 2.023489680141210556e-03
2.964000000000000000e+03 1.998265041038393974e-03
2.965000000000000000e+03 1.963019836694002151e-03
2.966000000000000000e+03 1.985854469239711761e-03
2.967000000000000000e+03 1.996455714106559753e-03
2.968000000000000000e+03 1.996553270146250725e-03
2.969000000000000000e+03 2.008520532399415970e-03
2.970000000000000000e+03 2.030978677794337273e-03
2.971000000000000000e+03 1.998322084546089172e-03
2.972000000000000000e+03 1.981277717277407646e-03
2.973000000000000000e+03 1.979416469112038612e-03
2.974000000000000000e+03 1.954872626811265945e-03
2.975000000000000000e+03 1.969886943697929382e-03
2.976000000000000000e+03 1.986000454053282738e-03
2.977000000000000000e+03 2.012245124205946922e-03
2.978000000000000000e+03 2.033112104982137680e-03
2.979000000000000000e+03 2.029563067480921745e-03
2.980000000000000000e+03 2.029999624937772751e-03
2.981000000000000000e+03 2.032694406807422638e-03
2.982000000000000000e+03 1.985708018764853477e-03
2.983000000000000000e+03 2.026977948844432831e-03
2.984000000000000000e+03 2.019923878833651543e-03
2.985000000000000000e+03 2.033884637057781219e-03
2.986000000000000000e+03 2.005818299949169159e-03
2.987000000000000000e+03 1.970404293388128281e-03
2.988000000000000000e+03 1.964113209396600723e-03
2.989000000000000000e+03 1.943983137607574463e-03
2.990000000000000000e+03 1.960382796823978424e-03
2.991000000000000000e+03 1.957261003553867340e-03
2.992000000000000000e+03 1.994994003325700760e-03
2.993000000000000000e+03 1.986120361834764481e-03
2.994000000000000000e+03 1.993528567254543304e-03
2.995000000000000000e+03 2.048216061666607857e-03
2.996000000000000000e+03 2.026621717959642410e-03
2.997000000000000000e+03 2.045708708465099335e-03
2.998000000000000000e+03 2.046975772827863693e-03
2.999000000000000000e+03 2.061526291072368622e-03
3.000000000000000000e+03 2.042765263468027115e-03
3.001000000000000000e+03 2.065260661765933037e-03
3.002000000000000000e+03 2.003422239795327187e-03
3.003000000000000000e+03 1.986953197047114372e-03
3.004000000000000000e+03 1.981070498004555702e-03
3.005000000000000000e+03 1.990790013223886490e-03
3.006000000000000000e+03 2.042498439550399780e-03
3.007000000000000000e+03 2.029276220127940178e-03
3.008000000000000000e+03 2.039388753473758698e-03
3.009000000000000000e+03 2.028000773862004280e-03
3.010000000000000000e+03 2.044125925749540329e-03
3.011000000000000000e+03 2.040497958660125732e-03
3.012000000000000000e+03 2.022921806201338768e-03
3.013000000000000000e+03 2.033656463027000427e-03
3.014000000000000000e+03 2.004883252084255219e-03
3.015000000000000000e+03 2.029863651841878891e-03
3.016000000000000000e+03 2.014672849327325821e-03
3.017000000000000000e+03 2.028009388595819473e-03
3.018000000000000000e+03 1.991295721381902695e-03
3.019000000000000000e+03 1.999661326408386230e-03
3.020000000000000000e+03 1.985666109248995781e-03
3.021000000000000000e+03 2.026073634624481201e-03
3.022000000000000000e+03 2.020293381065130234e-03
3.023000000000000000e+03 2.037678379565477371e-03
3.024000000000000000e+03 2.047470305114984512e-03
3.025000000000000000e+03 1.995349768549203873e-03
3.026000000000000000e+03 1.975330058485269547e-03
3.027000000000000000e+03 1.966940471902489662e-03
3.028000000000000000e+03 1.948874793015420437e-03
3.029000000000000000e+03 1.956322696059942245e-03
3.030000000000000000e+03 1.987081952393054962e-03
3.031000000000000000e+03 2.003077417612075806e-03
3.032000000000000000e+03 1.995771657675504684e-03
3.033000000000000000e+03 2.009513555094599724e-03
3.034000000000000000e+03 2.009993186220526695e-03
3.035000000000000000e+03 1.988952979445457458e-03
3.036000000000000000e+03 1.964311813935637474e-03
3.037000000000000000e+03 1.979296095669269562e-03
3.038000000000000000e+03 1.952053047716617584e-03
3.039000000000000000e+03 1.995398197323083878e-03
3.040000000000000000e+03 1.961359987035393715e-03
3.041000000000000000e+03 1.995857339352369308e-03
3.042000000000000000e+03 2.006849041208624840e-03
3.043000000000000000e+03 2.017049118876457214e-03
3.044000000000000000e+03 2.018591389060020447e-03
3.045000000000000000e+03 2.012568293139338493e-03
3.046000000000000000e+03 2.017009537667036057e-03
3.047000000000000000e+03 1.985405338928103447e-03
3.048000000000000000e+03 1.997668528929352760e-03
3.049000000000000000e+03 1.997531857341527939e-03
3.050000000000000000e+03 2.000452252104878426e-03
3.051000000000000000e+03 2.022030763328075409e-03
3.052000000000000000e+03 2.017946448177099228e-03
3.053000000000000000e+03 2.035799901932477951e-03
3.054000000000000000e+03 2.007874194532632828e-03
3.055000000000000000e+03 2.026212867349386215e-03
3.056000000000000000e+03 2.037719590589404106e-03
3.057000000000000000e+03 2.077038865536451340e-03
3.058000000000000000e+03 2.041228581219911575e-03
3.059000000000000000e+03 2.041547559201717377e-03
3.060000000000000000e+03 1.999681815505027771e-03
3.061000000000000000e+03 1.983167603611946106e-03
3.062000000000000000e+03 1.930670230649411678e-03
3.063000000000000000e+03 1.959008863195776939e-03
3.064000000000000000e+03 2.012924989685416222e-03
3.065000000000000000e+03 2.049495466053485870e-03
3.066000000000000000e+03 2.061638981103897095e-03
3.067000000000000000e+03 2.077613957226276398e-03
3.068000000000000000e+03 2.026242204010486603e-03
3.069000000000000000e+03 2.035261597484350204e-03
3.070000000000000000e+03 2.018077997490763664e-03
3.071000000000000000e+03 2.006266731768846512e-03
3.072000000000000000e+03 2.003498375415802002e-03
3.073000000000000000e+03 2.015494275838136673e-03
3.074000000000000000e+03 2.011290751397609711e-03
3.075000000000000000e+03 2.008545678108930588e-03
3.076000000000000000e+03 2.019603271037340164e-03
3.077000000000000000e+03 2.034128410741686821e-03
3.078000000000000000e+03 2.033817349001765251e-03
3.079000000000000000e+03 2.029035007581114769e-03
3.080000000000000000e+03 2.004422480240464211e-03
3.081000000000000000e+03 1.967517426237463951e-03
3.082000000000000000e+03 1.987341791391372681e-03
3.083000000000000000e+03 1.960009336471557617e-03
3.084000000000000000e+03 1.960595604032278061e-03
3.085000000000000000e+03 1.960009103640913963e-03
3.086000000000000000e+03 1.978064887225627899e-03
3.087000000000000000e+03 2.031762851402163506e-03
3.088000000000000000e+03 1.986597198992967606e-03
3.089000000000000000e+03 1.990619814023375511e-03
3.090000000000000000e+03 1.969364238902926445e-03
3.091000000000000000e+03 1.987271709367632866e-03
3.092000000000000000e+03 1.982269808650016785e-03
3.093000000000000000e+03 2.013598568737506866e-03
3.094000000000000000e+03 1.986843300983309746e-03
3.095000000000000000e+03 1.992194680497050285e-03
3.096000000000000000e+03 1.994874561205506325e-03
3.097000000000000000e+03 1.998029416427016258e-03
3.098000000000000000e+03 2.013764809817075729e-03
3.099000000000000000e+03 2.005139132961630821e-03
3.100000000000000000e+03 2.011999487876892090e-03
3.101000000000000000e+03 2.013433258980512619e-03
3.102000000000000000e+03 1.989376265555620193e-03
3.103000000000000000e+03 1.964666880667209625e-03
3.104000000000000000e+03 1.993699930608272552e-03
3.105000000000000000e+03 1.978048589080572128e-03
3.106000000000000000e+03 2.016693819314241409e-03
3.107000000000000000e+03 2.005635760724544525e-03
3.108000000000000000e+03 2.019878476858139038e-03
3.109000000000000000e+03 2.019341569393873215e-03
3.110000000000000000e+03 1.992950681596994400e-03
3.111000000000000000e+03 1.978258602321147919e-03
3.112000000000000000e+03 1.971083227545022964e-03
3.113000000000000000e+03 1.963404472917318344e-03
3.114000000000000000e+03 1.973853912204504013e-03
3.115000000000000000e+03 1.987852621823549271e-03
3.116000000000000000e+03 1.983784837648272514e-03
3.117000000000000000e+03 1.977219479158520699e-03
3.118000000000000000e+03 2.003343310207128525e-03
3.119000000000000000e+03 2.028230112046003342e-03
3.120000000000000000e+03 2.055775374174118042e-03
3.121000000000000000e+03 2.079274971038103104e-03
3.122000000000000000e+03 2.060900907963514328e-03
3.123000000000000000e+03 2.042373409494757652e-03
3.124000000000000000e+03 2.013565506786108017e-03
3.125000000000000000e+03 2.005122136324644089e-03
3.126000000000000000e+03 2.008202718570828438e-03
3.127000000000000000e+03 2.005018293857574463e-03
3.128000000000000000e+03 2.034163102507591248e-03
3.129000000000000000e+03 2.068503061309456825e-03
3.130000000000000000e+03 2.070554066449403763e-03
3.131000000000000000e+03 2.054326934739947319e-03
3.132000000000000000e+03 2.015021163970232010e-03
3.133000000000000000e+03 2.002979163080453873e-03
3.134000000000000000e+03 1.962198410183191299e-03
3.135000000000000000e+03 1.943956012837588787e-03
3.136000000000000000e+03 1.944294199347496033e-03
3.137000000000000000e+03 1.942532486282289028e-03
3.138000000000000000e+03 1.978179207071661949e-03
3.139000000000000000e+03 2.029409166425466537e-03
3.140000000000000000e+03 2.047892194241285324e-03
3.141000000000000000e+03 2.070616697892546654e-03
3.142000000000000000e+03 2.030235249549150467e-03
3.143000000000000000e+03 2.025238703936338425e-03
3.144000000000000000e+03 1.956589287146925926e-03
3.145000000000000000e+03 1.954978331923484802e-03
3.146000000000000000e+03 1.933837193064391613e-03
3.147000000000000000e+03 1.929394318722188473e-03
3.148000000000000000e+03 1.967358170077204704e-03
3.149000000000000000e+03 2.023853361606597900e-03
3.150000000000000000e+03 2.067897235974669456e-03
3.151000000000000000e+03 2.082791412249207497e-03
3.152000000000000000e+03 2.048948779702186584e-03
3.153000000000000000e+03 2.023521345108747482e-03
3.154000000000000000e+03 2.008497249335050583e-03
3.155000000000000000e+03 1.990800257772207260e-03
3.156000000000000000e+03 1.997683430090546608e-03
3.157000000000000000e+03 1.985338283702731133e-03
3.158000000000000000e+03 1.959476154297590256e-03
3.159000000000000000e+03 1.942604663781821728e-03
3.160000000000000000e+03 1.952796010300517082e-03
3.161000000000000000e+03 1.957774627953767776e-03
3.162000000000000000e+03 1.966988202184438705e-03
3.163000000000000000e+03 1.992193982005119324e-03
3.164000000000000000e+03 2.042828127741813660e-03
3.165000000000000000e+03 2.063552150502800941e-03
3.166000000000000000e+03 2.019605599343776703e-03
3.167000000000000000e+03 2.006758237257599831e-03
3.168000000000000000e+03 1.987982075661420822e-03
3.169000000000000000e+03 1.959252869710326195e-03
3.170000000000000000e+03 1.924881478771567345e-03
3.171000000000000000e+03 1.922608702443540096e-03
3.172000000000000000e+03 1.951363636180758476e-03
3.173000000000000000e+03 1.970841316506266594e-03
3.174000000000000000e+03 2.001474611461162567e-03
3.175000000000000000e+03 2.027398906648159027e-03
3.176000000000000000e+03 2.014269586652517319e-03
3.177000000000000000e+03 1.985362730920314789e-03
3.178000000000000000e+03 1.942070433869957924e-03
3.179000000000000000e+03 1.931729726493358612e-03
3.180000000000000000e+03 1.913406187668442726e-03
3.181000000000000000e+03 1.947909360751509666e-03
3.182000000000000000e+03 1.991946017369627953e-03
3.183000000000000000e+03 2.031041542068123817e-03
3.184000000000000000e+03 2.053388860076665878e-03
3.185000000000000000e+03 2.091239206492900848e-03
3.186000000000000000e+03 2.042876090854406357e-03
3.187000000000000000e+03 2.051905961707234383e-03
3.188000000000000000e+03 1.993056852370500565e-03
3.189000000000000000e+03 1.975040882825851440e-03
3.190000000000000000e+03 1.965115778148174286e-03
3.191000000000000000e+03 1.968658762052655220e-03
3.192000000000000000e+03 1.972251571714878082e-03
3.193000000000000000e+03 1.985293580219149590e-03
3.194000000000000000e+03 1.993547193706035614e-03
3.195000000000000000e+03 2.033523283898830414e-03
3.196000000000000000e+03 2.035044599324464798e-03
3.197000000000000000e+03 1.990448217839002609e-03
3.198000000000000000e+03 1.970253884792327881e-03
3.199000000000000000e+03 1.987107563763856888e-03
3.200000000000000000e+03 1.961446367204189301e-03
3.201000000000000000e+03 2.002380322664976120e-03
3.202000000000000000e+03 1.989698037505149841e-03
3.203000000000000000e+03 1.989503391087055206e-03
3.204000000000000000e+03 2.019090577960014343e-03
3.205000000000000000e+03 2.060078084468841553e-03
3.206000000000000000e+03 2.040565479546785355e-03
3.207000000000000000e+03 2.056026831269264221e-03
3.208000000000000000e+03 2.004391513764858246e-03
3.209000000000000000e+03 1.953080995008349419e-03
3.210000000000000000e+03 1.954738050699234009e-03
3.211000000000000000e+03 1.971452496945858002e-03
3.212000000000000000e+03 1.955245854333043098e-03
3.213000000000000000e+03 1.986633986234664917e-03
3.214000000000000000e+03 1.978891901671886444e-03
3.215000000000000000e+03 2.010627649724483490e-03
3.216000000000000000e+03 1.996750477701425552e-03
3.217000000000000000e+03 2.019609790295362473e-03
3.218000000000000000e+03 2.013668417930603027e-03
3.219000000000000000e+03 2.048085909336805344e-03
3.220000000000000000e+03 2.067964058369398117e-03
3.221000000000000000e+03 2.068931004032492638e-03
3.222000000000000000e+03 2.025228226557374001e-03
3.223000000000000000e+03 1.993185142055153847e-03
3.224000000000000000e+03 1.986417919397354126e-03
3.225000000000000000e+03 1.979486551135778427e-03
3.226000000000000000e+03 2.007250208407640457e-03
3.227000000000000000e+03 2.048818394541740417e-03
3.228000000000000000e+03 2.066778251901268959e-03
3.229000000000000000e+03 2.048830967396497726e-03
3.230000000000000000e+03 2.022814936935901642e-03
3.231000000000000000e+03 1.953203231096267700e-03
3.232000000000000000e+03 1.923806034028530121e-03
3.233000000000000000e+03 1.923851668834686279e-03
3.234000000000000000e+03 1.914443448185920715e-03
3.235000000000000000e+03 1.957890344783663750e-03
3.236000000000000000e+03 1.996038481593132019e-03
3.237000000000000000e+03 2.079931553453207016e-03
3.238000000000000000e+03 2.102073980495333672e-03
3.239000000000000000e+03 2.080395352095365524e-03
3.240000000000000000e+03 2.054699230939149857e-03
3.241000000000000000e+03 2.029669005423784256e-03
3.242000000000000000e+03 1.967182150110602379e-03
3.243000000000000000e+03 1.964864088222384453e-03
3.244000000000000000e+03 1.949834404513239861e-03
3.245000000000000000e+03 1.964018447324633598e-03
3.246000000000000000e+03 1.994024962186813354e-03
3.247000000000000000e+03 1.998248277232050896e-03
3.248000000000000000e+03 2.023011445999145508e-03
3.249000000000000000e+03 2.022910630330443382e-03
3.250000000000000000e+03 1.995107391849160194e-03
3.251000000000000000e+03 1.972417812794446945e-03
3.252000000000000000e+03 1.943671493791043758e-03
3.253000000000000000e+03 1.944615505635738373e-03
3.254000000000000000e+03 1.959772314876317978e-03
3.255000000000000000e+03 2.013969467952847481e-03
3.256000000000000000e+03 2.020427957177162170e-03
3.257000000000000000e+03 2.004477195441722870e-03
3.258000000000000000e+03 1.990061253309249878e-03
3.259000000000000000e+03 1.985834911465644836e-03
3.260000000000000000e+03 1.985545968636870384e-03
3.261000000000000000e+03 1.994600053876638412e-03
3.262000000000000000e+03 2.016331767663359642e-03
3.263000000000000000e+03 2.040328690782189369e-03
3.264000000000000000e+03 2.045697299763560295e-03
3.265000000000000000e+03 2.008188283070921898e-03
3.266000000000000000e+03 1.955029321834445000e-03
3.267000000000000000e+03 1.972826663404703140e-03
3.268000000000000000e+03 1.977893523871898651e-03
3.269000000000000000e+03 1.987725729122757912e-03
3.270000000000000000e+03 1.996452221646904945e-03
3.271000000000000000e+03 2.007727511227130890e-03
3.272000000000000000e+03 1.987608615309000015e-03
3.273000000000000000e+03 1.943627721630036831e-03
3.274000000000000000e+03 1.920177834108471870e-03
3.275000000000000000e+03 1.917146495543420315e-03
3.276000000000000000e+03 1.928830868564546108e-03
3.277000000000000000e+03 2.015418838709592819e-03
3.278000000000000000e+03 2.045626984909176826e-03
3.279000000000000000e+03 2.074925927445292473e-03
3.280000000000000000e+03 2.042575273662805557e-03
3.281000000000000000e+03 2.007905859500169754e-03
3.282000000000000000e+03 1.994673162698745728e-03
3.283000000000000000e+03 1.961539266631007195e-03
3.284000000000000000e+03 1.965785399079322815e-03
3.285000000000000000e+03 1.925039803609251976e-03
3.286000000000000000e+03 1.991990953683853149e-03
3.287000000000000000e+03 1.988805364817380905e-03
3.288000000000000000e+03 1.982178539037704468e-03
3.289000000000000000e+03 1.958671957254409790e-03
3.290000000000000000e+03 1.952381222508847713e-03
3.291000000000000000e+03 1.988699426874518394e-03
3.292000000000000000e+03 1.971527934074401855e-03
3.293000000000000000e+03 1.995556056499481201e-03
3.294000000000000000e+03 1.986950170248746872e-03
3.295000000000000000e+03 1.989664044231176376e-03
3.296000000000000000e+03 1.963599119335412979e-03
3.297000000000000000e+03 1.989246811717748642e-03
3.298000000000000000e+03 1.935410662554204464e-03
3.299000000000000000e+03 1.939047826454043388e-03
3.300000000000000000e+03 1.915515167638659477e-03
3.301000000000000000e+03 1.934511587023735046e-03
3.302000000000000000e+03 1.958670094609260559e-03
3.303000000000000000e+03 1.995029626414179802e-03
3.304000000000000000e+03 1.997681567445397377e-03
3.305000000000000000e+03 2.003718167543411255e-03
3.306000000000000000e+03 1.990017248317599297e-03
3.307000000000000000e+03 1.980688190087676048e-03
3.308000000000000000e+03 1.983072143048048019e-03
3.309000000000000000e+03 1.970586832612752914e-03
3.310000000000000000e+03 1.998025923967361450e-03
3.311000000000000000e+03 1.985791139304637909e-03
3.312000000000000000e+03 1.990088028833270073e-03
3.313000000000000000e+03 1.965758856385946274e-03
3.314000000000000000e+03 1.952853403054177761e-03
3.315000000000000000e+03 1.951042911969125271e-03
3.316000000000000000e+03 1.940647489391267300e-03
3.317000000000000000e+03 1.979440450668334961e-03
3.318000000000000000e+03 1.982788555324077606e-03
3.319000000000000000e+03 2.017084509134292603e-03
3.320000000000000000e+03 2.004576614126563072e-03
3.321000000000000000e+03 2.020313870161771774e-03
3.322000000000000000e+03 1.985996728762984276e-03
3.323000000000000000e+03 1.943369163200259209e-03
3.324000000000000000e+03 1.927263801917433739e-03
3.325000000000000000e+03 1.921327784657478333e-03
3.326000000000000000e+03 1.956441439688205719e-03
3.327000000000000000e+03 1.971601974219083786e-03
3.328000000000000000e+03 1.948549645021557808e-03
3.329000000000000000e+03 1.968599157407879829e-03
3.330000000000000000e+03 1.948288059793412685e-03
3.331000000000000000e+03 1.953446771949529648e-03
3.332000000000000000e+03 1.978816464543342590e-03
3.333000000000000000e+03 1.973713748157024384e-03
3.334000000000000000e+03 1.967553514987230301e-03
3.335000000000000000e+03 2.016251208260655403e-03
3.336000000000000000e+03 2.060438506305217743e-03
3.337000000000000000e+03 1.987440977245569229e-03
3.338000000000000000e+03 1.979870256036520004e-03
3.339000000000000000e+03 1.963801681995391846e-03
3.340000000000000000e+03 2.000797307118773460e-03
3.341000000000000000e+03 1.957420492544770241e-03
3.342000000000000000e+03 1.986521296203136444e-03
3.343000000000000000e+03 2.008950337767601013e-03
3.344000000000000000e+03 2.037274185568094254e-03
3.345000000000000000e+03 2.010193653404712677e-03
3.346000000000000000e+03 1.945374766364693642e-03
3.347000000000000000e+03 1.944457530044019222e-03
3.348000000000000000e+03 1.930544385686516762e-03
3.349000000000000000e+03 1.947133569046854973e-03
3.350000000000000000e+03 1.961683388799428940e-03
3.351000000000000000e+03 1.995558151975274086e-03
3.352000000000000000e+03 2.009882358834147453e-03
3.353000000000000000e+03 2.000344451516866684e-03
3.354000000000000000e+03 1.949302270077168941e-03
3.355000000000000000e+03 1.932867337018251419e-03
3.356000000000000000e+03 1.950630219653248787e-03
3.357000000000000000e+03 1.940519548952579498e-03
3.358000000000000000e+03 1.966484822332859039e-03
3.359000000000000000e+03 2.008818089962005615e-03
3.360000000000000000e+03 2.040451159700751305e-03
3.361000000000000000e+03 2.034359145909547806e-03
3.362000000000000000e+03 2.008155919611454010e-03
3.363000000000000000e+03 1.976180355995893478e-03
3.364000000000000000e+03 1.937965862452983856e-03
3.365000000000000000e+03 1.918907742947340012e-03
3.366000000000000000e+03 1.936477841809391975e-03
3.367000000000000000e+03 1.937090768478810787e-03
3.368000000000000000e+03 1.951815444044768810e-03
3.369000000000000000e+03 2.011000644415616989e-03
3.370000000000000000e+03 2.008568262681365013e-03
3.371000000000000000e+03 2.001789398491382599e-03
3.372000000000000000e+03 1.944847404956817627e-03
3.373000000000000000e+03 1.959605840966105461e-03
3.374000000000000000e+03 1.932176994159817696e-03
3.375000000000000000e+03 1.940426882356405258e-03
3.376000000000000000e+03 1.935142441652715206e-03
3.377000000000000000e+03 1.963916700333356857e-03
3.378000000000000000e+03 1.988681498914957047e-03
3.379000000000000000e+03 1.971392892301082611e-03
3.380000000000000000e+03 1.989153679460287094e-03
3.381000000000000000e+03 1.987608615309000015e-03
3.382000000000000000e+03 1.955660525709390640e-03
3.383000000000000000e+03 1.953196479007601738e-03
3.384000000000000000e+03 1.972976140677928925e-03
3.385000000000000000e+03 1.962558133527636528e-03
3.386000000000000000e+03 1.947078853845596313e-03
3.387000000000000000e+03 1.939136418513953686e-03
3.388000000000000000e+03 1.921094488352537155e-03
3.389000000000000000e+03 1.946758246049284935e-03
3.390000000000000000e+03 1.968133030459284782e-03
3.391000000000000000e+03 1.966167241334915161e-03
3.392000000000000000e+03 1.988194417208433151e-03
3.393000000000000000e+03 2.009225077927112579e-03
3.394000000000000000e+03 2.022810745984315872e-03
3.395000000000000000e+03 1.985196489840745926e-03
3.396000000000000000e+03 1.939032459631562233e-03
3.397000000000000000e+03 1.935576088726520538e-03
3.398000000000000000e+03 1.972001977264881134e-03
3.399000000000000000e+03 1.998940948396921158e-03
3.400000000000000000e+03 2.006496069952845573e-03
3.401000000000000000e+03 1.982986461371183395e-03
3.402000000000000000e+03 2.016288693994283676e-03
3.403000000000000000e+03 1.987329684197902679e-03
3.404000000000000000e+03 1.986947143450379372e-03
3.405000000000000000e+03 1.959805143997073174e-03
3.406000000000000000e+03 1.950751058757305145e-03
3.407000000000000000e+03 1.943921437487006187e-03
3.408000000000000000e+03 1.928866142407059669e-03
3.409000000000000000e+03 1.945645315572619438e-03
3.410000000000000000e+03 1.972164027392864227e-03
3.411000000000000000e+03 2.019602805376052856e-03
3.412000000000000000e+03 1.988755306228995323e-03
3.413000000000000000e+03 1.972649246454238892e-03
3.414000000000000000e+03 1.984358299523591995e-03
3.415000000000000000e+03 1.938570523634552956e-03
3.416000000000000000e+03 1.925874850712716579e-03
3.417000000000000000e+03 1.939625246450304985e-03
3.418000000000000000e+03 1.945937052369117737e-03
3.419000000000000000e+03 1.935724518261849880e-03
3.420000000000000000e+03 1.976896775886416435e-03
3.421000000000000000e+03 1.964086433872580528e-03
3.422000000000000000e+03 1.989312469959259033e-03
3.423000000000000000e+03 1.951399608515202999e-03
3.424000000000000000e+03 1.925247488543391228e-03
3.425000000000000000e+03 1.921644201502203941e-03
3.426000000000000000e+03 1.964383525773882866e-03
3.427000000000000000e+03 1.947197830304503441e-03
3.428000000000000000e+03 2.000092761591076851e-03
3.429000000000000000e+03 2.018349943682551384e-03
3.430000000000000000e+03 2.028529997915029526e-03
3.431000000000000000e+03 1.996834762394428253e-03
3.432000000000000000e+03 1.949782017618417740e-03
3.433000000000000000e+03 1.933059422299265862e-03
3.434000000000000000e+03 1.936563639901578426e-03
3.435000000000000000e+03 1.923711737617850304e-03
3.436000000000000000e+03 1.957116182893514633e-03
3.437000000000000000e+03 1.967624528333544731e-03
3.438000000000000000e+03 1.988900592550635338e-03
3.439000000000000000e+03 1.963058020919561386e-03
3.440000000000000000e+03 1.962906215339899063e-03
3.441000000000000000e+03 1.955008134245872498e-03
3.442000000000000000e+03 1.948383403941988945e-03
3.443000000000000000e+03 1.953384373337030411e-03
3.444000000000000000e+03 1.974429702386260033e-03
3.445000000000000000e+03 1.981706358492374420e-03
3.446000000000000000e+03 1.960017718374729156e-03
3.447000000000000000e+03 1.949014840647578239e-03
3.448000000000000000e+03 1.944391988217830658e-03
3.449000000000000000e+03 1.936507178470492363e-03
3.450000000000000000e+03 1.958391396328806877e-03
3.451000000000000000e+03 1.955510117113590240e-03
3.452000000000000000e+03 1.950315898284316063e-03
3.453000000000000000e+03 1.953250728547573090e-03
3.454000000000000000e+03 1.965096686035394669e-03
3.455000000000000000e+03 1.961391186341643333e-03
3.456000000000000000e+03 1.929618185386061668e-03
3.457000000000000000e+03 1.952865859493613243e-03
3.458000000000000000e+03 1.948733814060688019e-03
3.459000000000000000e+03 1.965031726285815239e-03
3.460000000000000000e+03 1.991652883589267731e-03
3.461000000000000000e+03 1.992465928196907043e-03
3.462000000000000000e+03 1.965810544788837433e-03
3.463000000000000000e+03 1.964391209185123444e-03
3.464000000000000000e+03 1.967957941815257072e-03
3.465000000000000000e+03 1.992100616917014122e-03
3.466000000000000000e+03 1.975608523935079575e-03
3.467000000000000000e+03 2.018503844738006592e-03
3.468000000000000000e+03 2.025698311626911163e-03
3.469000000000000000e+03 2.012347336858510971e-03
3.470000000000000000e+03 1.955981366336345673e-03
3.471000000000000000e+03 1.931727863848209381e-03
3.472000000000000000e+03 1.927841454744338989e-03
3.473000000000000000e+03 1.940120011568069458e-03
3.474000000000000000e+03 1.964705064892768860e-03
3.475000000000000000e+03 1.984170172363519669e-03
3.476000000000000000e+03 2.017401857301592827e-03
3.477000000000000000e+03 1.989067532122135162e-03
3.478000000000000000e+03 1.939548528753221035e-03
3.479000000000000000e+03 1.938760979101061821e-03
3.480000000000000000e+03 1.915434258989989758e-03
3.481000000000000000e+03 1.898721209727227688e-03
3.482000000000000000e+03 1.924458658322691917e-03
3.483000000000000000e+03 1.981033943593502045e-03
3.484000000000000000e+03 2.000547945499420166e-03
3.485000000000000000e+03 2.030026633292436600e-03
3.486000000000000000e+03 2.046932233497500420e-03
3.487000000000000000e+03 2.017326420173048973e-03
3.488000000000000000e+03 1.969781238585710526e-03
3.489000000000000000e+03 1.946203410625457764e-03
3.490000000000000000e+03 1.920437207445502281e-03
3.491000000000000000e+03 1.942863920703530312e-03
3.492000000000000000e+03 1.989324111491441727e-03
3.493000000000000000e+03 2.007075119763612747e-03
3.494000000000000000e+03 2.003548666834831238e-03
3.495000000000000000e+03 2.005933783948421478e-03
3.496000000000000000e+03 1.986290793865919113e-03
3.497000000000000000e+03 1.957633532583713531e-03
3.498000000000000000e+03 1.931775128468871117e-03
3.499000000000000000e+03 1.946532633155584335e-03
3.500000000000000000e+03 1.944824121892452240e-03
3.501000000000000000e+03 1.935369218699634075e-03
3.502000000000000000e+03 1.908845268189907074e-03
3.503000000000000000e+03 1.923607080243527889e-03
3.504000000000000000e+03 1.979637891054153442e-03
3.505000000000000000e+03 1.993435900658369064e-03
3.506000000000000000e+03 2.001215703785419464e-03
3.507000000000000000e+03 2.002206631004810333e-03
3.508000000000000000e+03 1.980923116207122803e-03
3.509000000000000000e+03 1.963050570338964462e-03
3.510000000000000000e+03 1.921481452882289886e-03
3.511000000000000000e+03 1.908318139612674713e-03
3.512000000000000000e+03 1.907669007778167725e-03
3.513000000000000000e+03 1.960319466888904572e-03
3.514000000000000000e+03 1.978433690965175629e-03
3.515000000000000000e+03 1.987138763070106506e-03
3.516000000000000000e+03 1.982941292226314545e-03
3.517000000000000000e+03 1.975061139091849327e-03
3.518000000000000000e+03 1.915024360641837120e-03
3.519000000000000000e+03 1.953604398295283318e-03
3.520000000000000000e+03 1.923834439367055893e-03
3.521000000000000000e+03 1.935813343152403831e-03
3.522000000000000000e+03 1.964628463611006737e-03
3.523000000000000000e+03 1.949672005139291286e-03
3.524000000000000000e+03 1.960363006219267845e-03
3.525000000000000000e+03 1.970557728782296181e-03
3.526000000000000000e+03 1.944873714819550514e-03
3.527000000000000000e+03 1.942049595527350903e-03
3.528000000000000000e+03 1.915152184665203094e-03
3.529000000000000000e+03 1.930814003571867943e-03
3.530000000000000000e+03 1.956293359398841858e-03
3.531000000000000000e+03 1.962521346285939217e-03
3.532000000000000000e+03 1.992091536521911621e-03
3.533000000000000000e+03 1.981797162443399429e-03
3.534000000000000000e+03 1.996931154280900955e-03
3.535000000000000000e+03 1.973755424842238426e-03
3.536000000000000000e+03 2.010591560974717140e-03
3.537000000000000000e+03 1.961293164640665054e-03
3.538000000000000000e+03 1.934865373186767101e-03
3.539000000000000000e+03 1.906832098029553890e-03
3.540000000000000000e+03 1.903150579892098904e-03
3.541000000000000000e+03 1.892740256153047085e-03
3.542000000000000000e+03 1.918035908602178097e-03
3.543000000000000000e+03 1.943827141076326370e-03
3.544000000000000000e+03 1.966924173757433891e-03
3.545000000000000000e+03 1.995447557419538498e-03
3.546000000000000000e+03 1.989815849810838699e-03
3.547000000000000000e+03 1.977575011551380157e-03
3.548000000000000000e+03 1.940702088177204132e-03
3.549000000000000000e+03 1.948381541296839714e-03
3.550000000000000000e+03 1.972189173102378845e-03
3.551000000000000000e+03 1.982813235372304916e-03
3.552000000000000000e+03 2.012361306697130203e-03
3.553000000000000000e+03 2.048036782070994377e-03
3.554000000000000000e+03 1.986262388527393341e-03
3.555000000000000000e+03 1.959363697096705437e-03
3.556000000000000000e+03 1.926135970279574394e-03
3.557000000000000000e+03 1.895455876365303993e-03
3.558000000000000000e+03 1.903748605400323868e-03
3.559000000000000000e+03 1.899907132610678673e-03
3.560000000000000000e+03 1.933866064064204693e-03
3.561000000000000000e+03 1.944537623785436153e-03
3.562000000000000000e+03 1.980652799829840660e-03
3.563000000000000000e+03 1.971534453332424164e-03
3.564000000000000000e+03 1.965950010344386101e-03
3.565000000000000000e+03 1.994584687054157257e-03
3.566000000000000000e+03 1.980972941964864731e-03
3.567000000000000000e+03 1.993932528421282768e-03
3.568000000000000000e+03 2.011417876929044724e-03
3.569000000000000000e+03 2.023810055106878281e-03
3.570000000000000000e+03 1.961885020136833191e-03
3.571000000000000000e+03 1.945007010363042355e-03
3.572000000000000000e+03 1.938777393661439419e-03
3.573000000000000000e+03 1.908237813040614128e-03
3.574000000000000000e+03 1.933155115693807602e-03
3.575000000000000000e+03 1.942809438332915306e-03
3.576000000000000000e+03 1.952259335666894913e-03
3.577000000000000000e+03 1.955046318471431732e-03
3.578000000000000000e+03 1.988866133615374565e-03
3.579000000000000000e+03 1.951881451532244682e-03
3.580000000000000000e+03 1.926685916259884834e-03
3.581000000000000000e+03 1.918363734148442745e-03
3.582000000000000000e+03 1.901060692034661770e-03
3.583000000000000000e+03 1.916973153129220009e-03
3.584000000000000000e+03 1.917330548167228699e-03
3.585000000000000000e+03 1.947880489751696587e-03
3.586000000000000000e+03 1.987423049286007881e-03
3.587000000000000000e+03 1.993282232433557510e-03
3.588000000000000000e+03 1.961403060704469681e-03
3.589000000000000000e+03 1.986885210499167442e-03
3.590000000000000000e+03 2.002071123570203781e-03
3.591000000000000000e+03 1.970049925148487091e-03
3.592000000000000000e+03 1.952752005308866501e-03
3.593000000000000000e+03 1.994704827666282654e-03
3.594000000000000000e+03 1.928802346810698509e-03
3.595000000000000000e+03 1.941693830303847790e-03
3.596000000000000000e+03 1.904856297187507153e-03
3.597000000000000000e+03 1.923102652654051781e-03
3.598000000000000000e+03 1.951837795786559582e-03
3.599000000000000000e+03 1.977308653295040131e-03
3.600000000000000000e+03 1.990445889532566071e-03
3.601000000000000000e+03 2.007919363677501678e-03
3.602000000000000000e+03 1.992628909647464752e-03
3.603000000000000000e+03 1.947051146999001503e-03
3.604000000000000000e+03 1.922113588079810143e-03
3.605000000000000000e+03 1.915853819809854031e-03
3.606000000000000000e+03 1.870534382760524750e-03
3.607000000000000000e+03 1.898411894217133522e-03
3.608000000000000000e+03 1.930493628606200218e-03
3.609000000000000000e+03 1.960627734661102295e-03
3.610000000000000000e+03 1.974827144294977188e-03
3.611000000000000000e+03 1.995275495573878288e-03
3.612000000000000000e+03 1.966618234291672707e-03
3.613000000000000000e+03 1.942805014550685883e-03
3.614000000000000000e+03 1.900912611745297909e-03
3.615000000000000000e+03 1.918598543852567673e-03
3.616000000000000000e+03 1.940013840794563293e-03
3.617000000000000000e+03 1.940170652233064175e-03
3.618000000000000000e+03 1.946379779838025570e-03
3.619000000000000000e+03 1.963445218279957771e-03
3.620000000000000000e+03 1.950854319147765636e-03
3.621000000000000000e+03 1.952070742845535278e-03
3.622000000000000000e+03 1.973082078620791435e-03
3.623000000000000000e+03 1.946895848959684372e-03
3.624000000000000000e+03 1.949454890564084053e-03
3.625000000000000000e+03 1.986996037885546684e-03
3.626000000000000000e+03 1.979138469323515892e-03
3.627000000000000000e+03 2.000520704314112663e-03
3.628000000000000000e+03 1.958527602255344391e-03
3.629000000000000000e+03 1.922100782394409180e-03
3.630000000000000000e+03 1.940771006047725677e-03
3.631000000000000000e+03 1.918055000714957714e-03
3.632000000000000000e+03 1.912049250677227974e-03
3.633000000000000000e+03 1.950755715370178223e-03
3.634000000000000000e+03 1.954310573637485504e-03
3.635000000000000000e+03 1.938507892191410065e-03
3.636000000000000000e+03 1.943884417414665222e-03
3.637000000000000000e+03 1.955638173967599869e-03
3.638000000000000000e+03 1.987745985388755798e-03
3.639000000000000000e+03 1.993606332689523697e-03
3.640000000000000000e+03 2.002189634367823601e-03
3.641000000000000000e+03 1.989377662539482117e-03
3.642000000000000000e+03 1.976601779460906982e-03
3.643000000000000000e+03 1.969679724425077438e-03
3.644000000000000000e+03 1.958636334165930748e-03
3.645000000000000000e+03 1.939150504767894745e-03
3.646000000000000000e+03 1.961881760507822037e-03
3.647000000000000000e+03 1.973309554159641266e-03
3.648000000000000000e+03 1.993940677493810654e-03
3.649000000000000000e+03 1.978552667424082756e-03
3.650000000000000000e+03 1.962372800335288048e-03
3.651000000000000000e+03 1.912957406602799892e-03
3.652000000000000000e+03 1.899135066196322441e-03
3.653000000000000000e+03 1.884946948848664761e-03
3.654000000000000000e+03 1.893012085929512978e-03
3.655000000000000000e+03 1.939078210853040218e-03
3.656000000000000000e+03 1.985841663554310799e-03
3.657000000000000000e+03 1.976084196940064430e-03
3.658000000000000000e+03 2.005010144785046577e-03
3.659000000000000000e+03 1.995013328269124031e-03
3.660000000000000000e+03 1.976911909878253937e-03
3.661000000000000000e+03 1.949848374351859093e-03
3.662000000000000000e+03 1.919143833220005035e-03
3.663000000000000000e+03 1.907841768115758896e-03
3.664000000000000000e+03 1.908162608742713928e-03
3.665000000000000000e+03 1.926719211041927338e-03
3.666000000000000000e+03 1.946146599948406219e-03
3.667000000000000000e+03 1.952943159267306328e-03
3.668000000000000000e+03 1.958601875230669975e-03
3.669000000000000000e+03 1.985290087759494781e-03
3.670000000000000000e+03 1.989008858799934387e-03
3.671000000000000000e+03 1.977517735213041306e-03
3.672000000000000000e+03 1.967133954167366028e-03
3.673000000000000000e+03 1.933724037371575832e-03
3.674000000000000000e+03 1.930138445459306240e-03
3.675000000000000000e+03 1.910451566800475121e-03
3.676000000000000000e+03 1.882207579910755157e-03
3.677000000000000000e+03 1.908024074509739876e-03
3.678000000000000000e+03 1.909245736896991730e-03
3.679000000000000000e+03 1.937454566359519958e-03
3.680000000000000000e+03 1.951019512489438057e-03
3.681000000000000000e+03 1.954945269972085953e-03
3.682000000000000000e+03 1.989350188523530960e-03
3.683000000000000000e+03 1.966733485460281372e-03
3.684000000000000000e+03 2.011541742831468582e-03
3.685000000000000000e+03 2.000350039452314377e-03
3.686000000000000000e+03 1.959488261491060257e-03
3.687000000000000000e+03 1.962704118341207504e-03
3.688000000000000000e+03 1.919002621434628963e-03
3.689000000000000000e+03 1.917112618684768677e-03
3.690000000000000000e+03 1.930827042087912560e-03
3.691000000000000000e+03 1.951145241037011147e-03
3.692000000000000000e+03 1.976044382899999619e-03
3.693000000000000000e+03 1.999681349843740463e-03
3.694000000000000000e+03 2.004129812121391296e-03
3.695000000000000000e+03 1.968694385141134262e-03
3.696000000000000000e+03 1.933934167027473450e-03
3.697000000000000000e+03 1.918102614581584930e-03
3.698000000000000000e+03 1.913106068968772888e-03
3.699000000000000000e+03 1.900577335618436337e-03
3.700000000000000000e+03 1.927312230691313744e-03
3.701000000000000000e+03 1.958165783435106277e-03
3.702000000000000000e+03 1.947117038071155548e-03
3.703000000000000000e+03 1.939007779583334923e-03
3.704000000000000000e+03 1.934352330863475800e-03
3.705000000000000000e+03 1.933486550115048885e-03
3.706000000000000000e+03 1.977719133719801903e-03
3.707000000000000000e+03 1.955158542841672897e-03
3.708000000000000000e+03 2.004073001444339752e-03
3.709000000000000000e+03 2.005920512601733208e-03
3.710000000000000000e+03 1.970009412616491318e-03
3.711000000000000000e+03 1.934779807925224304e-03
3.712000000000000000e+03 1.915402477607131004e-03
3.713000000000000000e+03 1.907434081658720970e-03
3.714000000000000000e+03 1.938021741807460785e-03
3.715000000000000000e+03 1.943330047652125359e-03
3.716000000000000000e+03 1.944191521033644676e-03
3.717000000000000000e+03 1.982867950573563576e-03
3.718000000000000000e+03 1.962014008313417435e-03
3.719000000000000000e+03 1.921871444210410118e-03
3.720000000000000000e+03 1.885462552309036255e-03
3.721000000000000000e+03 1.908320817165076733e-03
3.722000000000000000e+03 1.928369747474789619e-03
3.723000000000000000e+03 1.983785536140203476e-03
3.724000000000000000e+03 2.063459483906626701e-03
3.725000000000000000e+03 2.050006762146949768e-03
3.726000000000000000e+03 2.040472114458680153e-03
3.727000000000000000e+03 1.985409064218401909e-03
3.728000000000000000e+03 1.948151737451553345e-03
3.729000000000000000e+03 1.900037983432412148e-03
3.730000000000000000e+03 1.881676260381937027e-03
3.731000000000000000e+03 1.876586815342307091e-03
3.732000000000000000e+03 1.903570257127285004e-03
3.733000000000000000e+03 1.960668247193098068e-03
3.734000000000000000e+03 1.980685396119952202e-03
3.735000000000000000e+03 1.988456584513187408e-03
3.736000000000000000e+03 1.944998744875192642e-03
3.737000000000000000e+03 1.939807087182998657e-03
3.738000000000000000e+03 1.918268739245831966e-03
3.739000000000000000e+03 1.940724439918994904e-03
3.740000000000000000e+03 1.965362112969160080e-03
3.741000000000000000e+03 1.958036795258522034e-03
3.742000000000000000e+03 1.932804472744464874e-03
3.743000000000000000e+03 1.944023533724248409e-03
3.744000000000000000e+03 1.920193433761596680e-03
3.745000000000000000e+03 1.906153745949268341e-03
3.746000000000000000e+03 1.925675664097070694e-03
3.747000000000000000e+03 1.989614218473434448e-03
3.748000000000000000e+03 1.974399667233228683e-03
3.749000000000000000e+03 2.029841300100088120e-03
3.750000000000000000e+03 2.042576204985380173e-03
3.751000000000000000e+03 2.028033602982759476e-03
3.752000000000000000e+03 2.006203634664416313e-03
3.753000000000000000e+03 1.964088995009660721e-03
3.754000000000000000e+03 1.935121603310108185e-03
3.755000000000000000e+03 1.897948561236262321e-03
3.756000000000000000e+03 1.915800385177135468e-03
3.757000000000000000e+03 1.949743367731571198e-03
3.758000000000000000e+03 1.979019260033965111e-03
3.759000000000000000e+03 1.974271610379219055e-03
3.760000000000000000e+03 1.938709290698170662e-03
3.761000000000000000e+03 1.890283427201211452e-03
3.762000000000000000e+03 1.879726885817945004e-03
3.763000000000000000e+03 1.927389763295650482e-03
3.764000000000000000e+03 1.955505926162004471e-03
3.765000000000000000e+03 1.977328211069107056e-03
3.766000000000000000e+03 1.986012328416109085e-03
3.767000000000000000e+03 1.990008633583784103e-03
3.768000000000000000e+03 1.944700255990028381e-03
3.769000000000000000e+03 1.917269080877304077e-03
3.770000000000000000e+03 1.907086814753711224e-03
3.771000000000000000e+03 1.895341789349913597e-03
3.772000000000000000e+03 1.900310511700809002e-03
3.773000000000000000e+03 1.908406848087906837e-03
3.774000000000000000e+03 1.942015602253377438e-03
3.775000000000000000e+03 1.917112851515412331e-03
3.776000000000000000e+03 1.966328127309679985e-03
3.777000000000000000e+03 1.953696133568882942e-03
3.778000000000000000e+03 1.978575019165873528e-03
3.779000000000000000e+03 1.959730871021747589e-03
3.780000000000000000e+03 1.965373288840055466e-03
3.781000000000000000e+03 1.938224304467439651e-03
3.782000000000000000e+03 1.907566795125603676e-03
3.783000000000000000e+03 1.890958053991198540e-03
3.784000000000000000e+03 1.908964244648814201e-03
3.785000000000000000e+03 1.915303408168256283e-03
3.786000000000000000e+03 1.941990456543862820e-03
3.787000000000000000e+03 1.983405090868473053e-03
3.788000000000000000e+03 1.958386506885290146e-03
3.789000000000000000e+03 1.978857908397912979e-03
3.790000000000000000e+03 1.979786902666091919e-03
3.791000000000000000e+03 1.935525797307491302e-03
3.792000000000000000e+03 1.921484246850013733e-03
3.793000000000000000e+03 1.929740188643336296e-03
3.794000000000000000e+03 1.935335807502269745e-03
3.795000000000000000e+03 1.943295239470899105e-03
3.796000000000000000e+03 1.938748173415660858e-03
3.797000000000000000e+03 1.953890314325690269e-03
3.798000000000000000e+03 1.935423701070249081e-03
3.799000000000000000e+03 1.951009966433048248e-03
3.800000000000000000e+03 1.980490516871213913e-03
3.801000000000000000e+03 1.967215910553932190e-03
3.802000000000000000e+03 2.001812681555747986e-03
3.803000000000000000e+03 1.983498223125934601e-03
3.804000000000000000e+03 1.931517384946346283e-03
3.805000000000000000e+03 1.912747509777545929e-03
3.806000000000000000e+03 1.901409821584820747e-03
3.807000000000000000e+03 1.877462491393089294e-03
3.808000000000000000e+03 1.885946607217192650e-03
3.809000000000000000e+03 1.910854829475283623e-03
3.810000000000000000e+03 1.954621402546763420e-03
3.811000000000000000e+03 1.963864080607891083e-03
3.812000000000000000e+03 1.956529216840863228e-03
3.813000000000000000e+03 1.965483650565147400e-03
3.814000000000000000e+03 1.949439523741602898e-03
3.815000000000000000e+03 1.918574096634984016e-03
3.816000000000000000e+03 1.939379610121250153e-03
3.817000000000000000e+03 1.950662583112716675e-03
3.818000000000000000e+03 1.935940585099160671e-03
3.819000000000000000e+03 1.940831774845719337e-03
3.820000000000000000e+03 1.958797685801982880e-03
3.821000000000000000e+03 1.984165981411933899e-03
3.822000000000000000e+03 1.959311310201883316e-03
3.823000000000000000e+03 1.947601675055921078e-03
3.824000000000000000e+03 1.925349468365311623e-03
3.825000000000000000e+03 1.932303886860609055e-03
3.826000000000000000e+03 1.942681148648262024e-03
3.827000000000000000e+03 1.942179515026509762e-03
3.828000000000000000e+03 1.920144422911107540e-03
3.829000000000000000e+03 1.948865014128386974e-03
3.830000000000000000e+03 1.944668591022491455e-03
3.831000000000000000e+03 1.952519989572465420e-03
3.832000000000000000e+03 1.947682700119912624e-03
3.833000000000000000e+03 1.904029399156570435e-03
3.834000000000000000e+03 1.922639086842536926e-03
3.835000000000000000e+03 1.936485525220632553e-03
3.836000000000000000e+03 1.931808423250913620e-03
3.837000000000000000e+03 1.948951976373791695e-03
3.838000000000000000e+03 1.956701511517167091e-03
3.839000000000000000e+03 1.982590183615684509e-03
3.840000000000000000e+03 1.977067440748214722e-03
3.841000000000000000e+03 1.997110899537801743e-03
3.842000000000000000e+03 1.972434809431433678e-03
3.843000000000000000e+03 1.927548088133335114e-03
3.844000000000000000e+03 1.905474578961730003e-03
3.845000000000000000e+03 1.909830025397241116e-03
3.846000000000000000e+03 1.879747374914586544e-03
3.847000000000000000e+03 1.878756331279873848e-03
3.848000000000000000e+03 1.901425188407301903e-03
3.849000000000000000e+03 1.941283000633120537e-03
3.850000000000000000e+03 1.981195760890841484e-03
3.851000000000000000e+03 1.991055440157651901e-03
3.852000000000000000e+03 1.982451416552066803e-03
3.853000000000000000e+03 1.955026527866721153e-03
3.854000000000000000e+03 1.942768576554954052e-03
3.855000000000000000e+03 1.908962964080274105e-03
3.856000000000000000e+03 1.882000826299190521e-03
3.857000000000000000e+03 1.899116672575473785e-03
3.858000000000000000e+03 1.887956052087247372e-03
3.859000000000000000e+03 1.925707561895251274e-03
3.860000000000000000e+03 1.936705783009529114e-03
3.861000000000000000e+03 1.973369857296347618e-03
3.862000000000000000e+03 1.958708744496107101e-03
3.863000000000000000e+03 1.972330734133720398e-03
3.864000000000000000e+03 1.963987713679671288e-03
3.865000000000000000e+03 1.984325237572193146e-03
3.866000000000000000e+03 1.976933330297470093e-03
3.867000000000000000e+03 1.964489929378032684e-03
3.868000000000000000e+03 1.937333843670785427e-03
3.869000000000000000e+03 1.940871821716427803e-03
3.870000000000000000e+03 1.935401814989745617e-03
3.871000000000000000e+03 1.940329559147357941e-03
3.872000000000000000e+03 1.929376623593270779e-03
3.873000000000000000e+03 1.902079558931291103e-03
3.874000000000000000e+03 1.912004197947680950e-03
3.875000000000000000e+03 1.888624625280499458e-03
3.876000000000000000e+03 1.895057968795299530e-03
3.877000000000000000e+03 1.876810914836823940e-03
3.878000000000000000e+03 1.934555824846029282e-03
3.879000000000000000e+03 1.953280530869960785e-03
3.880000000000000000e+03 1.920770620927214622e-03
3.881000000000000000e+03 1.876952475868165493e-03
3.882000000000000000e+03 1.846282626502215862e-03
3.883000000000000000e+03 1.874482491984963417e-03
3.884000000000000000e+03 1.899045659229159355e-03
3.885000000000000000e+03 1.930122496560215950e-03
3.886000000000000000e+03 1.968310214579105377e-03
3.887000000000000000e+03 2.033960074186325073e-03
3.888000000000000000e+03 1.976782456040382385e-03
3.889000000000000000e+03 1.940248534083366394e-03
3.890000000000000000e+03 1.891516149044036865e-03
3.891000000000000000e+03 1.882172538898885250e-03
3.892000000000000000e+03 1.886145095340907574e-03
3.893000000000000000e+03 1.892598345875740051e-03
3.894000000000000000e+03 1.927802106365561485e-03
3.895000000000000000e+03 1.953580416738986969e-03
3.896000000000000000e+03 1.959196291863918304e-03
3.897000000000000000e+03 1.926081255078315735e-03
3.898000000000000000e+03 1.895745284855365753e-03
3.899000000000000000e+03 1.897342037409543991e-03
3.900000000000000000e+03 1.879285438917577267e-03
3.901000000000000000e+03 1.913341577164828777e-03
3.902000000000000000e+03 1.929107820615172386e-03
3.903000000000000000e+03 1.935946987941861153e-03
3.904000000000000000e+03 1.945929601788520813e-03
3.905000000000000000e+03 1.954476349055767059e-03
3.906000000000000000e+03 1.939967041835188866e-03
3.907000000000000000e+03 1.926953787915408611e-03
3.908000000000000000e+03 1.950359903275966644e-03
3.909000000000000000e+03 1.898876857012510300e-03
3.910000000000000000e+03 1.910413615405559540e-03
3.911000000000000000e+03 1.885273493826389313e-03
3.912000000000000000e+03 1.869175466708838940e-03
3.913000000000000000e+03 1.890105661004781723e-03
3.914000000000000000e+03 1.900576404295861721e-03
3.915000000000000000e+03 1.928365207277238369e-03
3.916000000000000000e+03 1.930149504914879799e-03
3.917000000000000000e+03 1.906063756905496120e-03
3.918000000000000000e+03 1.898484537377953529e-03
3.919000000000000000e+03 1.896194182336330414e-03
3.920000000000000000e+03 1.917672110721468925e-03
3.921000000000000000e+03 1.922957482747733593e-03
3.922000000000000000e+03 1.893119886517524719e-03
3.923000000000000000e+03 1.902568154036998749e-03
3.924000000000000000e+03 1.896806992590427399e-03
3.925000000000000000e+03 1.886023674160242081e-03
3.926000000000000000e+03 1.900454750284552574e-03
3.927000000000000000e+03 1.941494876518845558e-03
3.928000000000000000e+03 1.931439503096044064e-03
3.929000000000000000e+03 1.945039723068475723e-03
3.930000000000000000e+03 1.912574283778667450e-03
3.931000000000000000e+03 1.927996869198977947e-03
3.932000000000000000e+03 1.903701922856271267e-03
3.933000000000000000e+03 1.921403571031987667e-03
3.934000000000000000e+03 1.929909922182559967e-03
3.935000000000000000e+03 1.940293237566947937e-03
3.936000000000000000e+03 1.917642308399081230e-03
3.937000000000000000e+03 1.930954633280634880e-03
3.938000000000000000e+03 1.938245957717299461e-03
3.939000000000000000e+03 1.918659545481204987e-03
3.940000000000000000e+03 1.893941313028335571e-03
3.941000000000000000e+03 1.886408193968236446e-03
3.942000000000000000e+03 1.887177117168903351e-03
3.943000000000000000e+03 1.889529987238347530e-03
3.944000000000000000e+03 1.940492889843881130e-03
3.945000000000000000e+03 1.957443542778491974e-03
3.946000000000000000e+03 1.945903524756431580e-03
3.947000000000000000e+03 1.948830438777804375e-03
3.948000000000000000e+03 1.912159612402319908e-03
3.949000000000000000e+03 1.875485642813146114e-03
3.950000000000000000e+03 1.874954206869006157e-03
3.951000000000000000e+03 1.868149032816290855e-03
3.952000000000000000e+03 1.859678421169519424e-03
3.953000000000000000e+03 1.884673023596405983e-03
3.954000000000000000e+03 1.914007589221000671e-03
3.955000000000000000e+03 1.937537454068660736e-03
3.956000000000000000e+03 1.952572492882609367e-03
3.957000000000000000e+03 1.942826318554580212e-03
3.958000000000000000e+03 1.935129053890705109e-03
3.959000000000000000e+03 1.910149934701621532e-03
3.960000000000000000e+03 1.880396623164415359e-03
3.961000000000000000e+03 1.875749672763049603e-03
3.962000000000000000e+03 1.889514736831188202e-03
3.963000000000000000e+03 1.898404909297823906e-03
3.964000000000000000e+03 1.945128082297742367e-03
3.965000000000000000e+03 1.964627299457788467e-03
3.966000000000000000e+03 1.978638581931591034e-03
3.967000000000000000e+03 1.926140626892447472e-03
3.968000000000000000e+03 1.932872808538377285e-03
3.969000000000000000e+03 1.906377729028463364e-03
3.970000000000000000e+03 1.890466315671801567e-03
3.971000000000000000e+03 1.904327305965125561e-03
3.972000000000000000e+03 1.916510402224957943e-03
3.973000000000000000e+03 1.939998939633369446e-03
3.974000000000000000e+03 1.952077960595488548e-03
3.975000000000000000e+03 1.951302750967442989e-03
3.976000000000000000e+03 1.929957186803221703e-03
3.977000000000000000e+03 1.913889078423380852e-03
3.978000000000000000e+03 1.893415115773677826e-03
3.979000000000000000e+03 1.895923400297760963e-03
3.980000000000000000e+03 1.903268508613109589e-03
3.981000000000000000e+03 1.943216077052056789e-03
3.982000000000000000e+03 1.986537594348192215e-03
3.983000000000000000e+03 1.986986258998513222e-03
3.984000000000000000e+03 1.965522300451993942e-03
3.985000000000000000e+03 1.956156687811017036e-03
3.986000000000000000e+03 1.939523383043706417e-03
3.987000000000000000e+03 1.909095561131834984e-03
3.988000000000000000e+03 1.920824870467185974e-03
3.989000000000000000e+03 1.916252076625823975e-03
3.990000000000000000e+03 1.932892366312444210e-03
3.991000000000000000e+03 1.922226510941982269e-03
3.992000000000000000e+03 1.929630758240818977e-03
3.993000000000000000e+03 1.953461905941367149e-03
3.994000000000000000e+03 1.931444741785526276e-03
3.995000000000000000e+03 1.942534465342760086e-03
3.996000000000000000e+03 1.892853877507150173e-03
3.997000000000000000e+03 1.895426772534847260e-03
3.998000000000000000e+03 1.916639972478151321e-03
3.999000000000000000e+03 1.939821988344192505e-03
4.000000000000000000e+03 1.940180314704775810e-03
4.001000000000000000e+03 1.917071989737451077e-03
4.002000000000000000e+03 1.929091056808829308e-03
4.003000000000000000e+03 1.907064928673207760e-03
4.004000000000000000e+03 1.923628849908709526e-03
4.005000000000000000e+03 1.933434046804904938e-03
4.006000000000000000e+03 1.950009493157267570e-03
4.007000000000000000e+03 1.902874791994690895e-03
4.008000000000000000e+03 1.879356801509857178e-03
4.009000000000000000e+03 1.890935353003442287e-03
4.010000000000000000e+03 1.880023162811994553e-03
4.011000000000000000e+03 1.893197651952505112e-03
4.012000000000000000e+03 1.929109683260321617e-03
4.013000000000000000e+03 1.913543790578842163e-03
4.014000000000000000e+03 1.909344340674579144e-03
4.015000000000000000e+03 1.910018152557313442e-03
4.016000000000000000e+03 1.911354018375277519e-03
4.017000000000000000e+03 1.860667951405048370e-03
4.018000000000000000e+03 1.876213471405208111e-03
4.019000000000000000e+03 1.884580357000231743e-03
4.020000000000000000e+03 1.879592775367200375e-03
4.021000000000000000e+03 1.888332655653357506e-03
4.022000000000000000e+03 1.917560584843158722e-03
4.023000000000000000e+03 1.941808266565203667e-03
4.024000000000000000e+03 1.974891638383269310e-03
4.025000000000000000e+03 1.963416580110788345e-03
4.026000000000000000e+03 1.966787502169609070e-03
4.027000000000000000e+03 1.935096690431237221e-03
4.028000000000000000e+03 1.908747479319572449e-03
4.029000000000000000e+03 1.901923678815364838e-03
4.030000000000000000e+03 1.888827187940478325e-03
4.031000000000000000e+03 1.873043715022504330e-03
4.032000000000000000e+03 1.912884181365370750e-03
4.033000000000000000e+03 1.903023337945342064e-03
4.034000000000000000e+03 1.947532873600721359e-03
4.035000000000000000e+03 1.930493162944912910e-03
4.036000000000000000e+03 1.935931271873414516e-03
4.037000000000000000e+03 1.901850802823901176e-03
4.038000000000000000e+03 1.901809126138687134e-03
4.039000000000000000e+03 1.895718043670058250e-03
4.040000000000000000e+03 1.894026761874556541e-03
4.041000000000000000e+03 1.902139745652675629e-03
4.042000000000000000e+03 1.891835359856486320e-03
4.043000000000000000e+03 1.876213587820529938e-03
4.044000000000000000e+03 1.885354868136346340e-03
4.045000000000000000e+03 1.875152811408042908e-03
4.046000000000000000e+03 1.881923293694853783e-03
4.047000000000000000e+03 1.942944712936878204e-03
4.048000000000000000e+03 1.989483833312988281e-03
4.049000000000000000e+03 1.997502986341714859e-03
4.050000000000000000e+03 1.976776635274291039e-03
4.051000000000000000e+03 1.942075556144118309e-03
4.052000000000000000e+03 1.913112588226795197e-03
4.053000000000000000e+03 1.888377475552260876e-03
4.054000000000000000e+03 1.866644248366355896e-03
4.055000000000000000e+03 1.873689121566712856e-03
4.056000000000000000e+03 1.883910037577152252e-03
4.057000000000000000e+03 1.920974231325089931e-03
4.058000000000000000e+03 1.949101453647017479e-03
4.059000000000000000e+03 1.945475116372108459e-03
4.060000000000000000e+03 1.965270843356847763e-03
4.061000000000000000e+03 1.938951201736927032e-03
4.062000000000000000e+03 1.930940314196050167e-03
4.063000000000000000e+03 1.892221160233020782e-03
4.064000000000000000e+03 1.899363240227103233e-03
4.065000000000000000e+03 1.853414345532655716e-03
4.066000000000000000e+03 1.861716620624065399e-03
4.067000000000000000e+03 1.884134719148278236e-03
4.068000000000000000e+03 1.925411052070558071e-03
4.069000000000000000e+03 1.956783700734376907e-03
4.070000000000000000e+03 1.948527991771697998e-03
4.071000000000000000e+03 1.990996068343520164e-03
4.072000000000000000e+03 1.964395632967352867e-03
4.073000000000000000e+03 1.904467353597283363e-03
4.074000000000000000e+03 1.856609247624874115e-03
4.075000000000000000e+03 1.866425736807286739e-03
4.076000000000000000e+03 1.886981306597590446e-03
4.077000000000000000e+03 1.913942280225455761e-03
4.078000000000000000e+03 1.970117446035146713e-03
4.079000000000000000e+03 2.027688082307577133e-03
4.080000000000000000e+03 1.994979334995150566e-03
4.081000000000000000e+03 1.958447508513927460e-03
4.082000000000000000e+03 1.914774999022483826e-03
4.083000000000000000e+03 1.872326596640050411e-03
4.084000000000000000e+03 1.844107056967914104e-03
4.085000000000000000e+03 1.842445577494800091e-03
4.086000000000000000e+03 1.853456255048513412e-03
4.087000000000000000e+03 1.892345957458019257e-03
4.088000000000000000e+03 1.948049990460276604e-03
4.089000000000000000e+03 1.968393335118889809e-03
4.090000000000000000e+03 1.970287878066301346e-03
4.091000000000000000e+03 1.921145943924784660e-03
4.092000000000000000e+03 1.874353620223701000e-03
4.093000000000000000e+03 1.854906091466546059e-03
4.094000000000000000e+03 1.873531145974993706e-03
4.095000000000000000e+03 1.873732544481754303e-03
4.096000000000000000e+03 1.883795252069830894e-03
4.097000000000000000e+03 1.937509514391422272e-03
4.098000000000000000e+03 1.965225208550691605e-03
4.099000000000000000e+03 1.938606612384319305e-03
4.100000000000000000e+03 1.970488578081130981e-03
4.101000000000000000e+03 1.925185322761535645e-03
4.102000000000000000e+03 1.894005807116627693e-03
4.103000000000000000e+03 1.899193390272557735e-03
4.104000000000000000e+03 1.885023782961070538e-03
4.105000000000000000e+03 1.875139656476676464e-03
4.106000000000000000e+03 1.880588941276073456e-03
4.107000000000000000e+03 1.886268495582044125e-03
4.108000000000000000e+03 1.893169945105910301e-03
4.109000000000000000e+03 1.943481853231787682e-03
4.110000000000000000e+03 1.942760194651782513e-03
4.111000000000000000e+03 1.947588752955198288e-03
4.112000000000000000e+03 1.930951839312911034e-03
4.113000000000000000e+03 1.909163780510425568e-03
4.114000000000000000e+03 1.898985123261809349e-03
4.115000000000000000e+03 1.890816260129213333e-03
4.116000000000000000e+03 1.901338808238506317e-03
4.117000000000000000e+03 1.888863975182175636e-03
4.118000000000000000e+03 1.924386946484446526e-03
4.119000000000000000e+03 1.971912803128361702e-03
4.120000000000000000e+03 1.980558736249804497e-03
4.121000000000000000e+03 1.978924265131354332e-03
4.122000000000000000e+03 1.914964988827705383e-03
4.123000000000000000e+03 1.889827661216259003e-03
4.124000000000000000e+03 1.865253201685845852e-03
4.125000000000000000e+03 1.876833848655223846e-03
4.126000000000000000e+03 1.869778847321867943e-03
4.127000000000000000e+03 1.923855277709662914e-03
4.128000000000000000e+03 1.933364896103739738e-03
4.129000000000000000e+03 1.943105831742286682e-03
4.130000000000000000e+03 1.910736784338951111e-03
4.131000000000000000e+03 1.886264188215136528e-03
4.132000000000000000e+03 1.837467192672193050e-03
4.133000000000000000e+03 1.860475516878068447e-03
4.134000000000000000e+03 1.883927732706069946e-03
4.135000000000000000e+03 1.903828466311097145e-03
4.136000000000000000e+03 1.908812206238508224e-03
4.137000000000000000e+03 1.933158142492175102e-03
4.138000000000000000e+03 1.969219883903861046e-03
4.139000000000000000e+03 1.968620112165808678e-03
4.140000000000000000e+03 1.913155312649905682e-03
4.141000000000000000e+03 1.901232055388391018e-03
4.142000000000000000e+03 1.869927975349128246e-03
4.143000000000000000e+03 1.879715360701084137e-03
4.144000000000000000e+03 1.875541405752301216e-03
4.145000000000000000e+03 1.889891806058585644e-03
4.146000000000000000e+03 1.887818565592169762e-03
4.147000000000000000e+03 1.907905912958085537e-03
4.148000000000000000e+03 1.883398159407079220e-03
4.149000000000000000e+03 1.872990280389785767e-03
4.150000000000000000e+03 1.909052720293402672e-03
4.151000000000000000e+03 1.911560306325554848e-03
4.152000000000000000e+03 1.915387110784649849e-03
4.153000000000000000e+03 1.930976053699851036e-03
4.154000000000000000e+03 1.936969114467501640e-03
4.155000000000000000e+03 1.928859390318393707e-03
4.156000000000000000e+03 1.908236532472074032e-03
4.157000000000000000e+03 1.889328239485621452e-03
4.158000000000000000e+03 1.882362528704106808e-03
4.159000000000000000e+03 1.870165811851620674e-03
4.160000000000000000e+03 1.881681382656097412e-03
4.161000000000000000e+03 1.883429358713328838e-03
4.162000000000000000e+03 1.871701329946517944e-03
4.163000000000000000e+03 1.903901575133204460e-03
4.164000000000000000e+03 1.942249946296215057e-03
4.165000000000000000e+03 1.897733542136847973e-03
4.166000000000000000e+03 1.887338585220277309e-03
4.167000000000000000e+03 1.876907423138618469e-03
4.168000000000000000e+03 1.891118474304676056e-03
4.169000000000000000e+03 1.919362461194396019e-03
4.170000000000000000e+03 1.940988353453576565e-03
4.171000000000000000e+03 1.929912599734961987e-03
4.172000000000000000e+03 1.912979292683303356e-03
4.173000000000000000e+03 1.895266119390726089e-03
4.174000000000000000e+03 1.885025529190897942e-03
4.175000000000000000e+03 1.885787001810967922e-03
4.176000000000000000e+03 1.901292940601706505e-03
4.177000000000000000e+03 1.897192560136318207e-03
4.178000000000000000e+03 1.919918111525475979e-03
4.179000000000000000e+03 1.949585974216461182e-03
4.180000000000000000e+03 1.947378739714622498e-03
4.181000000000000000e+03 1.917031942866742611e-03
4.182000000000000000e+03 1.917159417644143105e-03
4.183000000000000000e+03 1.926610129885375500e-03
4.184000000000000000e+03 1.891800202429294586e-03
4.185000000000000000e+03 1.884554862044751644e-03
4.186000000000000000e+03 1.892707310616970062e-03
4.187000000000000000e+03 1.878952025435864925e-03
4.188000000000000000e+03 1.886596786789596081e-03
4.189000000000000000e+03 1.942031900398433208e-03
4.190000000000000000e+03 1.956157619133591652e-03
4.191000000000000000e+03 1.990325748920440674e-03
4.192000000000000000e+03 1.980213914066553116e-03
4.193000000000000000e+03 1.955696148797869682e-03
4.194000000000000000e+03 1.921448274515569210e-03
4.195000000000000000e+03 1.877673319540917873e-03
4.196000000000000000e+03 1.848324434831738472e-03
4.197000000000000000e+03 1.829899847507476807e-03
4.198000000000000000e+03 1.835126662626862526e-03
4.199000000000000000e+03 1.876535709016025066e-03
4.200000000000000000e+03 1.948480377905070782e-03
4.201000000000000000e+03 2.002798253670334816e-03
4.202000000000000000e+03 2.000302076339721680e-03
4.203000000000000000e+03 1.989771611988544464e-03
4.204000000000000000e+03 1.911486499011516571e-03
4.205000000000000000e+03 1.902494113892316818e-03
4.206000000000000000e+03 1.880267402157187462e-03
4.207000000000000000e+03 1.869398634880781174e-03
4.208000000000000000e+03 1.879395334981381893e-03
4.209000000000000000e+03 1.920010661706328392e-03
4.210000000000000000e+03 1.969504170119762421e-03
4.211000000000000000e+03 1.977311447262763977e-03
4.212000000000000000e+03 1.971559599041938782e-03
4.213000000000000000e+03 1.955609070137143135e-03
4.214000000000000000e+03 1.893226755782961845e-03
4.215000000000000000e+03 1.849249820224940777e-03
4.216000000000000000e+03 1.860955148003995419e-03
4.217000000000000000e+03 1.855330541729927063e-03
4.218000000000000000e+03 1.847343984991312027e-03
4.219000000000000000e+03 1.884935656562447548e-03
4.220000000000000000e+03 1.890156185254454613e-03
4.221000000000000000e+03 1.938950037583708763e-03
4.222000000000000000e+03 1.933437539264559746e-03
4.223000000000000000e+03 1.932922285050153732e-03
4.224000000000000000e+03 1.907662255689501762e-03
4.225000000000000000e+03 1.925879158079624176e-03
4.226000000000000000e+03 1.925243064761161804e-03
4.227000000000000000e+03 1.906919991597533226e-03
4.228000000000000000e+03 1.896180910989642143e-03
4.229000000000000000e+03 1.914542401209473610e-03
4.230000000000000000e+03 1.922301016747951508e-03
4.231000000000000000e+03 1.912514097057282925e-03
4.232000000000000000e+03 1.899124472402036190e-03
4.233000000000000000e+03 1.894509303383529186e-03
4.234000000000000000e+03 1.901459298096597195e-03
4.235000000000000000e+03 1.947413897141814232e-03
4.236000000000000000e+03 1.986646093428134918e-03
4.237000000000000000e+03 1.994207501411437988e-03
4.238000000000000000e+03 1.965000061318278313e-03
4.239000000000000000e+03 1.931989565491676331e-03
4.240000000000000000e+03 1.863010576926171780e-03
4.241000000000000000e+03 1.856008544564247131e-03
4.242000000000000000e+03 1.828052103519439697e-03
4.243000000000000000e+03 1.868198509328067303e-03
4.244000000000000000e+03 1.883264048956334591e-03
4.245000000000000000e+03 1.909556798636913300e-03
4.246000000000000000e+03 1.913047744892537594e-03
4.247000000000000000e+03 1.928964862599968910e-03
4.248000000000000000e+03 1.938695553690195084e-03
4.249000000000000000e+03 1.911437604576349258e-03
4.250000000000000000e+03 1.875401474535465240e-03
4.251000000000000000e+03 1.856684102676808834e-03
4.252000000000000000e+03 1.856564311310648918e-03
4.253000000000000000e+03 1.853411318734288216e-03
4.254000000000000000e+03 1.882381504401564598e-03
4.255000000000000000e+03 1.897558569908142090e-03
4.256000000000000000e+03 1.908644451759755611e-03
4.257000000000000000e+03 1.886448822915554047e-03
4.258000000000000000e+03 1.861166907474398613e-03
4.259000000000000000e+03 1.861369237303733826e-03
4.260000000000000000e+03 1.875046174973249435e-03
4.261000000000000000e+03 1.871578861027956009e-03
4.262000000000000000e+03 1.875064685009419918e-03
4.263000000000000000e+03 1.900640781968832016e-03
4.264000000000000000e+03 1.914496766403317451e-03
4.265000000000000000e+03 1.886375015601515770e-03
4.266000000000000000e+03 1.911539351567625999e-03
4.267000000000000000e+03 1.879317685961723328e-03
4.268000000000000000e+03 1.921843504533171654e-03
4.269000000000000000e+03 1.890798099339008331e-03
4.270000000000000000e+03 1.903654774650931358e-03
4.271000000000000000e+03 1.887181191705167294e-03
4.272000000000000000e+03 1.887506688944995403e-03
4.273000000000000000e+03 1.899615745060145855e-03
4.274000000000000000e+03 1.886929152533411980e-03
4.275000000000000000e+03 1.921603339724242687e-03
4.276000000000000000e+03 1.942592440173029900e-03
4.277000000000000000e+03 1.940914313308894634e-03
4.278000000000000000e+03 1.927147386595606804e-03
4.279000000000000000e+03 1.925368211232125759e-03
4.280000000000000000e+03 1.895227236673235893e-03
4.281000000000000000e+03 1.857050461694598198e-03
4.282000000000000000e+03 1.855724258348345757e-03
4.283000000000000000e+03 1.851266948506236076e-03
4.284000000000000000e+03 1.863274257630109787e-03
4.285000000000000000e+03 1.840447308495640755e-03
4.286000000000000000e+03 1.849396852776408195e-03
4.287000000000000000e+03 1.903639873489737511e-03
4.288000000000000000e+03 1.902785967104136944e-03
4.289000000000000000e+03 1.935499720275402069e-03
4.290000000000000000e+03 1.936892513185739517e-03
4.291000000000000000e+03 1.938960514962673187e-03
4.292000000000000000e+03 1.922622206620872021e-03
4.293000000000000000e+03 1.871059648692607880e-03
4.294000000000000000e+03 1.881279051303863525e-03
4.295000000000000000e+03 1.857421128079295158e-03
4.296000000000000000e+03 1.874187029898166656e-03
4.297000000000000000e+03 1.903044525533914566e-03
4.298000000000000000e+03 1.937622437253594398e-03
4.299000000000000000e+03 1.960347872227430344e-03
4.300000000000000000e+03 1.933874329552054405e-03
4.301000000000000000e+03 1.892195432446897030e-03
4.302000000000000000e+03 1.875345478765666485e-03
4.303000000000000000e+03 1.854626345448195934e-03
4.304000000000000000e+03 1.902361749671399593e-03
4.305000000000000000e+03 1.896180561743676662e-03
4.306000000000000000e+03 1.900214236229658127e-03
4.307000000000000000e+03 1.900261268019676208e-03
4.308000000000000000e+03 1.874122535809874535e-03
4.309000000000000000e+03 1.866092206910252571e-03
4.310000000000000000e+03 1.867330051027238369e-03
4.311000000000000000e+03 1.862603588961064816e-03
4.312000000000000000e+03 1.921839895658195019e-03
4.313000000000000000e+03 1.944571500644087791e-03
4.314000000000000000e+03 1.955972053110599518e-03
4.315000000000000000e+03 1.917994464747607708e-03
4.316000000000000000e+03 1.899389317259192467e-03
4.317000000000000000e+03 1.887092716060578823e-03
4.318000000000000000e+03 1.870810519903898239e-03
4.319000000000000000e+03 1.873581903055310249e-03
4.320000000000000000e+03 1.852649264037609100e-03
4.321000000000000000e+03 1.847367733716964722e-03
4.322000000000000000e+03 1.875909045338630676e-03
4.323000000000000000e+03 1.913128769956529140e-03
4.324000000000000000e+03 1.920785056427121162e-03
4.325000000000000000e+03 1.910475781187415123e-03
4.326000000000000000e+03 1.916577457450330257e-03
4.327000000000000000e+03 1.890494255349040031e-03
4.328000000000000000e+03 1.893835142254829407e-03
4.329000000000000000e+03 1.863348996266722679e-03
4.330000000000000000e+03 1.869225292466580868e-03
4.331000000000000000e+03 1.849154359661042690e-03
4.332000000000000000e+03 1.864387420937418938e-03
4.333000000000000000e+03 1.905368058942258358e-03
4.334000000000000000e+03 1.923943636938929558e-03
4.335000000000000000e+03 1.937017310410737991e-03
4.336000000000000000e+03 1.932734972797334194e-03
4.337000000000000000e+03 1.894283457659184933e-03
4.338000000000000000e+03 1.858634874224662781e-03
4.339000000000000000e+03 1.860771677456796169e-03
4.340000000000000000e+03 1.871352433227002621e-03
4.341000000000000000e+03 1.881703152321279049e-03
4.342000000000000000e+03 1.870253589004278183e-03
4.343000000000000000e+03 1.912841922603547573e-03
4.344000000000000000e+03 1.912657055072486401e-03
4.345000000000000000e+03 1.876133377663791180e-03
4.346000000000000000e+03 1.871932763606309891e-03
4.347000000000000000e+03 1.886581769213080406e-03
4.348000000000000000e+03 1.883806660771369934e-03
4.349000000000000000e+03 1.870918320491909981e-03
4.350000000000000000e+03 1.894199522212147713e-03
4.351000000000000000e+03 1.866809441708028316e-03
4.352000000000000000e+03 1.854055328294634819e-03
4.353000000000000000e+03 1.833610935136675835e-03
4.354000000000000000e+03 1.862392527982592583e-03
4.355000000000000000e+03 1.859049312770366669e-03
4.356000000000000000e+03 1.887343823909759521e-03
4.357000000000000000e+03 1.914671040140092373e-03
4.358000000000000000e+03 1.917771063745021820e-03
4.359000000000000000e+03 1.916878274641931057e-03
4.360000000000000000e+03 1.926710247062146664e-03
4.361000000000000000e+03 1.891435822471976280e-03
4.362000000000000000e+03 1.876252004876732826e-03
4.363000000000000000e+03 1.880897209048271179e-03
4.364000000000000000e+03 1.887166406959295273e-03
4.365000000000000000e+03 1.906582154333591461e-03
4.366000000000000000e+03 1.921337330713868141e-03
4.367000000000000000e+03 1.998038496822118759e-03
4.368000000000000000e+03 1.975418766960501671e-03
4.369000000000000000e+03 1.898610964417457581e-03
4.370000000000000000e+03 1.907362835481762886e-03
4.371000000000000000e+03 1.836699433624744415e-03
4.372000000000000000e+03 1.835989998653531075e-03
4.373000000000000000e+03 1.821861020289361477e-03
4.374000000000000000e+03 1.838069176301360130e-03
4.375000000000000000e+03 1.875937916338443756e-03
4.376000000000000000e+03 1.906323712319135666e-03
4.377000000000000000e+03 1.938965986482799053e-03
4.378000000000000000e+03 1.952479942701756954e-03
4.379000000000000000e+03 1.919967122375965118e-03
4.380000000000000000e+03 1.911945408210158348e-03
4.381000000000000000e+03 1.864903955720365047e-03
4.382000000000000000e+03 1.879146089777350426e-03
4.383000000000000000e+03 1.858009025454521179e-03
4.384000000000000000e+03 1.902334392070770264e-03
4.385000000000000000e+03 1.907634898088872433e-03
4.386000000000000000e+03 1.898000715300440788e-03
4.387000000000000000e+03 1.863231649622321129e-03
4.388000000000000000e+03 1.845271326601505280e-03
4.389000000000000000e+03 1.843193895183503628e-03
4.390000000000000000e+03 1.844323473051190376e-03
4.391000000000000000e+03 1.861713710241019726e-03
4.392000000000000000e+03 1.931895851157605648e-03
4.393000000000000000e+03 1.955339917913079262e-03
4.394000000000000000e+03 1.946292584761977196e-03
4.395000000000000000e+03 1.913398853503167629e-03
4.396000000000000000e+03 1.835766248404979706e-03
4.397000000000000000e+03 1.808634260669350624e-03
4.398000000000000000e+03 1.831587171182036400e-03
4.399000000000000000e+03 1.867659157142043114e-03
4.400000000000000000e+03 1.908343983814120293e-03
4.401000000000000000e+03 1.952154329046607018e-03
4.402000000000000000e+03 2.011986449360847473e-03
4.403000000000000000e+03 1.986413728445768356e-03
4.404000000000000000e+03 1.915441243909299374e-03
4.405000000000000000e+03 1.853961264714598656e-03
4.406000000000000000e+03 1.808431814424693584e-03
4.407000000000000000e+03 1.804030500352382660e-03
4.408000000000000000e+03 1.835811766795814037e-03
4.409000000000000000e+03 1.858998322859406471e-03
4.410000000000000000e+03 1.875101355835795403e-03
4.411000000000000000e+03 1.922579831443727016e-03
4.412000000000000000e+03 1.912340521812438965e-03
4.413000000000000000e+03 1.900720410048961639e-03
4.414000000000000000e+03 1.901165582239627838e-03
4.415000000000000000e+03 1.891824649646878242e-03
4.416000000000000000e+03 1.842516358010470867e-03
4.417000000000000000e+03 1.855593174695968628e-03
4.418000000000000000e+03 1.857154304161667824e-03
4.419000000000000000e+03 1.885498873889446259e-03
4.420000000000000000e+03 1.877042464911937714e-03
4.421000000000000000e+03 1.885466277599334717e-03
4.422000000000000000e+03 1.880502677522599697e-03
4.423000000000000000e+03 1.884984085336327553e-03
4.424000000000000000e+03 1.884576282463967800e-03
4.425000000000000000e+03 1.852098852396011353e-03
4.426000000000000000e+03 1.840192824602127075e-03
4.427000000000000000e+03 1.842885976657271385e-03
4.428000000000000000e+03 1.851680106483399868e-03
4.429000000000000000e+03 1.876383554190397263e-03
4.430000000000000000e+03 1.897505251690745354e-03
4.431000000000000000e+03 1.908665755763649940e-03
4.432000000000000000e+03 1.911475788801908493e-03
4.433000000000000000e+03 1.901318086311221123e-03
4.434000000000000000e+03 1.916603534482419491e-03
4.435000000000000000e+03 1.897007925435900688e-03
4.436000000000000000e+03 1.907670870423316956e-03
4.437000000000000000e+03 1.894125132821500301e-03
4.438000000000000000e+03 1.855598529800772667e-03
4.439000000000000000e+03 1.830878900364041328e-03
4.440000000000000000e+03 1.820484409108757973e-03
4.441000000000000000e+03 1.819259952753782272e-03
4.442000000000000000e+03 1.855717389844357967e-03
4.443000000000000000e+03 1.901490846648812294e-03
4.444000000000000000e+03 1.942974282428622246e-03
4.445000000000000000e+03 1.934132422320544720e-03
4.446000000000000000e+03 1.908383797854185104e-03
4.447000000000000000e+03 1.891926629468798637e-03
4.448000000000000000e+03 1.873544184491038322e-03
4.449000000000000000e+03 1.829941524192690849e-03
4.450000000000000000e+03 1.843921258114278316e-03
4.451000000000000000e+03 1.852563465945422649e-03
4.452000000000000000e+03 1.852369634434580803e-03
4.453000000000000000e+03 1.847199862822890282e-03
4.454000000000000000e+03 1.856568036600947380e-03
4.455000000000000000e+03 1.880725380033254623e-03
4.456000000000000000e+03 1.894703949801623821e-03
4.457000000000000000e+03 1.880324212834239006e-03
4.458000000000000000e+03 1.864671474322676659e-03
4.459000000000000000e+03 1.875820104032754898e-03
4.460000000000000000e+03 1.835587201640009880e-03
4.461000000000000000e+03 1.864493591710925102e-03
4.462000000000000000e+03 1.881824224255979061e-03
4.463000000000000000e+03 1.892171218059957027e-03
4.464000000000000000e+03 1.902211224660277367e-03
4.465000000000000000e+03 1.906156889162957668e-03
4.466000000000000000e+03 1.907514175400137901e-03
4.467000000000000000e+03 1.923271804116666317e-03
4.468000000000000000e+03 1.917239045724272728e-03
4.469000000000000000e+03 1.914109452627599239e-03
4.470000000000000000e+03 1.873611472547054291e-03
4.471000000000000000e+03 1.840232755057513714e-03
4.472000000000000000e+03 1.861123600974678993e-03
4.473000000000000000e+03 1.887966878712177277e-03
4.474000000000000000e+03 1.919961301609873772e-03
4.475000000000000000e+03 1.966034527868032455e-03
4.476000000000000000e+03 1.948841614648699760e-03
4.477000000000000000e+03 1.911354949697852135e-03
4.478000000000000000e+03 1.862829434685409069e-03
4.479000000000000000e+03 1.837346586398780346e-03
4.480000000000000000e+03 1.824628561735153198e-03
4.481000000000000000e+03 1.831151079386472702e-03
4.482000000000000000e+03 1.826086081564426422e-03
4.483000000000000000e+03 1.864180434495210648e-03
4.484000000000000000e+03 1.916368026286363602e-03
4.485000000000000000e+03 1.938076922670006752e-03
4.486000000000000000e+03 1.962625421583652496e-03
4.487000000000000000e+03 1.920252805575728416e-03
4.488000000000000000e+03 1.870423438958823681e-03
4.489000000000000000e+03 1.873783650808036327e-03
4.490000000000000000e+03 1.858686096966266632e-03
4.491000000000000000e+03 1.851900713518261909e-03
4.492000000000000000e+03 1.849953550845384598e-03
4.493000000000000000e+03 1.840641256421804428e-03
4.494000000000000000e+03 1.854295143857598305e-03
4.495000000000000000e+03 1.887886784970760345e-03
4.496000000000000000e+03 1.943569863215088844e-03
4.497000000000000000e+03 1.924681244418025017e-03
4.498000000000000000e+03 1.963526941835880280e-03
4.499000000000000000e+03 1.930393977090716362e-03
4.500000000000000000e+03 1.909461687318980694e-03
4.501000000000000000e+03 1.861284486949443817e-03
4.502000000000000000e+03 1.826927298679947853e-03
4.503000000000000000e+03 1.829716609790921211e-03
4.504000000000000000e+03 1.853914815001189709e-03
4.505000000000000000e+03 1.901650335639715195e-03
4.506000000000000000e+03 1.947313314303755760e-03
4.507000000000000000e+03 1.977242529392242432e-03
4.508000000000000000e+03 1.918611465953290462e-03
4.509000000000000000e+03 1.899572089314460754e-03
4.510000000000000000e+03 1.835576258599758148e-03
4.511000000000000000e+03 1.807661144994199276e-03
4.512000000000000000e+03 1.804536208510398865e-03
4.513000000000000000e+03 1.845928840339183807e-03
4.514000000000000000e+03 1.898025395348668098e-03
4.515000000000000000e+03 1.927857054397463799e-03
4.516000000000000000e+03 1.960055902600288391e-03
4.517000000000000000e+03 1.934217056259512901e-03
4.518000000000000000e+03 1.873268163762986660e-03
4.519000000000000000e+03 1.869553001597523689e-03
4.520000000000000000e+03 1.837381394580006599e-03
4.521000000000000000e+03 1.823781756684184074e-03
4.522000000000000000e+03 1.825553365051746368e-03
4.523000000000000000e+03 1.841482706367969513e-03
4.524000000000000000e+03 1.892848289571702480e-03
4.525000000000000000e+03 1.888389466330409050e-03
4.526000000000000000e+03 1.895683119073510170e-03
4.527000000000000000e+03 1.915328553877770901e-03
4.528000000000000000e+03 1.894173095934092999e-03
4.529000000000000000e+03 1.878105336800217628e-03
4.530000000000000000e+03 1.866083941422402859e-03
4.531000000000000000e+03 1.857411582022905350e-03
4.532000000000000000e+03 1.872556051239371300e-03
4.533000000000000000e+03 1.853259978815913200e-03
4.534000000000000000e+03 1.867653569206595421e-03
4.535000000000000000e+03 1.846817671321332455e-03
4.536000000000000000e+03 1.852075336501002312e-03
4.537000000000000000e+03 1.852934597991406918e-03
4.538000000000000000e+03 1.869229483418166637e-03
4.539000000000000000e+03 1.871168962679803371e-03
4.540000000000000000e+03 1.869865576736629009e-03
4.541000000000000000e+03 1.849852385930716991e-03
4.542000000000000000e+03 1.832416048273444176e-03
4.543000000000000000e+03 1.842434518039226532e-03
4.544000000000000000e+03 1.855377573519945145e-03
4.545000000000000000e+03 1.887721242383122444e-03
4.546000000000000000e+03 1.877349219284951687e-03
4.547000000000000000e+03 1.879377523437142372e-03
4.548000000000000000e+03 1.893688808195292950e-03
4.549000000000000000e+03 1.860457938164472580e-03
4.550000000000000000e+03 1.868905033916234970e-03
4.551000000000000000e+03 1.885981182567775249e-03
4.552000000000000000e+03 1.859196810983121395e-03
4.553000000000000000e+03 1.883659511804580688e-03
4.554000000000000000e+03 1.884475350379943848e-03
4.555000000000000000e+03 1.881956937722861767e-03
4.556000000000000000e+03 1.874632667750120163e-03
4.557000000000000000e+03 1.860848627984523773e-03
4.558000000000000000e+03 1.825832761824131012e-03
4.559000000000000000e+03 1.821873476728796959e-03
4.560000000000000000e+03 1.862111501395702362e-03
4.561000000000000000e+03 1.874146983027458191e-03
4.562000000000000000e+03 1.907920348457992077e-03
4.563000000000000000e+03 1.920937909744679928e-03
4.564000000000000000e+03 1.890619052574038506e-03
4.565000000000000000e+03 1.857439056038856506e-03
4.566000000000000000e+03 1.826638123020529747e-03
4.567000000000000000e+03 1.833698595874011517e-03
4.568000000000000000e+03 1.825934275984764099e-03
4.569000000000000000e+03 1.838388270698487759e-03
4.570000000000000000e+03 1.844675047323107719e-03
4.571000000000000000e+03 1.874238718301057816e-03
4.572000000000000000e+03 1.879262505099177361e-03
4.573000000000000000e+03 1.863804645836353302e-03
4.574000000000000000e+03 1.862330362200737000e-03
4.575000000000000000e+03 1.889095059596002102e-03
4.576000000000000000e+03 1.894954359158873558e-03
4.577000000000000000e+03 1.914198859594762325e-03
4.578000000000000000e+03 1.902690622955560684e-03
4.579000000000000000e+03 1.924737356603145599e-03
4.580000000000000000e+03 1.911915256641805172e-03
4.581000000000000000e+03 1.894147484563291073e-03
4.582000000000000000e+03 1.857706345617771149e-03
4.583000000000000000e+03 1.836275099776685238e-03
4.584000000000000000e+03 1.850832253694534302e-03
4.585000000000000000e+03 1.838971860706806183e-03
4.586000000000000000e+03 1.859226729720830917e-03
4.587000000000000000e+03 1.876552938483655453e-03
4.588000000000000000e+03 1.915145083330571651e-03
4.589000000000000000e+03 1.894947024993598461e-03
4.590000000000000000e+03 1.935351057909429073e-03
4.591000000000000000e+03 1.943119219504296780e-03
4.592000000000000000e+03 1.917885383591055870e-03
4.593000000000000000e+03 1.924776472151279449e-03
4.594000000000000000e+03 1.886828802525997162e-03
4.595000000000000000e+03 1.876504044048488140e-03
4.596000000000000000e+03 1.862816861830651760e-03
4.597000000000000000e+03 1.828012289479374886e-03
4.598000000000000000e+03 1.849918509833514690e-03
4.599000000000000000e+03 1.890545594505965710e-03
4.600000000000000000e+03 1.917564077302813530e-03
4.601000000000000000e+03 1.892765052616596222e-03
4.602000000000000000e+03 1.876370399259030819e-03
4.603000000000000000e+03 1.860169577412307262e-03
4.604000000000000000e+03 1.859653508290648460e-03
4.605000000000000000e+03 1.847384846769273281e-03
4.606000000000000000e+03 1.870590727776288986e-03
4.607000000000000000e+03 1.875980990007519722e-03
4.608000000000000000e+03 1.880170661024749279e-03
4.609000000000000000e+03 1.896965317428112030e-03
4.610000000000000000e+03 1.881722128018736839e-03
4.611000000000000000e+03 1.889170147478580475e-03
4.612000000000000000e+03 1.892018946819007397e-03
4.613000000000000000e+03 1.877024769783020020e-03
4.614000000000000000e+03 1.872639171779155731e-03
4.615000000000000000e+03 1.910918741486966610e-03
4.616000000000000000e+03 1.910972408950328827e-03
4.617000000000000000e+03 1.908772159367799759e-03
4.618000000000000000e+03 1.885735662654042244e-03
4.619000000000000000e+03 1.851924112997949123e-03
4.620000000000000000e+03 1.856330316513776779e-03
4.621000000000000000e+03 1.802918501198291779e-03
4.622000000000000000e+03 1.826734514907002449e-03
4.623000000000000000e+03 1.833947375416755676e-03
4.624000000000000000e+03 1.894261105917394161e-03
4.625000000000000000e+03 1.918091671541333199e-03
4.626000000000000000e+03 1.918163849040865898e-03
4.627000000000000000e+03 1.885505742393434048e-03
4.628000000000000000e+03 1.876663882285356522e-03
4.629000000000000000e+03 1.898337504826486111e-03
4.630000000000000000e+03 1.897250302135944366e-03
4.631000000000000000e+03 1.867519458755850792e-03
4.632000000000000000e+03 1.887038699351251125e-03
4.633000000000000000e+03 1.862369244918227196e-03
4.634000000000000000e+03 1.870581298135221004e-03
4.635000000000000000e+03 1.864128513261675835e-03
4.636000000000000000e+03 1.906302524730563164e-03
4.637000000000000000e+03 1.899664173834025860e-03
4.638000000000000000e+03 1.917698187753558159e-03
4.639000000000000000e+03 1.922716735862195492e-03
4.640000000000000000e+03 1.892625354230403900e-03
4.641000000000000000e+03 1.858065370470285416e-03
4.642000000000000000e+03 1.854897243902087212e-03
4.643000000000000000e+03 1.857548370026051998e-03
4.644000000000000000e+03 1.872207038104534149e-03
4.645000000000000000e+03 1.919203437864780426e-03
4.646000000000000000e+03 1.923647942021489143e-03
4.647000000000000000e+03 1.919064437970519066e-03
4.648000000000000000e+03 1.880976371467113495e-03
4.649000000000000000e+03 1.845375401899218559e-03
4.650000000000000000e+03 1.842352328822016716e-03
4.651000000000000000e+03 1.846207655034959316e-03
4.652000000000000000e+03 1.848835847340524197e-03
4.653000000000000000e+03 1.886277459561824799e-03
4.654000000000000000e+03 1.932023791596293449e-03
4.655000000000000000e+03 1.943735172972083092e-03
4.656000000000000000e+03 1.917462097480893135e-03
4.657000000000000000e+03 1.903022406622767448e-03
4.658000000000000000e+03 1.874020788818597794e-03
4.659000000000000000e+03 1.866123056970536709e-03
4.660000000000000000e+03 1.838397234678268433e-03
4.661000000000000000e+03 1.842730096541345119e-03
4.662000000000000000e+03 1.876252121292054653e-03
4.663000000000000000e+03 1.917871646583080292e-03
4.664000000000000000e+03 1.941425725817680359e-03
4.665000000000000000e+03 1.926866360008716583e-03
4.666000000000000000e+03 1.912104315124452114e-03
4.667000000000000000e+03 1.889011124148964882e-03
4.668000000000000000e+03 1.865760423243045807e-03
4.669000000000000000e+03 1.830953522585332394e-03
4.670000000000000000e+03 1.831148052588105202e-03
4.671000000000000000e+03 1.816202304325997829e-03
4.672000000000000000e+03 1.858261763118207455e-03
4.673000000000000000e+03 1.863034791313111782e-03
4.674000000000000000e+03 1.879217801615595818e-03
4.675000000000000000e+03 1.898324815556406975e-03
4.676000000000000000e+03 1.905147335492074490e-03
4.677000000000000000e+03 1.896275090985000134e-03
4.678000000000000000e+03 1.893113250844180584e-03
4.679000000000000000e+03 1.871452433988451958e-03
4.680000000000000000e+03 1.851303968578577042e-03
4.681000000000000000e+03 1.836023060604929924e-03
4.682000000000000000e+03 1.837935065850615501e-03
4.683000000000000000e+03 1.843621372245252132e-03
4.684000000000000000e+03 1.863795681856572628e-03
4.685000000000000000e+03 1.869274303317070007e-03
4.686000000000000000e+03 1.873236964456737041e-03
4.687000000000000000e+03 1.892414642497897148e-03
4.688000000000000000e+03 1.846755621954798698e-03
4.689000000000000000e+03 1.869015744887292385e-03
4.690000000000000000e+03 1.831456436775624752e-03
4.691000000000000000e+03 1.844716025516390800e-03
4.692000000000000000e+03 1.836449839174747467e-03
4.693000000000000000e+03 1.881143078207969666e-03
4.694000000000000000e+03 1.894952030852437019e-03
4.695000000000000000e+03 1.912536332383751869e-03
4.696000000000000000e+03 1.903954776935279369e-03
4.697000000000000000e+03 1.892840256914496422e-03
4.698000000000000000e+03 1.876972499303519726e-03
4.699000000000000000e+03 1.869838102720677853e-03
4.700000000000000000e+03 1.852090004831552505e-03
4.701000000000000000e+03 1.857381314039230347e-03
4.702000000000000000e+03 1.860131858848035336e-03
4.703000000000000000e+03 1.861186698079109192e-03
4.704000000000000000e+03 1.855277223512530327e-03
4.705000000000000000e+03 1.865227939561009407e-03
4.706000000000000000e+03 1.869375235401093960e-03
4.707000000000000000e+03 1.907532801851630211e-03
4.708000000000000000e+03 1.924653421156108379e-03
4.709000000000000000e+03 1.892846543341875076e-03
4.710000000000000000e+03 1.919127069413661957e-03
4.711000000000000000e+03 1.915988279506564140e-03
4.712000000000000000e+03 1.867246581241488457e-03
4.713000000000000000e+03 1.844683079980313778e-03
4.714000000000000000e+03 1.822251826524734497e-03
4.715000000000000000e+03 1.831375760957598686e-03
4.716000000000000000e+03 1.873550820164382458e-03
4.717000000000000000e+03 1.899254391901195049e-03
4.718000000000000000e+03 1.910545863211154938e-03
4.719000000000000000e+03 1.895449007861316204e-03
4.720000000000000000e+03 1.846323488280177116e-03
4.721000000000000000e+03 1.861048396676778793e-03
4.722000000000000000e+03 1.848700456321239471e-03
4.723000000000000000e+03 1.860237563960254192e-03
4.724000000000000000e+03 1.889788894914090633e-03
4.725000000000000000e+03 1.934292493388056755e-03
4.726000000000000000e+03 1.896537840366363525e-03
4.727000000000000000e+03 1.875995192676782608e-03
4.728000000000000000e+03 1.839800504967570305e-03
4.729000000000000000e+03 1.819727825932204723e-03
4.730000000000000000e+03 1.799606019631028175e-03
4.731000000000000000e+03 1.779748476110398769e-03
4.732000000000000000e+03 1.834305003285408020e-03
4.733000000000000000e+03 1.847111620008945465e-03
4.734000000000000000e+03 1.923903240822255611e-03
4.735000000000000000e+03 1.906716264784336090e-03
4.736000000000000000e+03 1.914539723657071590e-03
4.737000000000000000e+03 1.953688915818929672e-03
4.738000000000000000e+03 1.908657141029834747e-03
4.739000000000000000e+03 1.876777270808815956e-03
4.740000000000000000e+03 1.874840701930224895e-03
4.741000000000000000e+03 1.888526137918233871e-03
4.742000000000000000e+03 1.855186652392148972e-03
4.743000000000000000e+03 1.867825631052255630e-03
4.744000000000000000e+03 1.827315427362918854e-03
4.745000000000000000e+03 1.869062311016023159e-03
4.746000000000000000e+03 1.864501507952809334e-03
4.747000000000000000e+03 1.884787343442440033e-03
4.748000000000000000e+03 1.902929507195949554e-03
4.749000000000000000e+03 1.888727187179028988e-03
4.750000000000000000e+03 1.831757137551903725e-03
4.751000000000000000e+03 1.825165236368775368e-03
4.752000000000000000e+03 1.828836975619196892e-03
4.753000000000000000e+03 1.845161430537700653e-03
4.754000000000000000e+03 1.890640240162611008e-03
4.755000000000000000e+03 1.924146665260195732e-03
4.756000000000000000e+03 1.932971412315964699e-03
4.757000000000000000e+03 1.907437806949019432e-03
4.758000000000000000e+03 1.838007010519504547e-03
4.759000000000000000e+03 1.801640959456562996e-03
4.760000000000000000e+03 1.816608011722564697e-03
4.761000000000000000e+03 1.834838418290019035e-03
4.762000000000000000e+03 1.850520609878003597e-03
4.763000000000000000e+03 1.919854199513792992e-03
4.764000000000000000e+03 1.926209195517003536e-03
4.765000000000000000e+03 1.899941242299973965e-03
4.766000000000000000e+03 1.889657578431069851e-03
4.767000000000000000e+03 1.887668855488300323e-03
4.768000000000000000e+03 1.873359084129333496e-03
4.769000000000000000e+03 1.839505857788026333e-03
4.770000000000000000e+03 1.839054748415946960e-03
4.771000000000000000e+03 1.837806194089353085e-03
4.772000000000000000e+03 1.852486981078982353e-03
4.773000000000000000e+03 1.869323896244168282e-03
4.774000000000000000e+03 1.917689922265708447e-03
4.775000000000000000e+03 1.922388561069965363e-03
4.776000000000000000e+03 1.911421539261937141e-03
4.777000000000000000e+03 1.876718131825327873e-03
4.778000000000000000e+03 1.862962148152291775e-03
4.779000000000000000e+03 1.835564384236931801e-03
4.780000000000000000e+03 1.817781827412545681e-03
4.781000000000000000e+03 1.802721992135047913e-03
4.782000000000000000e+03 1.831676578149199486e-03
4.783000000000000000e+03 1.841393648646771908e-03
4.784000000000000000e+03 1.870454056188464165e-03
4.785000000000000000e+03 1.892570173367857933e-03
4.786000000000000000e+03 1.919314032420516014e-03
4.787000000000000000e+03 1.903493655845522881e-03
4.788000000000000000e+03 1.872565015219151974e-03
4.789000000000000000e+03 1.817122451029717922e-03
4.790000000000000000e+03 1.813598675653338432e-03
4.791000000000000000e+03 1.802803482860326767e-03
4.792000000000000000e+03 1.836823299527168274e-03
4.793000000000000000e+03 1.829985878430306911e-03
4.794000000000000000e+03 1.852697227150201797e-03
4.795000000000000000e+03 1.857488881796598434e-03
4.796000000000000000e+03 1.863248529843986034e-03
4.797000000000000000e+03 1.837518997490406036e-03
4.798000000000000000e+03 1.850568456575274467e-03
4.799000000000000000e+03 1.868575112894177437e-03
4.800000000000000000e+03 1.873629633337259293e-03
4.801000000000000000e+03 1.884753582999110222e-03
4.802000000000000000e+03 1.911019906401634216e-03
4.803000000000000000e+03 1.940816058777272701e-03
4.804000000000000000e+03 1.899469061754643917e-03
4.805000000000000000e+03 1.910134917125105858e-03
4.806000000000000000e+03 1.881423289887607098e-03
4.807000000000000000e+03 1.880363561213016510e-03
4.808000000000000000e+03 1.857907045632600784e-03
4.809000000000000000e+03 1.858944306150078773e-03
4.810000000000000000e+03 1.840338809415698051e-03
4.811000000000000000e+03 1.843729754909873009e-03
4.812000000000000000e+03 1.831129193305969238e-03
4.813000000000000000e+03 1.854948932304978371e-03
4.814000000000000000e+03 1.866183709353208542e-03
4.815000000000000000e+03 1.888942671939730644e-03
4.816000000000000000e+03 1.861951313912868500e-03
4.817000000000000000e+03 1.884176395833492279e-03
4.818000000000000000e+03 1.835904899053275585e-03
4.819000000000000000e+03 1.871029380708932877e-03
4.820000000000000000e+03 1.848306739702820778e-03
4.821000000000000000e+03 1.837420044466853142e-03
4.822000000000000000e+03 1.871320651844143867e-03
4.823000000000000000e+03 1.823395374231040478e-03
4.824000000000000000e+03 1.829701825045049191e-03
4.825000000000000000e+03 1.829566201195120811e-03
4.826000000000000000e+03 1.855846378020942211e-03
4.827000000000000000e+03 1.866949140094220638e-03
4.828000000000000000e+03 1.896516187116503716e-03
4.829000000000000000e+03 1.910313381813466549e-03
4.830000000000000000e+03 1.895252033136785030e-03
4.831000000000000000e+03 1.873627188615500927e-03
4.832000000000000000e+03 1.847400097176432610e-03
4.833000000000000000e+03 1.836384646594524384e-03
4.834000000000000000e+03 1.836908049881458282e-03
4.835000000000000000e+03 1.860180636867880821e-03
4.836000000000000000e+03 1.873275963589549065e-03
4.837000000000000000e+03 1.863909303210675716e-03
4.838000000000000000e+03 1.854778151027858257e-03
4.839000000000000000e+03 1.823137979954481125e-03
4.840000000000000000e+03 1.838439493440091610e-03
4.841000000000000000e+03 1.856023794971406460e-03
4.842000000000000000e+03 1.891336403787136078e-03
4.843000000000000000e+03 1.877596136182546616e-03
4.844000000000000000e+03 1.874512410722672939e-03
4.845000000000000000e+03 1.840442186221480370e-03
4.846000000000000000e+03 1.822159509174525738e-03
4.847000000000000000e+03 1.816240604966878891e-03
4.848000000000000000e+03 1.823657541535794735e-03
4.849000000000000000e+03 1.864445745013654232e-03
4.850000000000000000e+03 1.869069645181298256e-03
4.851000000000000000e+03 1.873544766567647457e-03
4.852000000000000000e+03 1.896629109978675842e-03
4.853000000000000000e+03 1.869108295068144798e-03
4.854000000000000000e+03 1.850277534686028957e-03
4.855000000000000000e+03 1.841264194808900356e-03
4.856000000000000000e+03 1.829380984418094158e-03
4.857000000000000000e+03 1.846206141635775566e-03
4.858000000000000000e+03 1.883438555523753166e-03
4.859000000000000000e+03 1.906807301566004753e-03
4.860000000000000000e+03 1.901568379253149033e-03
4.861000000000000000e+03 1.908800913952291012e-03
4.862000000000000000e+03 1.881130738183856010e-03
4.863000000000000000e+03 1.867270912043750286e-03
4.864000000000000000e+03 1.849505933932960033e-03
4.865000000000000000e+03 1.847292180173099041e-03
4.866000000000000000e+03 1.855749404057860374e-03
4.867000000000000000e+03 1.833765185438096523e-03
4.868000000000000000e+03 1.839215285144746304e-03
4.869000000000000000e+03 1.873804139904677868e-03
4.870000000000000000e+03 1.882592565380036831e-03
4.871000000000000000e+03 1.854685018770396709e-03
4.872000000000000000e+03 1.873121364042162895e-03
4.873000000000000000e+03 1.847465289756655693e-03
4.874000000000000000e+03 1.843991456553339958e-03
4.875000000000000000e+03 1.869196072220802307e-03
4.876000000000000000e+03 1.847091363742947578e-03
4.877000000000000000e+03 1.857196330092847347e-03
4.878000000000000000e+03 1.841160003095865250e-03
4.879000000000000000e+03 1.816584030166268349e-03
4.880000000000000000e+03 1.832685898989439011e-03
4.881000000000000000e+03 1.826706225983798504e-03
4.882000000000000000e+03 1.837585004977881908e-03
4.883000000000000000e+03 1.845522783696651459e-03
4.884000000000000000e+03 1.879353425465524197e-03
4.885000000000000000e+03 1.869221217930316925e-03
4.886000000000000000e+03 1.844809390604496002e-03
4.887000000000000000e+03 1.829475862905383110e-03
4.888000000000000000e+03 1.799321733415126801e-03
4.889000000000000000e+03 1.792111201211810112e-03
4.890000000000000000e+03 1.792115508578717709e-03
4.891000000000000000e+03 1.822321093641221523e-03
4.892000000000000000e+03 1.854840898886322975e-03
4.893000000000000000e+03 1.912388368509709835e-03
4.894000000000000000e+03 1.941441558301448822e-03
4.895000000000000000e+03 1.906932680867612362e-03
4.896000000000000000e+03 1.855825423263013363e-03
4.897000000000000000e+03 1.846876693889498711e-03
4.898000000000000000e+03 1.835803850553929806e-03
4.899000000000000000e+03 1.818801043555140495e-03
4.900000000000000000e+03 1.769662252627313137e-03
4.901000000000000000e+03 1.804551109671592712e-03
4.902000000000000000e+03 1.818220480345189571e-03
4.903000000000000000e+03 1.825404702685773373e-03
4.904000000000000000e+03 1.843648031353950500e-03
4.905000000000000000e+03 1.841319142840802670e-03
4.906000000000000000e+03 1.837882096879184246e-03
4.907000000000000000e+03 1.829266548156738281e-03
4.908000000000000000e+03 1.835165312513709068e-03
4.909000000000000000e+03 1.825759187340736389e-03
4.910000000000000000e+03 1.846139086410403252e-03
4.911000000000000000e+03 1.847929786890745163e-03
4.912000000000000000e+03 1.833223039284348488e-03
4.913000000000000000e+03 1.844253158196806908e-03
4.914000000000000000e+03 1.850601518526673317e-03
4.915000000000000000e+03 1.816760166548192501e-03
4.916000000000000000e+03 1.845475984737277031e-03
4.917000000000000000e+03 1.830825349316000938e-03
4.918000000000000000e+03 1.818422926589846611e-03
4.919000000000000000e+03 1.831658999435603619e-03
4.920000000000000000e+03 1.835714327171444893e-03
4.921000000000000000e+03 1.881877658888697624e-03
4.922000000000000000e+03 1.903173513710498810e-03
4.923000000000000000e+03 1.926602679304778576e-03
4.924000000000000000e+03 1.933390623889863491e-03
4.925000000000000000e+03 1.871737185865640640e-03
4.926000000000000000e+03 1.809537759982049465e-03
4.927000000000000000e+03 1.791295479051768780e-03
4.928000000000000000e+03 1.760706654749810696e-03
4.929000000000000000e+03 1.794611802324652672e-03
4.930000000000000000e+03 1.860870281234383583e-03
4.931000000000000000e+03 1.902091084048151970e-03
4.932000000000000000e+03 1.931060454808175564e-03
4.933000000000000000e+03 1.937515451572835445e-03
4.934000000000000000e+03 1.889168634079396725e-03
4.935000000000000000e+03 1.841545104980468750e-03
4.936000000000000000e+03 1.808788976632058620e-03
4.937000000000000000e+03 1.759760780259966850e-03
4.938000000000000000e+03 1.769359922036528587e-03
4.939000000000000000e+03 1.792133203707635403e-03
4.940000000000000000e+03 1.832269830629229546e-03
4.941000000000000000e+03 1.854099682532250881e-03
4.942000000000000000e+03 1.860962947830557823e-03
4.943000000000000000e+03 1.873423345386981964e-03
4.944000000000000000e+03 1.849974389187991619e-03
4.945000000000000000e+03 1.812683884054422379e-03
4.946000000000000000e+03 1.810081303119659424e-03
4.947000000000000000e+03 1.859350595623254776e-03
4.948000000000000000e+03 1.839310396462678909e-03
4.949000000000000000e+03 1.828521257266402245e-03
4.950000000000000000e+03 1.846730243414640427e-03
4.951000000000000000e+03 1.848593703471124172e-03
4.952000000000000000e+03 1.851007807999849319e-03
4.953000000000000000e+03 1.856088638305664062e-03
4.954000000000000000e+03 1.868478721007704735e-03
4.955000000000000000e+03 1.861204858869314194e-03
4.956000000000000000e+03 1.853946829214692116e-03
4.957000000000000000e+03 1.830533845350146294e-03
4.958000000000000000e+03 1.812131376937031746e-03
4.959000000000000000e+03 1.803782070055603981e-03
4.960000000000000000e+03 1.818519784137606621e-03
4.961000000000000000e+03 1.845462713390588760e-03
4.962000000000000000e+03 1.848746789619326591e-03
4.963000000000000000e+03 1.854155445471405983e-03
4.964000000000000000e+03 1.840610988438129425e-03
4.965000000000000000e+03 1.848490326665341854e-03
4.966000000000000000e+03 1.821570447646081448e-03
4.967000000000000000e+03 1.828519045375287533e-03
4.968000000000000000e+03 1.855192473158240318e-03
4.969000000000000000e+03 1.888940809294581413e-03
4.970000000000000000e+03 1.885225879959762096e-03
4.971000000000000000e+03 1.891569234430789948e-03
4.972000000000000000e+03 1.867506070993840694e-03
4.973000000000000000e+03 1.837390242144465446e-03
4.974000000000000000e+03 1.809789100661873817e-03
4.975000000000000000e+03 1.831784844398498535e-03
4.976000000000000000e+03 1.883022487163543701e-03
4.977000000000000000e+03 1.944607938639819622e-03
4.978000000000000000e+03 1.998901832848787308e-03
4.979000000000000000e+03 1.972162397578358650e-03
4.980000000000000000e+03 1.918652793392539024e-03
4.981000000000000000e+03 1.844284124672412872e-03
4.982000000000000000e+03 1.784396707080304623e-03
4.983000000000000000e+03 1.775618060491979122e-03
4.984000000000000000e+03 1.761842868290841579e-03
4.985000000000000000e+03 1.795907272025942802e-03
4.986000000000000000e+03 1.862588687799870968e-03
4.987000000000000000e+03 1.920123351737856865e-03
4.988000000000000000e+03 1.918089343234896660e-03
4.989000000000000000e+03 1.882328651845455170e-03
4.990000000000000000e+03 1.844364218413829803e-03
4.991000000000000000e+03 1.843476435169577599e-03
4.992000000000000000e+03 1.813592272810637951e-03
4.993000000000000000e+03 1.817691954784095287e-03
4.994000000000000000e+03 1.868519932031631470e-03
4.995000000000000000e+03 1.902908552438020706e-03
4.996000000000000000e+03 1.858050934970378876e-03
4.997000000000000000e+03 1.852943445555865765e-03
4.998000000000000000e+03 1.823500148020684719e-03
4.999000000000000000e+03 1.826069317758083344e-03
5.000000000000000000e+03 1.829133369028568268e-03
5.001000000000000000e+03 1.831033616326749325e-03
5.002000000000000000e+03 1.840990385971963406e-03
5.003000000000000000e+03 1.851245760917663574e-03
5.004000000000000000e+03 1.835118047893047333e-03
5.005000000000000000e+03 1.820121309719979763e-03
5.006000000000000000e+03 1.849484513513743877e-03
5.007000000000000000e+03 1.857653027400374413e-03
5.008000000000000000e+03 1.821808400563895702e-03
5.009000000000000000e+03 1.827850705012679100e-03
5.010000000000000000e+03 1.845021150074899197e-03
5.011000000000000000e+03 1.863265875726938248e-03
5.012000000000000000e+03 1.863756915554404259e-03
5.013000000000000000e+03 1.866554841399192810e-03
5.014000000000000000e+03 1.871704822406172752e-03
5.015000000000000000e+03 1.874836510978639126e-03
5.016000000000000000e+03 1.898372545838356018e-03
5.017000000000000000e+03 1.864942023530602455e-03
5.018000000000000000e+03 1.863356679677963257e-03
5.019000000000000000e+03 1.843677368015050888e-03
5.020000000000000000e+03 1.825336832553148270e-03
5.021000000000000000e+03 1.801975304260849953e-03
5.022000000000000000e+03 1.822267076931893826e-03
5.023000000000000000e+03 1.874895766377449036e-03
5.024000000000000000e+03 1.884395722299814224e-03
5.025000000000000000e+03 1.900614704936742783e-03
5.026000000000000000e+03 1.892906497232615948e-03
5.027000000000000000e+03 1.848687767051160336e-03
5.028000000000000000e+03 1.829593209549784660e-03
5.029000000000000000e+03 1.809478737413883209e-03
5.030000000000000000e+03 1.791624119505286217e-03
5.031000000000000000e+03 1.813585869967937469e-03
5.032000000000000000e+03 1.818072050809860229e-03
5.033000000000000000e+03 1.855810522101819515e-03
5.034000000000000000e+03 1.862018369138240814e-03
5.035000000000000000e+03 1.863178797066211700e-03
5.036000000000000000e+03 1.880486030131578445e-03
5.037000000000000000e+03 1.846851315349340439e-03
5.038000000000000000e+03 1.848921179771423340e-03
5.039000000000000000e+03 1.816288102418184280e-03
5.040000000000000000e+03 1.817699754610657692e-03
5.041000000000000000e+03 1.845842227339744568e-03
5.042000000000000000e+03 1.846404164098203182e-03
5.043000000000000000e+03 1.863316050730645657e-03
5.044000000000000000e+03 1.840249984525144100e-03
5.045000000000000000e+03 1.818666933104395866e-03
5.046000000000000000e+03 1.856289338320493698e-03
5.047000000000000000e+03 1.876584952697157860e-03
5.048000000000000000e+03 1.894154818728566170e-03
5.049000000000000000e+03 1.873204717412590981e-03
5.050000000000000000e+03 1.898859394714236259e-03
5.051000000000000000e+03 1.868606312200427055e-03
5.052000000000000000e+03 1.861439086496829987e-03
5.053000000000000000e+03 1.827781088650226593e-03
5.054000000000000000e+03 1.824385835789144039e-03
5.055000000000000000e+03 1.822688500396907330e-03
5.056000000000000000e+03 1.843357458710670471e-03
5.057000000000000000e+03 1.846275292336940765e-03
5.058000000000000000e+03 1.883788732811808586e-03
5.059000000000000000e+03 1.850567990913987160e-03
5.060000000000000000e+03 1.842186786234378815e-03
5.061000000000000000e+03 1.871002605184912682e-03
5.062000000000000000e+03 1.861352357082068920e-03
5.063000000000000000e+03 1.850950066000223160e-03
5.064000000000000000e+03 1.866513281129300594e-03
5.065000000000000000e+03 1.872364780865609646e-03
5.066000000000000000e+03 1.850092201493680477e-03
5.067000000000000000e+03 1.842022873461246490e-03
5.068000000000000000e+03 1.816010568290948868e-03
5.069000000000000000e+03 1.825698418542742729e-03
5.070000000000000000e+03 1.828921493142843246e-03
5.071000000000000000e+03 1.817716518417000771e-03
5.072000000000000000e+03 1.819323515519499779e-03
5.073000000000000000e+03 1.824879902414977551e-03
5.074000000000000000e+03 1.853464869782328606e-03
5.075000000000000000e+03 1.890439423732459545e-03
5.076000000000000000e+03 1.898356480523943901e-03
5.077000000000000000e+03 1.834175316616892815e-03
5.078000000000000000e+03 1.816994510591030121e-03
5.079000000000000000e+03 1.834434922784566879e-03
5.080000000000000000e+03 1.803507097065448761e-03
5.081000000000000000e+03 1.829639077186584473e-03
5.082000000000000000e+03 1.857112860307097435e-03
5.083000000000000000e+03 1.843078061938285828e-03
5.084000000000000000e+03 1.865747268311679363e-03
5.085000000000000000e+03 1.888821600005030632e-03
5.086000000000000000e+03 1.849096152000129223e-03
5.087000000000000000e+03 1.841031247749924660e-03
5.088000000000000000e+03 1.840193755924701691e-03
5.089000000000000000e+03 1.823477447032928467e-03
5.090000000000000000e+03 1.817496493458747864e-03
5.091000000000000000e+03 1.830863067880272865e-03
5.092000000000000000e+03 1.846535131335258484e-03
5.093000000000000000e+03 1.900184783153235912e-03
5.094000000000000000e+03 1.883312361314892769e-03
5.095000000000000000e+03 1.854849397204816341e-03
5.096000000000000000e+03 1.839169533923268318e-03
5.097000000000000000e+03 1.840827055275440216e-03
5.098000000000000000e+03 1.789973815903067589e-03
5.099000000000000000e+03 1.796741969883441925e-03
5.100000000000000000e+03 1.793635077774524689e-03
5.101000000000000000e+03 1.784094376489520073e-03
5.102000000000000000e+03 1.849896623753011227e-03
5.103000000000000000e+03 1.857065013609826565e-03
5.104000000000000000e+03 1.876098103821277618e-03
5.105000000000000000e+03 1.901151612401008606e-03
5.106000000000000000e+03 1.861106953583657742e-03
5.107000000000000000e+03 1.845900435000658035e-03
5.108000000000000000e+03 1.847308827564120293e-03
5.109000000000000000e+03 1.815044321119785309e-03
5.110000000000000000e+03 1.828727661632001400e-03
5.111000000000000000e+03 1.815957366488873959e-03
5.112000000000000000e+03 1.796917989850044250e-03
5.113000000000000000e+03 1.839905511587858200e-03
5.114000000000000000e+03 1.887710997834801674e-03
5.115000000000000000e+03 1.897997222840785980e-03
5.116000000000000000e+03 1.892001135274767876e-03
5.117000000000000000e+03 1.871279790066182613e-03
5.118000000000000000e+03 1.850933651439845562e-03
5.119000000000000000e+03 1.825757324695587158e-03
5.120000000000000000e+03 1.826377585530281067e-03
5.121000000000000000e+03 1.817158306948840618e-03
5.122000000000000000e+03 1.807293388992547989e-03
5.123000000000000000e+03 1.854997361078858376e-03
5.124000000000000000e+03 1.889364561066031456e-03
5.125000000000000000e+03 1.888521015644073486e-03
5.126000000000000000e+03 1.881128526292741299e-03
5.127000000000000000e+03 1.821953221224248409e-03
5.128000000000000000e+03 1.793376519344747066e-03
5.129000000000000000e+03 1.769333146512508392e-03
5.130000000000000000e+03 1.793337520211935043e-03
5.131000000000000000e+03 1.807688968256115913e-03
5.132000000000000000e+03 1.863269950263202190e-03
5.133000000000000000e+03 1.893575303256511688e-03
5.134000000000000000e+03 1.907471567392349243e-03
5.135000000000000000e+03 1.873077359050512314e-03
5.136000000000000000e+03 1.824792707338929176e-03
5.137000000000000000e+03 1.824215520173311234e-03
5.138000000000000000e+03 1.781765255145728588e-03
5.139000000000000000e+03 1.796860131435096264e-03
5.140000000000000000e+03 1.832459471188485622e-03
5.141000000000000000e+03 1.862050732597708702e-03
5.142000000000000000e+03 1.847943640314042568e-03
5.143000000000000000e+03 1.814731396734714508e-03
5.144000000000000000e+03 1.843783771619200706e-03
5.145000000000000000e+03 1.830124179832637310e-03
5.146000000000000000e+03 1.802772283554077148e-03
5.147000000000000000e+03 1.834605587646365166e-03
5.148000000000000000e+03 1.859363401308655739e-03
5.149000000000000000e+03 1.815357245504856110e-03
5.150000000000000000e+03 1.777742058038711548e-03
5.151000000000000000e+03 1.794612384401261806e-03
5.152000000000000000e+03 1.849101739935576916e-03
5.153000000000000000e+03 1.829991466365754604e-03
5.154000000000000000e+03 1.830230816267430782e-03
5.155000000000000000e+03 1.865228405222296715e-03
5.156000000000000000e+03 1.851396402344107628e-03
5.157000000000000000e+03 1.838438562117516994e-03
5.158000000000000000e+03 1.827392727136611938e-03
5.159000000000000000e+03 1.799776102416217327e-03
5.160000000000000000e+03 1.800066791474819183e-03
5.161000000000000000e+03 1.839124364778399467e-03
5.162000000000000000e+03 1.869740895926952362e-03
5.163000000000000000e+03 1.894533983431756496e-03
5.164000000000000000e+03 1.900721108540892601e-03
5.165000000000000000e+03 1.853049965575337410e-03
5.166000000000000000e+03 1.824523089453577995e-03
5.167000000000000000e+03 1.810413785278797150e-03
5.168000000000000000e+03 1.821257057599723339e-03
5.169000000000000000e+03 1.811667229048907757e-03
5.170000000000000000e+03 1.820960780605673790e-03
5.171000000000000000e+03 1.833602669648826122e-03
5.172000000000000000e+03 1.858687959611415863e-03
5.173000000000000000e+03 1.824493752792477608e-03
5.174000000000000000e+03 1.858875970356166363e-03
5.175000000000000000e+03 1.869792118668556213e-03
5.176000000000000000e+03 1.857675961218774319e-03
5.177000000000000000e+03 1.856550457887351513e-03
5.178000000000000000e+03 1.834551105275750160e-03
5.179000000000000000e+03 1.818322110921144485e-03
5.180000000000000000e+03 1.823576632887125015e-03
5.181000000000000000e+03 1.819722703658044338e-03
5.182000000000000000e+03 1.850215950980782509e-03
5.183000000000000000e+03 1.826885621994733810e-03
5.184000000000000000e+03 1.845960505306720734e-03
5.185000000000000000e+03 1.829816028475761414e-03
5.186000000000000000e+03 1.851231791079044342e-03
5.187000000000000000e+03 1.827549072913825512e-03
5.188000000000000000e+03 1.811987720429897308e-03
5.189000000000000000e+03 1.808006316423416138e-03
5.190000000000000000e+03 1.813880517147481441e-03
5.191000000000000000e+03 1.802684157155454159e-03
5.192000000000000000e+03 1.812638598494231701e-03
5.193000000000000000e+03 1.823812490329146385e-03
5.194000000000000000e+03 1.839559874497354031e-03
5.195000000000000000e+03 1.848349813371896744e-03
5.196000000000000000e+03 1.874998561106622219e-03
5.197000000000000000e+03 1.863708952441811562e-03
5.198000000000000000e+03 1.860001822933554649e-03
5.199000000000000000e+03 1.836914569139480591e-03
5.200000000000000000e+03 1.826674095354974270e-03
5.201000000000000000e+03 1.824226696044206619e-03
5.202000000000000000e+03 1.835201284848153591e-03
5.203000000000000000e+03 1.791013171896338463e-03
5.204000000000000000e+03 1.799443271011114120e-03
5.205000000000000000e+03 1.800914178602397442e-03
5.206000000000000000e+03 1.829106127843260765e-03
5.207000000000000000e+03 1.857190742157399654e-03
5.208000000000000000e+03 1.878260634839534760e-03
5.209000000000000000e+03 1.895245397463440895e-03
5.210000000000000000e+03 1.897275447845458984e-03
5.211000000000000000e+03 1.904173754155635834e-03
5.212000000000000000e+03 1.847229897975921631e-03
5.213000000000000000e+03 1.807819120585918427e-03
5.214000000000000000e+03 1.804394647479057312e-03
5.215000000000000000e+03 1.807706430554389954e-03
5.216000000000000000e+03 1.817361917346715927e-03
5.217000000000000000e+03 1.833505346439778805e-03
5.218000000000000000e+03 1.856036251410841942e-03
5.219000000000000000e+03 1.874995301477611065e-03
5.220000000000000000e+03 1.861953176558017731e-03
5.221000000000000000e+03 1.823838800191879272e-03
5.222000000000000000e+03 1.797864097170531750e-03
5.223000000000000000e+03 1.768525457009673119e-03
5.224000000000000000e+03 1.766343601047992706e-03
5.225000000000000000e+03 1.780062913894653320e-03
5.226000000000000000e+03 1.818710006773471832e-03
5.227000000000000000e+03 1.840642420575022697e-03
5.228000000000000000e+03 1.840982469730079174e-03
5.229000000000000000e+03 1.859218580648303032e-03
5.230000000000000000e+03 1.823524711653590202e-03
5.231000000000000000e+03 1.797806355170905590e-03
5.232000000000000000e+03 1.762704341672360897e-03
5.233000000000000000e+03 1.800013706088066101e-03
5.234000000000000000e+03 1.804023399017751217e-03
5.235000000000000000e+03 1.806202344596385956e-03
5.236000000000000000e+03 1.839003292843699455e-03
5.237000000000000000e+03 1.820642384700477123e-03
5.238000000000000000e+03 1.812608446925878525e-03
5.239000000000000000e+03 1.808803761377930641e-03
5.240000000000000000e+03 1.839353586547076702e-03
5.241000000000000000e+03 1.825007377192378044e-03
5.242000000000000000e+03 1.829095650464296341e-03
5.243000000000000000e+03 1.860156888142228127e-03
5.244000000000000000e+03 1.896224333904683590e-03
5.245000000000000000e+03 1.921482733450829983e-03
5.246000000000000000e+03 1.905816956423223019e-03
5.247000000000000000e+03 1.866599312052130699e-03
5.248000000000000000e+03 1.815187279134988785e-03
5.249000000000000000e+03 1.797446282580494881e-03
5.250000000000000000e+03 1.781330443918704987e-03
5.251000000000000000e+03 1.795614021830260754e-03
5.252000000000000000e+03 1.868370920419692993e-03
5.253000000000000000e+03 1.867556828074157238e-03
5.254000000000000000e+03 1.916086999699473381e-03
5.255000000000000000e+03 1.906273420900106430e-03
5.256000000000000000e+03 1.853140769526362419e-03
5.257000000000000000e+03 1.836103736422955990e-03
5.258000000000000000e+03 1.817823387682437897e-03
5.259000000000000000e+03 1.803944585844874382e-03
5.260000000000000000e+03 1.807458233088254929e-03
5.261000000000000000e+03 1.824441831558942795e-03
5.262000000000000000e+03 1.848571468144655228e-03
5.263000000000000000e+03 1.856240327470004559e-03
5.264000000000000000e+03 1.833233516663312912e-03
5.265000000000000000e+03 1.851342967711389065e-03
5.266000000000000000e+03 1.853067777119576931e-03
5.267000000000000000e+03 1.842549419961869717e-03
5.268000000000000000e+03 1.849552965722978115e-03
5.269000000000000000e+03 1.846660277806222439e-03
5.270000000000000000e+03 1.815652009099721909e-03
5.271000000000000000e+03 1.841893768869340420e-03
5.272000000000000000e+03 1.814499963074922562e-03
5.273000000000000000e+03 1.825441955588757992e-03
5.274000000000000000e+03 1.808433793485164642e-03
5.275000000000000000e+03 1.822022721171379089e-03
5.276000000000000000e+03 1.831588800996541977e-03
5.277000000000000000e+03 1.834574970416724682e-03
5.278000000000000000e+03 1.802733168005943298e-03
5.279000000000000000e+03 1.792692113667726517e-03
5.280000000000000000e+03 1.783019630238413811e-03
5.281000000000000000e+03 1.783132553100585938e-03
5.282000000000000000e+03 1.768869580700993538e-03
5.283000000000000000e+03 1.795436604879796505e-03
5.284000000000000000e+03 1.800310099497437477e-03
5.285000000000000000e+03 1.822621794417500496e-03
5.286000000000000000e+03 1.870427979156374931e-03
5.287000000000000000e+03 1.860226853750646114e-03
5.288000000000000000e+03 1.911619678139686584e-03
5.289000000000000000e+03 1.911127008497714996e-03
5.290000000000000000e+03 1.857350929640233517e-03
5.291000000000000000e+03 1.813157694414258003e-03
5.292000000000000000e+03 1.805930747650563717e-03
5.293000000000000000e+03 1.776026561856269836e-03
5.294000000000000000e+03 1.767989597283303738e-03
5.295000000000000000e+03 1.821347279474139214e-03
5.296000000000000000e+03 1.851751469075679779e-03
5.297000000000000000e+03 1.840616576373577118e-03
5.298000000000000000e+03 1.912578940391540527e-03
5.299000000000000000e+03 1.831046189181506634e-03
5.300000000000000000e+03 1.789420144632458687e-03
5.301000000000000000e+03 1.779796904884278774e-03
5.302000000000000000e+03 1.791036920621991158e-03
5.303000000000000000e+03 1.805256819352507591e-03
5.304000000000000000e+03 1.801648526452481747e-03
5.305000000000000000e+03 1.823388738557696342e-03
5.306000000000000000e+03 1.873976550996303558e-03
5.307000000000000000e+03 1.847713487222790718e-03
5.308000000000000000e+03 1.879806397482752800e-03
5.309000000000000000e+03 1.834391034208238125e-03
5.310000000000000000e+03 1.806837390176951885e-03
5.311000000000000000e+03 1.823246362619102001e-03
5.312000000000000000e+03 1.785936648957431316e-03
5.313000000000000000e+03 1.789769041351974010e-03
5.314000000000000000e+03 1.820378238335251808e-03
5.315000000000000000e+03 1.822223770432174206e-03
5.316000000000000000e+03 1.862063771113753319e-03
5.317000000000000000e+03 1.846855506300926208e-03
5.318000000000000000e+03 1.805965672247111797e-03
5.319000000000000000e+03 1.814148155972361565e-03
5.320000000000000000e+03 1.776932738721370697e-03
5.321000000000000000e+03 1.769931404851377010e-03
5.322000000000000000e+03 1.783668412826955318e-03
5.323000000000000000e+03 1.835604896768927574e-03
5.324000000000000000e+03 1.860658638179302216e-03
5.325000000000000000e+03 1.855088165029883385e-03
5.326000000000000000e+03 1.852737157605588436e-03
5.327000000000000000e+03 1.823117025196552277e-03
5.328000000000000000e+03 1.828456064686179161e-03
5.329000000000000000e+03 1.798481447622179985e-03
5.330000000000000000e+03 1.773990690708160400e-03
5.331000000000000000e+03 1.812109723687171936e-03
5.332000000000000000e+03 1.804595813155174255e-03
5.333000000000000000e+03 1.816824427805840969e-03
5.334000000000000000e+03 1.826675375923514366e-03
5.335000000000000000e+03 1.832403591834008694e-03
5.336000000000000000e+03 1.823893631808459759e-03
5.337000000000000000e+03 1.798515906557440758e-03
5.338000000000000000e+03 1.797775970771908760e-03
5.339000000000000000e+03 1.846444210968911648e-03
5.340000000000000000e+03 1.820116653107106686e-03
5.341000000000000000e+03 1.837289892137050629e-03
5.342000000000000000e+03 1.846642466261982918e-03
5.343000000000000000e+03 1.826883177272975445e-03
5.344000000000000000e+03 1.788795343600213528e-03
5.345000000000000000e+03 1.807522261515259743e-03
5.346000000000000000e+03 1.806706190109252930e-03
5.347000000000000000e+03 1.808267086744308472e-03
5.348000000000000000e+03 1.816782867535948753e-03
5.349000000000000000e+03 1.847112318500876427e-03
5.350000000000000000e+03 1.836894894950091839e-03
5.351000000000000000e+03 1.875859452411532402e-03
5.352000000000000000e+03 1.815436640754342079e-03
5.353000000000000000e+03 1.837103511206805706e-03
5.354000000000000000e+03 1.824233215302228928e-03
5.355000000000000000e+03 1.795756164938211441e-03
5.356000000000000000e+03 1.802519895136356354e-03
5.357000000000000000e+03 1.833533751778304577e-03
5.358000000000000000e+03 1.829674001783132553e-03
5.359000000000000000e+03 1.815553521737456322e-03
5.360000000000000000e+03 1.852937741205096245e-03
5.361000000000000000e+03 1.864251098595559597e-03
5.362000000000000000e+03 1.856750342994928360e-03
5.363000000000000000e+03 1.823350088670849800e-03
5.364000000000000000e+03 1.770436763763427734e-03
5.365000000000000000e+03 1.778566511347889900e-03
5.366000000000000000e+03 1.809100504033267498e-03
5.367000000000000000e+03 1.867494545876979828e-03
5.368000000000000000e+03 1.877302536740899086e-03
5.369000000000000000e+03 1.897894777357578278e-03
5.370000000000000000e+03 1.877245493233203888e-03
5.371000000000000000e+03 1.848068437539041042e-03
5.372000000000000000e+03 1.813726499676704407e-03
5.373000000000000000e+03 1.780475256964564323e-03
5.374000000000000000e+03 1.766781089827418327e-03
5.375000000000000000e+03 1.822579069994390011e-03
5.376000000000000000e+03 1.845107413828372955e-03
5.377000000000000000e+03 1.897483365610241890e-03
5.378000000000000000e+03 1.845636172220110893e-03
5.379000000000000000e+03 1.824584207497537136e-03
5.380000000000000000e+03 1.781981438398361206e-03
5.381000000000000000e+03 1.761864637956023216e-03
5.382000000000000000e+03 1.760364975780248642e-03
5.383000000000000000e+03 1.770685194060206413e-03
5.384000000000000000e+03 1.772787305526435375e-03
5.385000000000000000e+03 1.797312637791037560e-03
5.386000000000000000e+03 1.810938352718949318e-03
5.387000000000000000e+03 1.873328699730336666e-03
5.388000000000000000e+03 1.864417223259806633e-03
5.389000000000000000e+03 1.855581533163785934e-03
5.390000000000000000e+03 1.863981015048921108e-03
5.391000000000000000e+03 1.838166965171694756e-03
5.392000000000000000e+03 1.827652100473642349e-03
5.393000000000000000e+03 1.803661580197513103e-03
5.394000000000000000e+03 1.814654096961021423e-03
5.395000000000000000e+03 1.808935659937560558e-03
5.396000000000000000e+03 1.839491887949407101e-03
5.397000000000000000e+03 1.826211577281355858e-03
5.398000000000000000e+03 1.840639277361333370e-03
5.399000000000000000e+03 1.836787909269332886e-03
5.400000000000000000e+03 1.811777474358677864e-03
5.401000000000000000e+03 1.816300675272941589e-03
5.402000000000000000e+03 1.792541006579995155e-03
5.403000000000000000e+03 1.773087191395461559e-03
5.404000000000000000e+03 1.773697556927800179e-03
5.405000000000000000e+03 1.765444758348166943e-03
5.406000000000000000e+03 1.804016879759728909e-03
5.407000000000000000e+03 1.851864391937851906e-03
5.408000000000000000e+03 1.835097908042371273e-03
5.409000000000000000e+03 1.848971238359808922e-03
5.410000000000000000e+03 1.834553666412830353e-03
5.411000000000000000e+03 1.831580302678048611e-03
5.412000000000000000e+03 1.831325120292603970e-03
5.413000000000000000e+03 1.813951297663152218e-03
5.414000000000000000e+03 1.837079646065831184e-03
5.415000000000000000e+03 1.849948661401867867e-03
5.416000000000000000e+03 1.898501534014940262e-03
5.417000000000000000e+03 1.919372007250785828e-03
5.418000000000000000e+03 1.901259412989020348e-03
5.419000000000000000e+03 1.887843711301684380e-03
5.420000000000000000e+03 1.835990231484174728e-03
5.421000000000000000e+03 1.812570146284997463e-03
5.422000000000000000e+03 1.774526084773242474e-03
5.423000000000000000e+03 1.770469127222895622e-03
5.424000000000000000e+03 1.810065703466534615e-03
5.425000000000000000e+03 1.807570457458496094e-03
5.426000000000000000e+03 1.843327423557639122e-03
5.427000000000000000e+03 1.813318347558379173e-03
5.428000000000000000e+03 1.797781675122678280e-03
5.429000000000000000e+03 1.810824847780168056e-03
5.430000000000000000e+03 1.795538002625107765e-03
5.431000000000000000e+03 1.786345033906400204e-03
5.432000000000000000e+03 1.788636436685919762e-03
5.433000000000000000e+03 1.820223173126578331e-03
5.434000000000000000e+03 1.846105209551751614e-03
5.435000000000000000e+03 1.836720271967351437e-03
5.436000000000000000e+03 1.811058260500431061e-03
5.437000000000000000e+03 1.793171046301722527e-03
5.438000000000000000e+03 1.787001732736825943e-03
5.439000000000000000e+03 1.806453336030244827e-03
5.440000000000000000e+03 1.817830256186425686e-03
5.441000000000000000e+03 1.820123055949807167e-03
5.442000000000000000e+03 1.833505695685744286e-03
5.443000000000000000e+03 1.800222671590745449e-03
5.444000000000000000e+03 1.836266834288835526e-03
5.445000000000000000e+03 1.802870072424411774e-03
5.446000000000000000e+03 1.796652330085635185e-03
5.447000000000000000e+03 1.769438269548118114e-03
5.448000000000000000e+03 1.769362832419574261e-03
5.449000000000000000e+03 1.762963598594069481e-03
5.450000000000000000e+03 1.764614833518862724e-03
5.451000000000000000e+03 1.788272522389888763e-03
5.452000000000000000e+03 1.816510921344161034e-03
5.453000000000000000e+03 1.822595833800733089e-03
5.454000000000000000e+03 1.819197786971926689e-03
5.455000000000000000e+03 1.798651879653334618e-03
5.456000000000000000e+03 1.787479966878890991e-03
5.457000000000000000e+03 1.813050243072211742e-03
5.458000000000000000e+03 1.816068543121218681e-03
5.459000000000000000e+03 1.814062707126140594e-03
5.460000000000000000e+03 1.818816061131656170e-03
5.461000000000000000e+03 1.859569689258933067e-03
5.462000000000000000e+03 1.833872403949499130e-03
5.463000000000000000e+03 1.809616456739604473e-03
5.464000000000000000e+03 1.819575554691255093e-03
5.465000000000000000e+03 1.793430536054074764e-03
5.466000000000000000e+03 1.793342060409486294e-03
5.467000000000000000e+03 1.791561953723430634e-03
5.468000000000000000e+03 1.780778868123888969e-03
5.469000000000000000e+03 1.840347191318869591e-03
5.470000000000000000e+03 1.821464858949184418e-03
5.471000000000000000e+03 1.803310355171561241e-03
5.472000000000000000e+03 1.788931665942072868e-03
5.473000000000000000e+03 1.764585613273084164e-03
5.474000000000000000e+03 1.755521167069673538e-03
5.475000000000000000e+03 1.766842091456055641e-03
5.476000000000000000e+03 1.808188622817397118e-03
5.477000000000000000e+03 1.826249063014984131e-03
5.478000000000000000e+03 1.813463168218731880e-03
5.479000000000000000e+03 1.840347307734191418e-03
5.480000000000000000e+03 1.815675524994730949e-03
5.481000000000000000e+03 1.775048091076314449e-03
5.482000000000000000e+03 1.783394254744052887e-03
5.483000000000000000e+03 1.807786524295806885e-03
5.484000000000000000e+03 1.818299177102744579e-03
5.485000000000000000e+03 1.818656921386718750e-03
5.486000000000000000e+03 1.836691750213503838e-03
5.487000000000000000e+03 1.846336759626865387e-03
5.488000000000000000e+03 1.849587075412273407e-03
5.489000000000000000e+03 1.830306136980652809e-03
5.490000000000000000e+03 1.814624178223311901e-03
5.491000000000000000e+03 1.818764721974730492e-03
5.492000000000000000e+03 1.794935204088687897e-03
5.493000000000000000e+03 1.822759630158543587e-03
5.494000000000000000e+03 1.816221280023455620e-03
5.495000000000000000e+03 1.819831551983952522e-03
5.496000000000000000e+03 1.839675358496606350e-03
5.497000000000000000e+03 1.801499165594577789e-03
5.498000000000000000e+03 1.810062443837523460e-03
5.499000000000000000e+03 1.773577416315674782e-03
5.500000000000000000e+03 1.754581928253173828e-03
5.501000000000000000e+03 1.768705435097217560e-03
5.502000000000000000e+03 1.774045522324740887e-03
5.503000000000000000e+03 1.770886476151645184e-03
5.504000000000000000e+03 1.774081028997898102e-03
5.505000000000000000e+03 1.786171458661556244e-03
5.506000000000000000e+03 1.811180613003671169e-03
5.507000000000000000e+03 1.826351508498191833e-03
5.508000000000000000e+03 1.805001753382384777e-03
5.509000000000000000e+03 1.795870251953601837e-03
5.510000000000000000e+03 1.810220303013920784e-03
5.511000000000000000e+03 1.764430548064410686e-03
5.512000000000000000e+03 1.750021008774638176e-03
5.513000000000000000e+03 1.763839507475495338e-03
5.514000000000000000e+03 1.790108159184455872e-03
5.515000000000000000e+03 1.830160850659012794e-03
5.516000000000000000e+03 1.879274146631360054e-03
5.517000000000000000e+03 1.890109269879758358e-03
5.518000000000000000e+03 1.843956648372113705e-03
5.519000000000000000e+03 1.835492206737399101e-03
5.520000000000000000e+03 1.768892165273427963e-03
5.521000000000000000e+03 1.762634492479264736e-03
5.522000000000000000e+03 1.790532260201871395e-03
5.523000000000000000e+03 1.781471422873437405e-03
5.524000000000000000e+03 1.826140796765685081e-03
5.525000000000000000e+03 1.852049957960844040e-03
5.526000000000000000e+03 1.862067496404051781e-03
5.527000000000000000e+03 1.806174637749791145e-03
5.528000000000000000e+03 1.771799055859446526e-03
5.529000000000000000e+03 1.758884638547897339e-03
5.530000000000000000e+03 1.768542686477303505e-03
5.531000000000000000e+03 1.765659078955650330e-03
5.532000000000000000e+03 1.783393207006156445e-03
5.533000000000000000e+03 1.794679090380668640e-03
5.534000000000000000e+03 1.843616133555769920e-03
5.535000000000000000e+03 1.851670327596366405e-03
5.536000000000000000e+03 1.861366443336009979e-03
5.537000000000000000e+03 1.808503642678260803e-03
5.538000000000000000e+03 1.769958878867328167e-03
5.539000000000000000e+03 1.758469967171549797e-03
5.540000000000000000e+03 1.727997092530131340e-03
5.541000000000000000e+03 1.725385780446231365e-03
5.542000000000000000e+03 1.761097344569861889e-03
5.543000000000000000e+03 1.808482455089688301e-03
5.544000000000000000e+03 1.810801913961768150e-03
5.545000000000000000e+03 1.822527265176177025e-03
5.546000000000000000e+03 1.853923080489039421e-03
5.547000000000000000e+03 1.841638120822608471e-03
5.548000000000000000e+03 1.816904172301292419e-03
5.549000000000000000e+03 1.793324947357177734e-03
5.550000000000000000e+03 1.785506843589246273e-03
5.551000000000000000e+03 1.773704309016466141e-03
5.552000000000000000e+03 1.755311153829097748e-03
5.553000000000000000e+03 1.777122030034661293e-03
5.554000000000000000e+03 1.759827020578086376e-03
5.555000000000000000e+03 1.805781270377337933e-03
5.556000000000000000e+03 1.801647595129907131e-03
5.557000000000000000e+03 1.821339363232254982e-03
5.558000000000000000e+03 1.807299209758639336e-03
5.559000000000000000e+03 1.814341987483203411e-03
5.560000000000000000e+03 1.804556464776396751e-03
5.561000000000000000e+03 1.797580393031239510e-03
5.562000000000000000e+03 1.807567197829484940e-03
5.563000000000000000e+03 1.805867999792098999e-03
5.564000000000000000e+03 1.825304701924324036e-03
5.565000000000000000e+03 1.819024095311760902e-03
5.566000000000000000e+03 1.816759584471583366e-03
5.567000000000000000e+03 1.800852594897150993e-03
5.568000000000000000e+03 1.798003911972045898e-03
5.569000000000000000e+03 1.799887744709849358e-03
5.570000000000000000e+03 1.813012058846652508e-03
5.571000000000000000e+03 1.815636642277240753e-03
5.572000000000000000e+03 1.804248313419520855e-03
5.573000000000000000e+03 1.807704102247953415e-03
5.574000000000000000e+03 1.806935993954539299e-03
5.575000000000000000e+03 1.789009547792375088e-03
5.576000000000000000e+03 1.775355776771903038e-03
5.577000000000000000e+03 1.761769643053412437e-03
5.578000000000000000e+03 1.789428992196917534e-03
5.579000000000000000e+03 1.822553109377622604e-03
5.580000000000000000e+03 1.812009955756366253e-03
5.581000000000000000e+03 1.799149904400110245e-03
5.582000000000000000e+03 1.783432671800255775e-03
5.583000000000000000e+03 1.791719347238540649e-03
5.584000000000000000e+03 1.796532189473509789e-03
5.585000000000000000e+03 1.811980968341231346e-03
5.586000000000000000e+03 1.804354600608348846e-03
5.587000000000000000e+03 1.816585427150130272e-03
5.588000000000000000e+03 1.814603572711348534e-03
5.589000000000000000e+03 1.783996238373219967e-03
5.590000000000000000e+03 1.795028103515505791e-03
5.591000000000000000e+03 1.776543445885181427e-03
5.592000000000000000e+03 1.772539457306265831e-03
5.593000000000000000e+03 1.812000293284654617e-03
5.594000000000000000e+03 1.819299417547881603e-03
5.595000000000000000e+03 1.832637004554271698e-03
5.596000000000000000e+03 1.847422914579510689e-03
5.597000000000000000e+03 1.843461184762418270e-03
5.598000000000000000e+03 1.800437225028872490e-03
5.599000000000000000e+03 1.773526659235358238e-03
5.600000000000000000e+03 1.781667815521359444e-03
5.601000000000000000e+03 1.756602898240089417e-03
5.602000000000000000e+03 1.781010767444968224e-03
5.603000000000000000e+03 1.804890460334718227e-03
5.604000000000000000e+03 1.825706567615270615e-03
5.605000000000000000e+03 1.850417233072221279e-03
5.606000000000000000e+03 1.829972956329584122e-03
5.607000000000000000e+03 1.809178269468247890e-03
5.608000000000000000e+03 1.813240698538720608e-03
5.609000000000000000e+03 1.781111932359635830e-03
5.610000000000000000e+03 1.772953895851969719e-03
5.611000000000000000e+03 1.754461554810404778e-03
5.612000000000000000e+03 1.754711847752332687e-03
5.613000000000000000e+03 1.783261541277170181e-03
5.614000000000000000e+03 1.803450286388397217e-03
5.615000000000000000e+03 1.836901064962148666e-03
5.616000000000000000e+03 1.799005432985723019e-03
5.617000000000000000e+03 1.806408981792628765e-03
5.618000000000000000e+03 1.796268625184893608e-03
5.619000000000000000e+03 1.810900168493390083e-03
5.620000000000000000e+03 1.813247101381421089e-03
5.621000000000000000e+03 1.831750385463237762e-03
5.622000000000000000e+03 1.812254427932202816e-03
5.623000000000000000e+03 1.802016748115420341e-03
5.624000000000000000e+03 1.777217141352593899e-03
5.625000000000000000e+03 1.766464207321405411e-03
5.626000000000000000e+03 1.761398045346140862e-03
5.627000000000000000e+03 1.764794229529798031e-03
5.628000000000000000e+03 1.765803317539393902e-03
5.629000000000000000e+03 1.771084382198750973e-03
5.630000000000000000e+03 1.791788730770349503e-03
5.631000000000000000e+03 1.797340810298919678e-03
5.632000000000000000e+03 1.785901724360883236e-03
5.633000000000000000e+03 1.800682861357927322e-03
5.634000000000000000e+03 1.794704003259539604e-03
5.635000000000000000e+03 1.780595048330724239e-03
5.636000000000000000e+03 1.795333810150623322e-03
5.637000000000000000e+03 1.822823425754904747e-03
5.638000000000000000e+03 1.805394305847585201e-03
5.639000000000000000e+03 1.793602481484413147e-03
5.640000000000000000e+03 1.799025922082364559e-03
5.641000000000000000e+03 1.779626822099089622e-03
5.642000000000000000e+03 1.781202387064695358e-03
5.643000000000000000e+03 1.779365586116909981e-03
5.644000000000000000e+03 1.800407189875841141e-03
5.645000000000000000e+03 1.824590377509593964e-03
5.646000000000000000e+03 1.813212758861482143e-03
5.647000000000000000e+03 1.802411628887057304e-03
5.648000000000000000e+03 1.781126251444220543e-03
5.649000000000000000e+03 1.788247609511017799e-03
5.650000000000000000e+03 1.769382390193641186e-03
5.651000000000000000e+03 1.784865278750658035e-03
5.652000000000000000e+03 1.775440061464905739e-03
5.653000000000000000e+03 1.805821433663368225e-03
5.654000000000000000e+03 1.844139536842703819e-03
5.655000000000000000e+03 1.798816025257110596e-03
5.656000000000000000e+03 1.809155335649847984e-03
5.657000000000000000e+03 1.805138192139565945e-03
5.658000000000000000e+03 1.795025076717138290e-03
5.659000000000000000e+03 1.782045699656009674e-03
5.660000000000000000e+03 1.759281265549361706e-03
5.661000000000000000e+03 1.765997498296201229e-03
5.662000000000000000e+03 1.811786787584424019e-03
5.663000000000000000e+03 1.822842517867684364e-03
5.664000000000000000e+03 1.817535376176238060e-03
5.665000000000000000e+03 1.780077815055847168e-03
5.666000000000000000e+03 1.795571646653115749e-03
5.667000000000000000e+03 1.767588080838322639e-03
5.668000000000000000e+03 1.763628795742988586e-03
5.669000000000000000e+03 1.772321294993162155e-03
5.670000000000000000e+03 1.809087465517222881e-03
5.671000000000000000e+03 1.847083913162350655e-03
5.672000000000000000e+03 1.834978815168142319e-03
5.673000000000000000e+03 1.861171098425984383e-03
5.674000000000000000e+03 1.815544674172997475e-03
5.675000000000000000e+03 1.788569381460547447e-03
5.676000000000000000e+03 1.782376552000641823e-03
5.677000000000000000e+03 1.755991717800498009e-03
5.678000000000000000e+03 1.772736082784831524e-03
5.679000000000000000e+03 1.762717962265014648e-03
5.680000000000000000e+03 1.792883384041488171e-03
5.681000000000000000e+03 1.840111799538135529e-03
5.682000000000000000e+03 1.841048011556267738e-03
5.683000000000000000e+03 1.819998025894165039e-03
5.684000000000000000e+03 1.811675494536757469e-03
5.685000000000000000e+03 1.784874475561082363e-03
5.686000000000000000e+03 1.758242258802056313e-03
5.687000000000000000e+03 1.755460863932967186e-03
5.688000000000000000e+03 1.750032417476177216e-03
5.689000000000000000e+03 1.795092015527188778e-03
5.690000000000000000e+03 1.786150736734271049e-03
5.691000000000000000e+03 1.797469332814216614e-03
5.692000000000000000e+03 1.807048451155424118e-03
5.693000000000000000e+03 1.827495521865785122e-03
5.694000000000000000e+03 1.823680824600160122e-03
5.695000000000000000e+03 1.813088543713092804e-03
5.696000000000000000e+03 1.783597515895962715e-03
5.697000000000000000e+03 1.801076345145702362e-03
5.698000000000000000e+03 1.762360334396362305e-03
5.699000000000000000e+03 1.743309549055993557e-03
5.700000000000000000e+03 1.755417673848569393e-03
5.701000000000000000e+03 1.766134868375957012e-03
5.702000000000000000e+03 1.790116541087627411e-03
5.703000000000000000e+03 1.776810619048774242e-03
5.704000000000000000e+03 1.811462687328457832e-03
5.705000000000000000e+03 1.801531179808080196e-03
5.706000000000000000e+03 1.793598174117505550e-03
5.707000000000000000e+03 1.791538088582456112e-03
5.708000000000000000e+03 1.771810464560985565e-03
5.709000000000000000e+03 1.776617486029863358e-03
5.710000000000000000e+03 1.772472984157502651e-03
5.711000000000000000e+03 1.765430206432938576e-03
5.712000000000000000e+03 1.771798240952193737e-03
5.713000000000000000e+03 1.771679613739252090e-03
5.714000000000000000e+03 1.797954551875591278e-03
5.715000000000000000e+03 1.795338466763496399e-03
5.716000000000000000e+03 1.813478651456534863e-03
5.717000000000000000e+03 1.787466229870915413e-03
5.718000000000000000e+03 1.761817722581326962e-03
5.719000000000000000e+03 1.729170209728181362e-03
5.720000000000000000e+03 1.722939661704003811e-03
5.721000000000000000e+03 1.719389925710856915e-03
5.722000000000000000e+03 1.756658195517957211e-03
5.723000000000000000e+03 1.805967418476939201e-03
5.724000000000000000e+03 1.827090862207114697e-03
5.725000000000000000e+03 1.821059500798583031e-03
5.726000000000000000e+03 1.775332144461572170e-03
5.727000000000000000e+03 1.757402904331684113e-03
5.728000000000000000e+03 1.750663272105157375e-03
5.729000000000000000e+03 1.750819152221083641e-03
5.730000000000000000e+03 1.786204520612955093e-03
5.731000000000000000e+03 1.803694060072302818e-03
5.732000000000000000e+03 1.835817238315939903e-03
5.733000000000000000e+03 1.791520509868860245e-03
5.734000000000000000e+03 1.778605394065380096e-03
5.735000000000000000e+03 1.730356132611632347e-03
5.736000000000000000e+03 1.710699405521154404e-03
5.737000000000000000e+03 1.716992701403796673e-03
5.738000000000000000e+03 1.713318051770329475e-03
5.739000000000000000e+03 1.768516143783926964e-03
5.740000000000000000e+03 1.793982693925499916e-03
5.741000000000000000e+03 1.840003533288836479e-03
5.742000000000000000e+03 1.807200605981051922e-03
5.743000000000000000e+03 1.815989962778985500e-03
5.744000000000000000e+03 1.771220937371253967e-03
5.745000000000000000e+03 1.754864002577960491e-03
5.746000000000000000e+03 1.737585524097084999e-03
5.747000000000000000e+03 1.786264008842408657e-03
5.748000000000000000e+03 1.792055903933942318e-03
5.749000000000000000e+03 1.812640810385346413e-03
5.750000000000000000e+03 1.830260036513209343e-03
5.751000000000000000e+03 1.841797842644155025e-03
5.752000000000000000e+03 1.839517382904887199e-03
5.753000000000000000e+03 1.816979376599192619e-03
5.754000000000000000e+03 1.792526803910732269e-03
5.755000000000000000e+03 1.810331712476909161e-03
5.756000000000000000e+03 1.779635436832904816e-03
5.757000000000000000e+03 1.810259418562054634e-03
5.758000000000000000e+03 1.808055443689227104e-03
5.759000000000000000e+03 1.736301346682012081e-03
5.760000000000000000e+03 1.763789332471787930e-03
5.761000000000000000e+03 1.752166310325264931e-03
5.762000000000000000e+03 1.797509728930890560e-03
5.763000000000000000e+03 1.782563282176852226e-03
5.764000000000000000e+03 1.777024706825613976e-03
5.765000000000000000e+03 1.787461806088685989e-03
5.766000000000000000e+03 1.779434620402753353e-03
5.767000000000000000e+03 1.753438613377511501e-03
5.768000000000000000e+03 1.749114831909537315e-03
5.769000000000000000e+03 1.749878632836043835e-03
5.770000000000000000e+03 1.772100105881690979e-03
5.771000000000000000e+03 1.805050997063517570e-03
5.772000000000000000e+03 1.842978643253445625e-03
5.773000000000000000e+03 1.834949478507041931e-03
5.774000000000000000e+03 1.810525427572429180e-03
5.775000000000000000e+03 1.826979918405413628e-03
5.776000000000000000e+03 1.828132430091500282e-03
5.777000000000000000e+03 1.791069516912102699e-03
5.778000000000000000e+03 1.771590090356767178e-03
5.779000000000000000e+03 1.767872832715511322e-03
5.780000000000000000e+03 1.758362399414181709e-03
5.781000000000000000e+03 1.771126291714608669e-03
5.782000000000000000e+03 1.761993160471320152e-03
5.783000000000000000e+03 1.777742523699998856e-03
5.784000000000000000e+03 1.801885431632399559e-03
5.785000000000000000e+03 1.817718031816184521e-03
5.786000000000000000e+03 1.845565624535083771e-03
5.787000000000000000e+03 1.820773584768176079e-03
5.788000000000000000e+03 1.808773260563611984e-03
5.789000000000000000e+03 1.790123293176293373e-03
5.790000000000000000e+03 1.763772103004157543e-03
5.791000000000000000e+03 1.757936319336295128e-03
5.792000000000000000e+03 1.755257137119770050e-03
5.793000000000000000e+03 1.772321993485093117e-03
5.794000000000000000e+03 1.810446148738265038e-03
5.795000000000000000e+03 1.829087734222412109e-03
5.796000000000000000e+03 1.839024364016950130e-03
5.797000000000000000e+03 1.829263637773692608e-03
5.798000000000000000e+03 1.780104823410511017e-03
5.799000000000000000e+03 1.744484528899192810e-03
5.800000000000000000e+03 1.734413555823266506e-03
5.801000000000000000e+03 1.710628508590161800e-03
5.802000000000000000e+03 1.741376123391091824e-03
5.803000000000000000e+03 1.785912318155169487e-03
5.804000000000000000e+03 1.839830540120601654e-03
5.805000000000000000e+03 1.849655760452151299e-03
5.806000000000000000e+03 1.827752916142344475e-03
5.807000000000000000e+03 1.823148108087480068e-03
5.808000000000000000e+03 1.789883594028651714e-03
5.809000000000000000e+03 1.775297103449702263e-03
5.810000000000000000e+03 1.784092746675014496e-03
5.811000000000000000e+03 1.769844442605972290e-03
5.812000000000000000e+03 1.744207344017922878e-03
5.813000000000000000e+03 1.762958127073943615e-03
5.814000000000000000e+03 1.779520651325583458e-03
5.815000000000000000e+03 1.771730370819568634e-03
5.816000000000000000e+03 1.800340367481112480e-03
5.817000000000000000e+03 1.818427816033363342e-03
5.818000000000000000e+03 1.829451648518443108e-03
5.819000000000000000e+03 1.818670774810016155e-03
5.820000000000000000e+03 1.801553997211158276e-03
5.821000000000000000e+03 1.769506721757352352e-03
5.822000000000000000e+03 1.741302548907697201e-03
5.823000000000000000e+03 1.710298238322138786e-03
5.824000000000000000e+03 1.736680045723915100e-03
5.825000000000000000e+03 1.733298413455486298e-03
5.826000000000000000e+03 1.813120441511273384e-03
5.827000000000000000e+03 1.849715947173535824e-03
5.828000000000000000e+03 1.866339938715100288e-03
5.829000000000000000e+03 1.846758415922522545e-03
5.830000000000000000e+03 1.774410717189311981e-03
5.831000000000000000e+03 1.722994958981871605e-03
5.832000000000000000e+03 1.723731867969036102e-03
5.833000000000000000e+03 1.732208998873829842e-03
5.834000000000000000e+03 1.774364965967833996e-03
5.835000000000000000e+03 1.806437503546476364e-03
5.836000000000000000e+03 1.810790039598941803e-03
5.837000000000000000e+03 1.852351007983088493e-03
5.838000000000000000e+03 1.797067350707948208e-03
5.839000000000000000e+03 1.748506329022347927e-03
5.840000000000000000e+03 1.749068498611450195e-03
5.841000000000000000e+03 1.757842954248189926e-03
5.842000000000000000e+03 1.757890335284173489e-03
5.843000000000000000e+03 1.754674129188060760e-03
5.844000000000000000e+03 1.800719997845590115e-03
5.845000000000000000e+03 1.826341031119227409e-03
5.846000000000000000e+03 1.822467893362045288e-03
5.847000000000000000e+03 1.801695092581212521e-03
5.848000000000000000e+03 1.804995699785649776e-03
5.849000000000000000e+03 1.772342715412378311e-03
5.850000000000000000e+03 1.757818972691893578e-03
5.851000000000000000e+03 1.733831129968166351e-03
5.852000000000000000e+03 1.747505506500601768e-03
5.853000000000000000e+03 1.806176733225584030e-03
5.854000000000000000e+03 1.830506953410804272e-03
5.855000000000000000e+03 1.860261312685906887e-03
5.856000000000000000e+03 1.836375333368778229e-03
5.857000000000000000e+03 1.792727387510240078e-03
5.858000000000000000e+03 1.765299122780561447e-03
5.859000000000000000e+03 1.745410962030291557e-03
5.860000000000000000e+03 1.743176369927823544e-03
5.861000000000000000e+03 1.747374422848224640e-03
5.862000000000000000e+03 1.762218191288411617e-03
5.863000000000000000e+03 1.780273742042481899e-03
5.864000000000000000e+03 1.757636666297912598e-03
5.865000000000000000e+03 1.774401403963565826e-03
5.866000000000000000e+03 1.794358249753713608e-03
5.867000000000000000e+03 1.784877618774771690e-03
5.868000000000000000e+03 1.785839325748383999e-03
5.869000000000000000e+03 1.790760317817330360e-03
5.870000000000000000e+03 1.808168832212686539e-03
5.871000000000000000e+03 1.783178071491420269e-03
5.872000000000000000e+03 1.766557572409510612e-03
5.873000000000000000e+03 1.781148603186011314e-03
5.874000000000000000e+03 1.781911472789943218e-03
5.875000000000000000e+03 1.773315249010920525e-03
5.876000000000000000e+03 1.812716713175177574e-03
5.877000000000000000e+03 1.791572896763682365e-03
5.878000000000000000e+03 1.814193092286586761e-03
5.879000000000000000e+03 1.801294274628162384e-03
5.880000000000000000e+03 1.822639023885130882e-03
5.881000000000000000e+03 1.782434759661555290e-03
5.882000000000000000e+03 1.775896060280501842e-03
5.883000000000000000e+03 1.796135446056723595e-03
5.884000000000000000e+03 1.796199474483728409e-03
5.885000000000000000e+03 1.754177268594503403e-03
5.886000000000000000e+03 1.780454767867922783e-03
5.887000000000000000e+03 1.789242960512638092e-03
5.888000000000000000e+03 1.832884154282510281e-03
5.889000000000000000e+03 1.816392294131219387e-03
5.890000000000000000e+03 1.806058222427964211e-03
5.891000000000000000e+03 1.781377824954688549e-03
5.892000000000000000e+03 1.788688125088810921e-03
5.893000000000000000e+03 1.776298042386770248e-03
5.894000000000000000e+03 1.751356292515993118e-03
5.895000000000000000e+03 1.746345660649240017e-03
5.896000000000000000e+03 1.744827022776007652e-03
5.897000000000000000e+03 1.772740157321095467e-03
5.898000000000000000e+03 1.768098911270499229e-03
5.899000000000000000e+03 1.777614816091954708e-03
5.900000000000000000e+03 1.804556930437684059e-03
5.901000000000000000e+03 1.784246880561113358e-03
5.902000000000000000e+03 1.778706209734082222e-03
5.903000000000000000e+03 1.764821703545749187e-03
5.904000000000000000e+03 1.807719003409147263e-03
5.905000000000000000e+03 1.780756516382098198e-03
5.906000000000000000e+03 1.751340343616902828e-03
5.907000000000000000e+03 1.781210652552545071e-03
5.908000000000000000e+03 1.783290295861661434e-03
5.909000000000000000e+03 1.773258205503225327e-03
5.910000000000000000e+03 1.792095601558685303e-03
5.911000000000000000e+03 1.787628047168254852e-03
5.912000000000000000e+03 1.794557436369359493e-03
5.913000000000000000e+03 1.783162355422973633e-03
5.914000000000000000e+03 1.771495095454156399e-03
5.915000000000000000e+03 1.768414629623293877e-03
5.916000000000000000e+03 1.795011572539806366e-03
5.917000000000000000e+03 1.790505601093173027e-03
5.918000000000000000e+03 1.777430297806859016e-03
5.919000000000000000e+03 1.756796031259000301e-03
5.920000000000000000e+03 1.757175428792834282e-03
5.921000000000000000e+03 1.755170989781618118e-03
5.922000000000000000e+03 1.753655029460787773e-03
5.923000000000000000e+03 1.750467112287878990e-03
5.924000000000000000e+03 1.763699110597372055e-03
5.925000000000000000e+03 1.787260989658534527e-03
5.926000000000000000e+03 1.840374898165464401e-03
5.927000000000000000e+03 1.838515279814600945e-03
5.928000000000000000e+03 1.807266613468527794e-03
5.929000000000000000e+03 1.780583523213863373e-03
5.930000000000000000e+03 1.771777751855552197e-03
5.931000000000000000e+03 1.746649621054530144e-03
5.932000000000000000e+03 1.742200343869626522e-03
5.933000000000000000e+03 1.760593149811029434e-03
5.934000000000000000e+03 1.820107921957969666e-03
5.935000000000000000e+03 1.819423749111592770e-03
5.936000000000000000e+03 1.823543454520404339e-03
5.937000000000000000e+03 1.790164271369576454e-03
5.938000000000000000e+03 1.780313672497868538e-03
5.939000000000000000e+03 1.740635139867663383e-03
5.940000000000000000e+03 1.744482549838721752e-03
5.941000000000000000e+03 1.758979633450508118e-03
5.942000000000000000e+03 1.785373315215110779e-03
5.943000000000000000e+03 1.786953071132302284e-03
5.944000000000000000e+03 1.828165724873542786e-03
5.945000000000000000e+03 1.830337336286902428e-03
5.946000000000000000e+03 1.787176239304244518e-03
5.947000000000000000e+03 1.779048587195575237e-03
5.948000000000000000e+03 1.771488576196134090e-03
5.949000000000000000e+03 1.775531447492539883e-03
5.950000000000000000e+03 1.785121159628033638e-03
5.951000000000000000e+03 1.750740688294172287e-03
5.952000000000000000e+03 1.754312077537178993e-03
5.953000000000000000e+03 1.720860367640852928e-03
5.954000000000000000e+03 1.721926731988787651e-03
5.955000000000000000e+03 1.755152596160769463e-03
5.956000000000000000e+03 1.821813988499343395e-03
5.957000000000000000e+03 1.799785415641963482e-03
5.958000000000000000e+03 1.810587011277675629e-03
5.959000000000000000e+03 1.827596221119165421e-03
5.960000000000000000e+03 1.802109414711594582e-03
5.961000000000000000e+03 1.765042077749967575e-03
5.962000000000000000e+03 1.755717908963561058e-03
5.963000000000000000e+03 1.756355632096529007e-03
5.964000000000000000e+03 1.740531413815915585e-03
5.965000000000000000e+03 1.745920395478606224e-03
5.966000000000000000e+03 1.772718271240592003e-03
5.967000000000000000e+03 1.809938228689134121e-03
5.968000000000000000e+03 1.841338817030191422e-03
5.969000000000000000e+03 1.868546707555651665e-03
5.970000000000000000e+03 1.834309427067637444e-03
5.971000000000000000e+03 1.796560129150748253e-03
5.972000000000000000e+03 1.766199711710214615e-03
5.973000000000000000e+03 1.744792214594781399e-03
5.974000000000000000e+03 1.728184404782950878e-03
5.975000000000000000e+03 1.769874943420290947e-03
5.976000000000000000e+03 1.801332924515008926e-03
5.977000000000000000e+03 1.822330290451645851e-03
5.978000000000000000e+03 1.835901988670229912e-03
5.979000000000000000e+03 1.821473008021712303e-03
5.980000000000000000e+03 1.807329128496348858e-03
5.981000000000000000e+03 1.774770207703113556e-03
5.982000000000000000e+03 1.744931098073720932e-03
5.983000000000000000e+03 1.757607795298099518e-03
5.984000000000000000e+03 1.802571583539247513e-03
5.985000000000000000e+03 1.798799494281411171e-03
5.986000000000000000e+03 1.813998213037848473e-03
5.987000000000000000e+03 1.861259806901216507e-03
5.988000000000000000e+03 1.832491718232631683e-03
5.989000000000000000e+03 1.785940839909017086e-03
5.990000000000000000e+03 1.774938544258475304e-03
5.991000000000000000e+03 1.735040685161948204e-03
5.992000000000000000e+03 1.722933258861303329e-03
5.993000000000000000e+03 1.757395919412374496e-03
5.994000000000000000e+03 1.797412871383130550e-03
5.995000000000000000e+03 1.818532124161720276e-03
5.996000000000000000e+03 1.830338849686086178e-03
5.997000000000000000e+03 1.829474582336843014e-03
5.998000000000000000e+03 1.785680069588124752e-03
5.999000000000000000e+03 1.727717230096459389e-03
6.000000000000000000e+03 1.730494201183319092e-03
6.001000000000000000e+03 1.718658721074461937e-03
6.002000000000000000e+03 1.743430271744728088e-03
6.003000000000000000e+03 1.757560065016150475e-03
6.004000000000000000e+03 1.798638142645359039e-03
6.005000000000000000e+03 1.807735185138881207e-03
6.006000000000000000e+03 1.799629768356680870e-03
6.007000000000000000e+03 1.792131341062486172e-03
6.008000000000000000e+03 1.773557043634355068e-03
6.009000000000000000e+03 1.744011184200644493e-03
6.010000000000000000e+03 1.735567464493215084e-03
6.011000000000000000e+03 1.723708934150636196e-03
6.012000000000000000e+03 1.743725850246846676e-03
6.013000000000000000e+03 1.753672375343739986e-03
6.014000000000000000e+03 1.777707948349416256e-03
6.015000000000000000e+03 1.803756458684802055e-03
6.016000000000000000e+03 1.821847050450742245e-03
6.017000000000000000e+03 1.832603360526263714e-03
6.018000000000000000e+03 1.800323603674769402e-03
6.019000000000000000e+03 1.795105054043233395e-03
6.020000000000000000e+03 1.770140370354056358e-03
6.021000000000000000e+03 1.755709177814424038e-03
6.022000000000000000e+03 1.758540398441255093e-03
6.023000000000000000e+03 1.775651238858699799e-03
6.024000000000000000e+03 1.756105571985244751e-03
6.025000000000000000e+03 1.737305196002125740e-03
6.026000000000000000e+03 1.736344653181731701e-03
6.027000000000000000e+03 1.757873571477830410e-03
6.028000000000000000e+03 1.771053066477179527e-03
6.029000000000000000e+03 1.812414266169071198e-03
6.030000000000000000e+03 1.799109159037470818e-03
6.031000000000000000e+03 1.776316203176975250e-03
6.032000000000000000e+03 1.779182697646319866e-03
6.033000000000000000e+03 1.765138003975152969e-03
6.034000000000000000e+03 1.768449321389198303e-03
6.035000000000000000e+03 1.746374880895018578e-03
6.036000000000000000e+03 1.770342467352747917e-03
6.037000000000000000e+03 1.779613550752401352e-03
6.038000000000000000e+03 1.806112239137291908e-03
6.039000000000000000e+03 1.817315700463950634e-03
6.040000000000000000e+03 1.782212289981544018e-03
6.041000000000000000e+03 1.762785715982317924e-03
6.042000000000000000e+03 1.719071413390338421e-03
6.043000000000000000e+03 1.707538263872265816e-03
6.044000000000000000e+03 1.751319039613008499e-03
6.045000000000000000e+03 1.765129389241337776e-03
6.046000000000000000e+03 1.802914659492671490e-03
6.047000000000000000e+03 1.831912202760577202e-03
6.048000000000000000e+03 1.815501018427312374e-03
6.049000000000000000e+03 1.807489199563860893e-03
6.050000000000000000e+03 1.779090962372720242e-03
6.051000000000000000e+03 1.762152067385613918e-03
6.052000000000000000e+03 1.731629483401775360e-03
6.053000000000000000e+03 1.728173345327377319e-03
6.054000000000000000e+03 1.730352640151977539e-03
6.055000000000000000e+03 1.767880283296108246e-03
6.056000000000000000e+03 1.791013171896338463e-03
6.057000000000000000e+03 1.804064726456999779e-03
6.058000000000000000e+03 1.830462249927222729e-03
6.059000000000000000e+03 1.830058172345161438e-03
6.060000000000000000e+03 1.798899262212216854e-03
6.061000000000000000e+03 1.766624627634882927e-03
6.062000000000000000e+03 1.721226493827998638e-03
6.063000000000000000e+03 1.735837548039853573e-03
6.064000000000000000e+03 1.749480841681361198e-03
6.065000000000000000e+03 1.789498492144048214e-03
6.066000000000000000e+03 1.830301946029067039e-03
6.067000000000000000e+03 1.847821753472089767e-03
6.068000000000000000e+03 1.837028888985514641e-03
6.069000000000000000e+03 1.804533880203962326e-03
6.070000000000000000e+03 1.808575121685862541e-03
6.071000000000000000e+03 1.764565124176442623e-03
6.072000000000000000e+03 1.750491559505462646e-03
6.073000000000000000e+03 1.740083447657525539e-03
6.074000000000000000e+03 1.755030592903494835e-03
6.075000000000000000e+03 1.757933059707283974e-03
6.076000000000000000e+03 1.759772421792149544e-03
6.077000000000000000e+03 1.800422556698322296e-03
6.078000000000000000e+03 1.797271892428398132e-03
6.079000000000000000e+03 1.808698521926999092e-03
6.080000000000000000e+03 1.789708971045911312e-03
6.081000000000000000e+03 1.820069155655801296e-03
6.082000000000000000e+03 1.796448603272438049e-03
6.083000000000000000e+03 1.806598855182528496e-03
6.084000000000000000e+03 1.774198724888265133e-03
6.085000000000000000e+03 1.770165516063570976e-03
6.086000000000000000e+03 1.725628972053527832e-03
6.087000000000000000e+03 1.712713739834725857e-03
6.088000000000000000e+03 1.741502783261239529e-03
6.089000000000000000e+03 1.743867993354797363e-03
6.090000000000000000e+03 1.736230682581663132e-03
6.091000000000000000e+03 1.755960285663604736e-03
6.092000000000000000e+03 1.810007961466908455e-03
6.093000000000000000e+03 1.812675851397216320e-03
6.094000000000000000e+03 1.812920905649662018e-03
6.095000000000000000e+03 1.807544264011085033e-03
6.096000000000000000e+03 1.764435321092605591e-03
6.097000000000000000e+03 1.753901597112417221e-03
6.098000000000000000e+03 1.740310224704444408e-03
6.099000000000000000e+03 1.754957018420100212e-03
6.100000000000000000e+03 1.749833812937140465e-03
6.101000000000000000e+03 1.743849366903305054e-03
6.102000000000000000e+03 1.748331356793642044e-03
6.103000000000000000e+03 1.764636486768722534e-03
6.104000000000000000e+03 1.743495231494307518e-03
6.105000000000000000e+03 1.776998629793524742e-03
6.106000000000000000e+03 1.752622425556182861e-03
6.107000000000000000e+03 1.773812342435121536e-03
6.108000000000000000e+03 1.759712817147374153e-03
6.109000000000000000e+03 1.750414143316447735e-03
6.110000000000000000e+03 1.733463956043124199e-03
6.111000000000000000e+03 1.752399839460849762e-03
6.112000000000000000e+03 1.758136553689837456e-03
6.113000000000000000e+03 1.785766216926276684e-03
6.114000000000000000e+03 1.800607307814061642e-03
6.115000000000000000e+03 1.803552033379673958e-03
6.116000000000000000e+03 1.779730315320193768e-03
6.117000000000000000e+03 1.747212256304919720e-03
6.118000000000000000e+03 1.751500181853771210e-03
6.119000000000000000e+03 1.748539390973746777e-03
6.120000000000000000e+03 1.760643906891345978e-03
6.121000000000000000e+03 1.746785710565745831e-03
6.122000000000000000e+03 1.757346093654632568e-03
6.123000000000000000e+03 1.758149242959916592e-03
6.124000000000000000e+03 1.750614261254668236e-03
6.125000000000000000e+03 1.741129206493496895e-03
6.126000000000000000e+03 1.756109064444899559e-03
6.127000000000000000e+03 1.749062910676002502e-03
6.128000000000000000e+03 1.735174097120761871e-03
6.129000000000000000e+03 1.775740995071828365e-03
6.130000000000000000e+03 1.765397726558148861e-03
6.131000000000000000e+03 1.765496795997023582e-03
6.132000000000000000e+03 1.773198833689093590e-03
6.133000000000000000e+03 1.773303141817450523e-03
6.134000000000000000e+03 1.775801880285143852e-03
6.135000000000000000e+03 1.774128293618559837e-03
6.136000000000000000e+03 1.786650507710874081e-03
6.137000000000000000e+03 1.807160675525665283e-03
6.138000000000000000e+03 1.828731736168265343e-03
6.139000000000000000e+03 1.826449297368526459e-03
6.140000000000000000e+03 1.806645537726581097e-03
6.141000000000000000e+03 1.771073206327855587e-03
6.142000000000000000e+03 1.742854015901684761e-03
6.143000000000000000e+03 1.747880014590919018e-03
6.144000000000000000e+03 1.743750995956361294e-03
6.145000000000000000e+03 1.785829197615385056e-03
6.146000000000000000e+03 1.781416125595569611e-03
6.147000000000000000e+03 1.821865793317556381e-03
6.148000000000000000e+03 1.815900555811822414e-03
6.149000000000000000e+03 1.814332557842135429e-03
6.150000000000000000e+03 1.773967407643795013e-03
6.151000000000000000e+03 1.741266343742609024e-03
6.152000000000000000e+03 1.758375205099582672e-03
6.153000000000000000e+03 1.740042003802955151e-03
6.154000000000000000e+03 1.735798316076397896e-03
6.155000000000000000e+03 1.776705496013164520e-03
6.156000000000000000e+03 1.760765677317976952e-03
6.157000000000000000e+03 1.769040944054722786e-03
6.158000000000000000e+03 1.792107243090867996e-03
6.159000000000000000e+03 1.807255088351666927e-03
6.160000000000000000e+03 1.799820340238511562e-03
6.161000000000000000e+03 1.761821447871625423e-03
6.162000000000000000e+03 1.733529730699956417e-03
6.163000000000000000e+03 1.731074764393270016e-03
6.164000000000000000e+03 1.745684421621263027e-03
6.165000000000000000e+03 1.769363298080861568e-03
6.166000000000000000e+03 1.797545119188725948e-03
6.167000000000000000e+03 1.835055067203938961e-03
6.168000000000000000e+03 1.802799291908740997e-03
6.169000000000000000e+03 1.792963012121617794e-03
6.170000000000000000e+03 1.733629382215440273e-03
6.171000000000000000e+03 1.722509041428565979e-03
6.172000000000000000e+03 1.732165692374110222e-03
6.173000000000000000e+03 1.698988373391330242e-03
6.174000000000000000e+03 1.710574957542121410e-03
6.175000000000000000e+03 1.753271091729402542e-03
6.176000000000000000e+03 1.805925508961081505e-03
6.177000000000000000e+03 1.832282869145274162e-03
6.178000000000000000e+03 1.854392234236001968e-03
6.179000000000000000e+03 1.789655303582549095e-03
6.180000000000000000e+03 1.736167585477232933e-03
6.181000000000000000e+03 1.716288970783352852e-03
6.182000000000000000e+03 1.738160615786910057e-03
6.183000000000000000e+03 1.761966734193265438e-03
6.184000000000000000e+03 1.775487558916211128e-03
6.185000000000000000e+03 1.812364789657294750e-03
6.186000000000000000e+03 1.843349775299429893e-03
6.187000000000000000e+03 1.873389119282364845e-03
6.188000000000000000e+03 1.799147925339639187e-03
6.189000000000000000e+03 1.774886972270905972e-03
6.190000000000000000e+03 1.734550110995769501e-03
6.191000000000000000e+03 1.711385790258646011e-03
6.192000000000000000e+03 1.723454683087766171e-03
6.193000000000000000e+03 1.729624695144593716e-03
6.194000000000000000e+03 1.713676378130912781e-03
6.195000000000000000e+03 1.724095782265067101e-03
6.196000000000000000e+03 1.742679043672978878e-03
6.197000000000000000e+03 1.761859282851219177e-03
6.198000000000000000e+03 1.772585790604352951e-03
6.199000000000000000e+03 1.777904806658625603e-03
6.200000000000000000e+03 1.788825611583888531e-03
6.201000000000000000e+03 1.770918956026434898e-03
6.202000000000000000e+03 1.762308995239436626e-03
6.203000000000000000e+03 1.734770368784666061e-03
6.204000000000000000e+03 1.756618614308536053e-03
6.205000000000000000e+03 1.740124309435486794e-03
6.206000000000000000e+03 1.766370376572012901e-03
6.207000000000000000e+03 1.794015057384967804e-03
6.208000000000000000e+03 1.766961999237537384e-03
6.209000000000000000e+03 1.753871678374707699e-03
6.210000000000000000e+03 1.740923966281116009e-03
6.211000000000000000e+03 1.770711853168904781e-03
6.212000000000000000e+03 1.789695001207292080e-03
6.213000000000000000e+03 1.798594370484352112e-03
6.214000000000000000e+03 1.818576827645301819e-03
6.215000000000000000e+03 1.787706627510488033e-03
6.216000000000000000e+03 1.759137376211583614e-03
6.217000000000000000e+03 1.755252713337540627e-03
6.218000000000000000e+03 1.736518810503184795e-03
6.219000000000000000e+03 1.726545393466949463e-03
6.220000000000000000e+03 1.758685335516929626e-03
6.221000000000000000e+03 1.792395254597067833e-03
6.222000000000000000e+03 1.805952168069779873e-03
6.223000000000000000e+03 1.779184443876147270e-03
6.224000000000000000e+03 1.761051826179027557e-03
6.225000000000000000e+03 1.753376796841621399e-03
6.226000000000000000e+03 1.749020884744822979e-03
6.227000000000000000e+03 1.738561666570603848e-03
6.228000000000000000e+03 1.724482397548854351e-03
6.229000000000000000e+03 1.715812715701758862e-03
6.230000000000000000e+03 1.745958230458199978e-03
6.231000000000000000e+03 1.769450493156909943e-03
6.232000000000000000e+03 1.793231116607785225e-03
6.233000000000000000e+03 1.754381111823022366e-03
6.234000000000000000e+03 1.765603083185851574e-03
6.235000000000000000e+03 1.736004371196031570e-03
6.236000000000000000e+03 1.722267828881740570e-03
6.237000000000000000e+03 1.749048009514808655e-03
6.238000000000000000e+03 1.758300699293613434e-03
6.239000000000000000e+03 1.792850322090089321e-03
6.240000000000000000e+03 1.786185195669531822e-03
6.241000000000000000e+03 1.779021113179624081e-03
6.242000000000000000e+03 1.788271008990705013e-03
6.243000000000000000e+03 1.737607875838875771e-03
6.244000000000000000e+03 1.704779919236898422e-03
6.245000000000000000e+03 1.723903929814696312e-03
6.246000000000000000e+03 1.709605567157268524e-03
6.247000000000000000e+03 1.709480769932270050e-03
6.248000000000000000e+03 1.734914607368409634e-03
6.249000000000000000e+03 1.712298020720481873e-03
6.250000000000000000e+03 1.713693840429186821e-03
6.251000000000000000e+03 1.737307524308562279e-03
6.252000000000000000e+03 1.765659544616937637e-03
6.253000000000000000e+03 1.784736989066004753e-03
6.254000000000000000e+03 1.813660725019872189e-03
6.255000000000000000e+03 1.793787349015474319e-03
6.256000000000000000e+03 1.774092204868793488e-03
6.257000000000000000e+03 1.763780135661363602e-03
6.258000000000000000e+03 1.772779854945838451e-03
6.259000000000000000e+03 1.769390190020203590e-03
6.260000000000000000e+03 1.750847790390253067e-03
6.261000000000000000e+03 1.757079735398292542e-03
6.262000000000000000e+03 1.750346273183822632e-03
6.263000000000000000e+03 1.764171523973345757e-03
6.264000000000000000e+03 1.771930372342467308e-03
6.265000000000000000e+03 1.783953746780753136e-03
6.266000000000000000e+03 1.829555258154869080e-03
6.267000000000000000e+03 1.785079482942819595e-03
6.268000000000000000e+03 1.776918768882751465e-03
6.269000000000000000e+03 1.740790437906980515e-03
6.270000000000000000e+03 1.706277369521558285e-03
6.271000000000000000e+03 1.693439087830483913e-03
6.272000000000000000e+03 1.718314713798463345e-03
6.273000000000000000e+03 1.734524266794323921e-03
6.274000000000000000e+03 1.792713068425655365e-03
6.275000000000000000e+03 1.794055453501641750e-03
6.276000000000000000e+03 1.815124182030558586e-03
6.277000000000000000e+03 1.804858446121215820e-03
6.278000000000000000e+03 1.767737325280904770e-03
6.279000000000000000e+03 1.744307111948728561e-03
6.280000000000000000e+03 1.721440698020160198e-03
6.281000000000000000e+03 1.774275442585349083e-03
6.282000000000000000e+03 1.781178987585008144e-03
6.283000000000000000e+03 1.802572049200534821e-03
6.284000000000000000e+03 1.784693798981606960e-03
6.285000000000000000e+03 1.804111292585730553e-03
6.286000000000000000e+03 1.772429561242461205e-03
6.287000000000000000e+03 1.746530178934335709e-03
6.288000000000000000e+03 1.735226251184940338e-03
6.289000000000000000e+03 1.747457310557365417e-03
6.290000000000000000e+03 1.750074559822678566e-03
6.291000000000000000e+03 1.781281083822250366e-03
6.292000000000000000e+03 1.779135665856301785e-03
6.293000000000000000e+03 1.837558811530470848e-03
6.294000000000000000e+03 1.833375310525298119e-03
6.295000000000000000e+03 1.796611933968961239e-03
6.296000000000000000e+03 1.782736158929765224e-03
6.297000000000000000e+03 1.756174839101731777e-03
6.298000000000000000e+03 1.725999405607581139e-03
6.299000000000000000e+03 1.743056811392307281e-03
6.300000000000000000e+03 1.759340986609458923e-03
6.301000000000000000e+03 1.770508824847638607e-03
6.302000000000000000e+03 1.793900737538933754e-03
6.303000000000000000e+03 1.807832508347928524e-03
6.304000000000000000e+03 1.797161996364593506e-03
6.305000000000000000e+03 1.796693773940205574e-03
6.306000000000000000e+03 1.765700755640864372e-03
6.307000000000000000e+03 1.734297606162726879e-03
6.308000000000000000e+03 1.732350676320493221e-03
6.309000000000000000e+03 1.746079302392899990e-03
6.310000000000000000e+03 1.747804693877696991e-03
6.311000000000000000e+03 1.758483238518238068e-03
6.312000000000000000e+03 1.774903619661927223e-03
6.313000000000000000e+03 1.812648377381265163e-03
6.314000000000000000e+03 1.822158112190663815e-03
6.315000000000000000e+03 1.805160660296678543e-03
6.316000000000000000e+03 1.772834802977740765e-03
6.317000000000000000e+03 1.734091667458415031e-03
6.318000000000000000e+03 1.699712360277771950e-03
6.319000000000000000e+03 1.706323935650289059e-03
6.320000000000000000e+03 1.699661253951489925e-03
6.321000000000000000e+03 1.747627276927232742e-03
6.322000000000000000e+03 1.828998094424605370e-03
6.323000000000000000e+03 1.870101084932684898e-03
6.324000000000000000e+03 1.853768713772296906e-03
6.325000000000000000e+03 1.796751166693866253e-03
6.326000000000000000e+03 1.728603499941527843e-03
6.327000000000000000e+03 1.688081189058721066e-03
6.328000000000000000e+03 1.690881093963980675e-03
6.329000000000000000e+03 1.723579131066799164e-03
6.330000000000000000e+03 1.778193982318043709e-03
6.331000000000000000e+03 1.835533301346004009e-03
6.332000000000000000e+03 1.901682233437895775e-03
6.333000000000000000e+03 1.876365742646157742e-03
6.334000000000000000e+03 1.795538119040429592e-03
6.335000000000000000e+03 1.726246322505176067e-03
6.336000000000000000e+03 1.699336688034236431e-03
6.337000000000000000e+03 1.708164229057729244e-03
6.338000000000000000e+03 1.724202185869216919e-03
6.339000000000000000e+03 1.752780750393867493e-03
6.340000000000000000e+03 1.792199444025754929e-03
6.341000000000000000e+03 1.807422260753810406e-03
6.342000000000000000e+03 1.815537922084331512e-03
6.343000000000000000e+03 1.815317082218825817e-03
6.344000000000000000e+03 1.783420681022107601e-03
6.345000000000000000e+03 1.746973372064530849e-03
6.346000000000000000e+03 1.726712100207805634e-03
6.347000000000000000e+03 1.701730303466320038e-03
6.348000000000000000e+03 1.727851107716560364e-03
6.349000000000000000e+03 1.742402324452996254e-03
6.350000000000000000e+03 1.778747770003974438e-03
6.351000000000000000e+03 1.798657933250069618e-03
6.352000000000000000e+03 1.794565236195921898e-03
6.353000000000000000e+03 1.795125077478587627e-03
6.354000000000000000e+03 1.754377037286758423e-03
6.355000000000000000e+03 1.728371600620448589e-03
6.356000000000000000e+03 1.736024860292673111e-03
6.357000000000000000e+03 1.755177858285605907e-03
6.358000000000000000e+03 1.737481681630015373e-03
6.359000000000000000e+03 1.736415317282080650e-03
6.360000000000000000e+03 1.734514720737934113e-03
6.361000000000000000e+03 1.753754797391593456e-03
6.362000000000000000e+03 1.785419299267232418e-03
6.363000000000000000e+03 1.770575763657689095e-03
6.364000000000000000e+03 1.793139032088220119e-03
6.365000000000000000e+03 1.801743521355092525e-03
6.366000000000000000e+03 1.838728552684187889e-03
6.367000000000000000e+03 1.802029437385499477e-03
6.368000000000000000e+03 1.759320264682173729e-03
6.369000000000000000e+03 1.738011254929006100e-03
6.370000000000000000e+03 1.734475838020443916e-03
6.371000000000000000e+03 1.741030719131231308e-03
6.372000000000000000e+03 1.788277411833405495e-03
6.373000000000000000e+03 1.786386477760970592e-03
6.374000000000000000e+03 1.816718606278300285e-03
6.375000000000000000e+03 1.772058662027120590e-03
6.376000000000000000e+03 1.724335132166743279e-03
6.377000000000000000e+03 1.710508833639323711e-03
6.378000000000000000e+03 1.696618506684899330e-03
6.379000000000000000e+03 1.719708321616053581e-03
6.380000000000000000e+03 1.773777417838573456e-03
6.381000000000000000e+03 1.795820426195859909e-03
6.382000000000000000e+03 1.791362068615853786e-03
6.383000000000000000e+03 1.770487753674387932e-03
6.384000000000000000e+03 1.729707582853734493e-03
6.385000000000000000e+03 1.726871356368064880e-03
6.386000000000000000e+03 1.741365995258092880e-03
6.387000000000000000e+03 1.750573050230741501e-03
6.388000000000000000e+03 1.749198301695287228e-03
6.389000000000000000e+03 1.777851022779941559e-03
6.390000000000000000e+03 1.780694699846208096e-03
6.391000000000000000e+03 1.796893542632460594e-03
6.392000000000000000e+03 1.811072113923728466e-03
6.393000000000000000e+03 1.774471253156661987e-03
6.394000000000000000e+03 1.772825373336672783e-03
6.395000000000000000e+03 1.757895573973655701e-03
6.396000000000000000e+03 1.731294207274913788e-03
6.397000000000000000e+03 1.691421959549188614e-03
6.398000000000000000e+03 1.709859818220138550e-03
6.399000000000000000e+03 1.754688448272645473e-03
6.400000000000000000e+03 1.796052558347582817e-03
6.401000000000000000e+03 1.795711228623986244e-03
6.402000000000000000e+03 1.812016009353101254e-03
6.403000000000000000e+03 1.759485341608524323e-03
6.404000000000000000e+03 1.746390946209430695e-03
6.405000000000000000e+03 1.714546000584959984e-03
6.406000000000000000e+03 1.689284807071089745e-03
6.407000000000000000e+03 1.722031040117144585e-03
6.408000000000000000e+03 1.738380989991128445e-03
6.409000000000000000e+03 1.779403304681181908e-03
6.410000000000000000e+03 1.801053411327302456e-03
6.411000000000000000e+03 1.793344505131244659e-03
6.412000000000000000e+03 1.776742748916149139e-03
6.413000000000000000e+03 1.759391976520419121e-03
6.414000000000000000e+03 1.711125951260328293e-03
6.415000000000000000e+03 1.730915973894298077e-03
6.416000000000000000e+03 1.701687811873853207e-03
6.417000000000000000e+03 1.737557584419846535e-03
6.418000000000000000e+03 1.758474390953779221e-03
6.419000000000000000e+03 1.798901124857366085e-03
6.420000000000000000e+03 1.797302393242716789e-03
6.421000000000000000e+03 1.804184867069125175e-03
6.422000000000000000e+03 1.801681122742593288e-03
6.423000000000000000e+03 1.744619337841868401e-03
6.424000000000000000e+03 1.707484014332294464e-03
6.425000000000000000e+03 1.716386876069009304e-03
6.426000000000000000e+03 1.721231034025549889e-03
6.427000000000000000e+03 1.748813083395361900e-03
6.428000000000000000e+03 1.790169626474380493e-03
6.429000000000000000e+03 1.799259334802627563e-03
6.430000000000000000e+03 1.759758917614817619e-03
6.431000000000000000e+03 1.752335461787879467e-03
6.432000000000000000e+03 1.757862861268222332e-03
6.433000000000000000e+03 1.704722992144525051e-03
6.434000000000000000e+03 1.718000276014208794e-03
6.435000000000000000e+03 1.746729481965303421e-03
6.436000000000000000e+03 1.748007489368319511e-03
6.437000000000000000e+03 1.777856959961354733e-03
6.438000000000000000e+03 1.808933448046445847e-03
6.439000000000000000e+03 1.822054153308272362e-03
6.440000000000000000e+03 1.810168731026351452e-03
6.441000000000000000e+03 1.774042611941695213e-03
6.442000000000000000e+03 1.697790576145052910e-03
6.443000000000000000e+03 1.689477590844035149e-03
6.444000000000000000e+03 1.690961304120719433e-03
6.445000000000000000e+03 1.699903397820889950e-03
6.446000000000000000e+03 1.759818755090236664e-03
6.447000000000000000e+03 1.793975476175546646e-03
6.448000000000000000e+03 1.827209489420056343e-03
6.449000000000000000e+03 1.817767857573926449e-03
6.450000000000000000e+03 1.772972173057496548e-03
6.451000000000000000e+03 1.754372147843241692e-03
6.452000000000000000e+03 1.736032776534557343e-03
6.453000000000000000e+03 1.737162354402244091e-03
6.454000000000000000e+03 1.747067435644567013e-03
6.455000000000000000e+03 1.764755696058273315e-03
6.456000000000000000e+03 1.787975663319230080e-03
6.457000000000000000e+03 1.812815433368086815e-03
6.458000000000000000e+03 1.781665254384279251e-03
6.459000000000000000e+03 1.778028672561049461e-03
6.460000000000000000e+03 1.778977806679904461e-03
6.461000000000000000e+03 1.739213941618800163e-03
6.462000000000000000e+03 1.722227083519101143e-03
6.463000000000000000e+03 1.707362942397594452e-03
6.464000000000000000e+03 1.721337321214377880e-03
6.465000000000000000e+03 1.768206479027867317e-03
6.466000000000000000e+03 1.802081009373068810e-03
6.467000000000000000e+03 1.831972389481961727e-03
6.468000000000000000e+03 1.848968095146119595e-03
6.469000000000000000e+03 1.806134241633117199e-03
6.470000000000000000e+03 1.752068172208964825e-03
6.471000000000000000e+03 1.735145575366914272e-03
6.472000000000000000e+03 1.722617307677865028e-03
6.473000000000000000e+03 1.727640395984053612e-03
6.474000000000000000e+03 1.784854102879762650e-03
6.475000000000000000e+03 1.809928100556135178e-03
6.476000000000000000e+03 1.809700857847929001e-03
6.477000000000000000e+03 1.808100845664739609e-03
6.478000000000000000e+03 1.770962728187441826e-03
6.479000000000000000e+03 1.750596333295106888e-03
6.480000000000000000e+03 1.731678610667586327e-03
6.481000000000000000e+03 1.719443360343575478e-03
6.482000000000000000e+03 1.738648279570043087e-03
6.483000000000000000e+03 1.777983037754893303e-03
6.484000000000000000e+03 1.802089042030274868e-03
6.485000000000000000e+03 1.795755582861602306e-03
6.486000000000000000e+03 1.762183150276541710e-03
6.487000000000000000e+03 1.759734703227877617e-03
6.488000000000000000e+03 1.755776233039796352e-03
6.489000000000000000e+03 1.737773185595870018e-03
6.490000000000000000e+03 1.734434626996517181e-03
6.491000000000000000e+03 1.746860099956393242e-03
6.492000000000000000e+03 1.775094657205045223e-03
6.493000000000000000e+03 1.780664897523820400e-03
6.494000000000000000e+03 1.825804705731570721e-03
6.495000000000000000e+03 1.795838354155421257e-03
6.496000000000000000e+03 1.806324347853660583e-03
6.497000000000000000e+03 1.767905429005622864e-03
6.498000000000000000e+03 1.751080388203263283e-03
6.499000000000000000e+03 1.714552170597016811e-03
6.500000000000000000e+03 1.704528927803039551e-03
6.501000000000000000e+03 1.706100767478346825e-03
6.502000000000000000e+03 1.720526488497853279e-03
6.503000000000000000e+03 1.741371932439506054e-03
6.504000000000000000e+03 1.776245655491948128e-03
6.505000000000000000e+03 1.776142395101487637e-03
6.506000000000000000e+03 1.780562452040612698e-03
6.507000000000000000e+03 1.811377005651593208e-03
6.508000000000000000e+03 1.774610369466245174e-03
6.509000000000000000e+03 1.764582819305360317e-03
6.510000000000000000e+03 1.740820123814046383e-03
6.511000000000000000e+03 1.743037253618240356e-03
6.512000000000000000e+03 1.744873123243451118e-03
6.513000000000000000e+03 1.752684707753360271e-03
6.514000000000000000e+03 1.757105230353772640e-03
6.515000000000000000e+03 1.758560305461287498e-03
6.516000000000000000e+03 1.779894111678004265e-03
6.517000000000000000e+03 1.764394808560609818e-03
6.518000000000000000e+03 1.765105174854397774e-03
6.519000000000000000e+03 1.760088256560266018e-03
6.520000000000000000e+03 1.743646804243326187e-03
6.521000000000000000e+03 1.730802468955516815e-03
6.522000000000000000e+03 1.730929943732917309e-03
6.523000000000000000e+03 1.722338376566767693e-03
6.524000000000000000e+03 1.766210654750466347e-03
6.525000000000000000e+03 1.807437976822257042e-03
6.526000000000000000e+03 1.798630692064762115e-03
6.527000000000000000e+03 1.814899384044110775e-03
6.528000000000000000e+03 1.757628167979419231e-03
6.529000000000000000e+03 1.738082966767251492e-03
6.530000000000000000e+03 1.696743420325219631e-03
6.531000000000000000e+03 1.700267195701599121e-03
6.532000000000000000e+03 1.735118567012250423e-03
6.533000000000000000e+03 1.748133450746536255e-03
6.534000000000000000e+03 1.777786179445683956e-03
6.535000000000000000e+03 1.830966677516698837e-03
6.536000000000000000e+03 1.832348061725497246e-03
6.537000000000000000e+03 1.749748131260275841e-03
6.538000000000000000e+03 1.724374480545520782e-03
6.539000000000000000e+03 1.708001247607171535e-03
6.540000000000000000e+03 1.732651493512094021e-03
6.541000000000000000e+03 1.743594417348504066e-03
6.542000000000000000e+03 1.803937135264277458e-03
6.543000000000000000e+03 1.847298233769834042e-03
6.544000000000000000e+03 1.861161552369594574e-03
6.545000000000000000e+03 1.819737255573272705e-03
6.546000000000000000e+03 1.745494548231363297e-03
6.547000000000000000e+03 1.726341433823108673e-03
6.548000000000000000e+03 1.709979726001620293e-03
6.549000000000000000e+03 1.717742765322327614e-03
6.550000000000000000e+03 1.705682254396378994e-03
6.551000000000000000e+03 1.725007779896259308e-03
6.552000000000000000e+03 1.769055379554629326e-03
6.553000000000000000e+03 1.788792549632489681e-03
6.554000000000000000e+03 1.813840935938060284e-03
6.555000000000000000e+03 1.815272378735244274e-03
6.556000000000000000e+03 1.762565225362777710e-03
6.557000000000000000e+03 1.741064130328595638e-03
6.558000000000000000e+03 1.728801755234599113e-03
6.559000000000000000e+03 1.719593768939375877e-03
6.560000000000000000e+03 1.716586179099977016e-03
6.561000000000000000e+03 1.716271042823791504e-03
6.562000000000000000e+03 1.722274697385728359e-03
6.563000000000000000e+03 1.748747075907886028e-03
6.564000000000000000e+03 1.799474703148007393e-03
6.565000000000000000e+03 1.852639019489288330e-03
6.566000000000000000e+03 1.843527308665215969e-03
6.567000000000000000e+03 1.831131521612405777e-03
6.568000000000000000e+03 1.765383291058242321e-03
6.569000000000000000e+03 1.720069325529038906e-03
6.570000000000000000e+03 1.694392180070281029e-03
6.571000000000000000e+03 1.670856727287173271e-03
6.572000000000000000e+03 1.662504277192056179e-03
6.573000000000000000e+03 1.716616330668330193e-03
6.574000000000000000e+03 1.769366092048585415e-03
6.575000000000000000e+03 1.822172664105892181e-03
6.576000000000000000e+03 1.841027988120913506e-03
6.577000000000000000e+03 1.807828433811664581e-03
6.578000000000000000e+03 1.745641580782830715e-03
6.579000000000000000e+03 1.729069743305444717e-03
6.580000000000000000e+03 1.707670977339148521e-03
6.581000000000000000e+03 1.713185571134090424e-03
6.582000000000000000e+03 1.734789228066802025e-03
6.583000000000000000e+03 1.769330701790750027e-03
6.584000000000000000e+03 1.774570671841502190e-03
6.585000000000000000e+03 1.813921029679477215e-03
6.586000000000000000e+03 1.782729639671742916e-03
6.587000000000000000e+03 1.798234879970550537e-03
6.588000000000000000e+03 1.781096681952476501e-03
6.589000000000000000e+03 1.750814961269497871e-03
6.590000000000000000e+03 1.739045954309403896e-03
6.591000000000000000e+03 1.708940137177705765e-03
6.592000000000000000e+03 1.732222968712449074e-03
6.593000000000000000e+03 1.724277040921151638e-03
6.594000000000000000e+03 1.725901616737246513e-03
6.595000000000000000e+03 1.744495122693479061e-03
6.596000000000000000e+03 1.776175340637564659e-03
6.597000000000000000e+03 1.807244843803346157e-03
6.598000000000000000e+03 1.784803695045411587e-03
6.599000000000000000e+03 1.824310515075922012e-03
6.600000000000000000e+03 1.760306535288691521e-03
6.601000000000000000e+03 1.748653827235102654e-03
6.602000000000000000e+03 1.749549759551882744e-03
6.603000000000000000e+03 1.764002954587340355e-03
6.604000000000000000e+03 1.781182130798697472e-03
6.605000000000000000e+03 1.809684559702873230e-03
6.606000000000000000e+03 1.795421121641993523e-03
6.607000000000000000e+03 1.762379892170429230e-03
6.608000000000000000e+03 1.732925418764352798e-03
6.609000000000000000e+03 1.730836927890777588e-03
6.610000000000000000e+03 1.718177460134029388e-03
6.611000000000000000e+03 1.704475842416286469e-03
6.612000000000000000e+03 1.713960780762135983e-03
6.613000000000000000e+03 1.754704630002379417e-03
6.614000000000000000e+03 1.789978472515940666e-03
6.615000000000000000e+03 1.789953908883035183e-03
6.616000000000000000e+03 1.769783790223300457e-03
6.617000000000000000e+03 1.748894108459353447e-03
6.618000000000000000e+03 1.739109284244477749e-03
6.619000000000000000e+03 1.751764444634318352e-03
6.620000000000000000e+03 1.714837155304849148e-03
6.621000000000000000e+03 1.718557206913828850e-03
6.622000000000000000e+03 1.722242101095616817e-03
6.623000000000000000e+03 1.791222020983695984e-03
6.624000000000000000e+03 1.822491409257054329e-03
6.625000000000000000e+03 1.824465347453951836e-03
6.626000000000000000e+03 1.810648827813565731e-03
6.627000000000000000e+03 1.803338527679443359e-03
6.628000000000000000e+03 1.739649800583720207e-03
6.629000000000000000e+03 1.706484123133122921e-03
6.630000000000000000e+03 1.749014481902122498e-03
6.631000000000000000e+03 1.721222419291734695e-03
6.632000000000000000e+03 1.720363739877939224e-03
6.633000000000000000e+03 1.746506430208683014e-03
6.634000000000000000e+03 1.787748420611023903e-03
6.635000000000000000e+03 1.767935464158654213e-03
6.636000000000000000e+03 1.798474928364157677e-03
6.637000000000000000e+03 1.768687157891690731e-03
6.638000000000000000e+03 1.730230171233415604e-03
6.639000000000000000e+03 1.715047284960746765e-03
6.640000000000000000e+03 1.731560798361897469e-03
6.641000000000000000e+03 1.708359457552433014e-03
6.642000000000000000e+03 1.725813373923301697e-03
6.643000000000000000e+03 1.773691736161708832e-03
6.644000000000000000e+03 1.770135015249252319e-03
6.645000000000000000e+03 1.768168760463595390e-03
6.646000000000000000e+03 1.741748768836259842e-03
6.647000000000000000e+03 1.722573651932179928e-03
6.648000000000000000e+03 1.738446764647960663e-03
6.649000000000000000e+03 1.727679511532187462e-03
6.650000000000000000e+03 1.716091181151568890e-03
6.651000000000000000e+03 1.740055624395608902e-03
6.652000000000000000e+03 1.754680415615439415e-03
6.653000000000000000e+03 1.789688481949269772e-03
6.654000000000000000e+03 1.776922377757728100e-03
6.655000000000000000e+03 1.782982842996716499e-03
6.656000000000000000e+03 1.764712273143231869e-03
6.657000000000000000e+03 1.772955409251153469e-03
6.658000000000000000e+03 1.802069484256207943e-03
6.659000000000000000e+03 1.804135739803314209e-03
6.660000000000000000e+03 1.778278383426368237e-03
6.661000000000000000e+03 1.755519537255167961e-03
6.662000000000000000e+03 1.730614225380122662e-03
6.663000000000000000e+03 1.709792064502835274e-03
6.664000000000000000e+03 1.703872694633901119e-03
6.665000000000000000e+03 1.767727313563227654e-03
6.666000000000000000e+03 1.782015780918300152e-03
6.667000000000000000e+03 1.821094891056418419e-03
6.668000000000000000e+03 1.796776428818702698e-03
6.669000000000000000e+03 1.772144576534628868e-03
6.670000000000000000e+03 1.732594799250364304e-03
6.671000000000000000e+03 1.703760004602372646e-03
6.672000000000000000e+03 1.703008543699979782e-03
6.673000000000000000e+03 1.704561407677829266e-03
6.674000000000000000e+03 1.725360983982682228e-03
6.675000000000000000e+03 1.809146255254745483e-03
6.676000000000000000e+03 1.839309697970747948e-03
6.677000000000000000e+03 1.884423079900443554e-03
6.678000000000000000e+03 1.837211195379495621e-03
6.679000000000000000e+03 1.816535368561744690e-03
6.680000000000000000e+03 1.737299142405390739e-03
6.681000000000000000e+03 1.723954337649047375e-03
6.682000000000000000e+03 1.697361236438155174e-03
6.683000000000000000e+03 1.696631778031587601e-03
6.684000000000000000e+03 1.741098589263856411e-03
6.685000000000000000e+03 1.781887724064290524e-03
6.686000000000000000e+03 1.822534948587417603e-03
6.687000000000000000e+03 1.803864492103457451e-03
6.688000000000000000e+03 1.783335581421852112e-03
6.689000000000000000e+03 1.745820743963122368e-03
6.690000000000000000e+03 1.712393364869058132e-03
6.691000000000000000e+03 1.684932853095233440e-03
6.692000000000000000e+03 1.716607250273227692e-03
6.693000000000000000e+03 1.732315402477979660e-03
6.694000000000000000e+03 1.769340364262461662e-03
6.695000000000000000e+03 1.793066738173365593e-03
6.696000000000000000e+03 1.792120048776268959e-03
6.697000000000000000e+03 1.760607934556901455e-03
6.698000000000000000e+03 1.773532014340162277e-03
6.699000000000000000e+03 1.745301997289061546e-03
6.700000000000000000e+03 1.783275976777076721e-03
6.701000000000000000e+03 1.774817705154418945e-03
6.702000000000000000e+03 1.764560001902282238e-03
6.703000000000000000e+03 1.760944607667624950e-03
6.704000000000000000e+03 1.751721836626529694e-03
6.705000000000000000e+03 1.742786960676312447e-03
6.706000000000000000e+03 1.752333133481442928e-03
6.707000000000000000e+03 1.753021380864083767e-03
6.708000000000000000e+03 1.740650972351431847e-03
6.709000000000000000e+03 1.745725283399224281e-03
6.710000000000000000e+03 1.759335282258689404e-03
6.711000000000000000e+03 1.758028753101825714e-03
6.712000000000000000e+03 1.744478940963745117e-03
6.713000000000000000e+03 1.708483323454856873e-03
6.714000000000000000e+03 1.727244583889842033e-03
6.715000000000000000e+03 1.721683889627456665e-03
6.716000000000000000e+03 1.756063895300030708e-03
6.717000000000000000e+03 1.800065394490957260e-03
6.718000000000000000e+03 1.793920411728322506e-03
6.719000000000000000e+03 1.797104487195611000e-03
6.720000000000000000e+03 1.768917543813586235e-03
6.721000000000000000e+03 1.724392641335725784e-03
6.722000000000000000e+03 1.714119687676429749e-03
6.723000000000000000e+03 1.716000027954578400e-03
6.724000000000000000e+03 1.729841227643191814e-03
6.725000000000000000e+03 1.749742776155471802e-03
6.726000000000000000e+03 1.792783616110682487e-03
6.727000000000000000e+03 1.831366447731852531e-03
6.728000000000000000e+03 1.782026025466620922e-03
6.729000000000000000e+03 1.774138654582202435e-03
6.730000000000000000e+03 1.750976080074906349e-03
6.731000000000000000e+03 1.711460179649293423e-03
6.732000000000000000e+03 1.729137264192104340e-03
6.733000000000000000e+03 1.734218443743884563e-03
6.734000000000000000e+03 1.747752889059484005e-03
6.735000000000000000e+03 1.772698946297168732e-03
6.736000000000000000e+03 1.795834861695766449e-03
6.737000000000000000e+03 1.784685067832469940e-03
6.738000000000000000e+03 1.780894002877175808e-03
6.739000000000000000e+03 1.742159249261021614e-03
6.740000000000000000e+03 1.747633330523967743e-03
6.741000000000000000e+03 1.756408950313925743e-03
6.742000000000000000e+03 1.772206276655197144e-03
6.743000000000000000e+03 1.776343095116317272e-03
6.744000000000000000e+03 1.776847406290471554e-03
6.745000000000000000e+03 1.753097167238593102e-03
6.746000000000000000e+03 1.740095904096961021e-03
6.747000000000000000e+03 1.719504594802856445e-03
6.748000000000000000e+03 1.725217676721513271e-03
6.749000000000000000e+03 1.741810585372149944e-03
6.750000000000000000e+03 1.743444241583347321e-03
6.751000000000000000e+03 1.751389820128679276e-03
6.752000000000000000e+03 1.770899398252367973e-03
6.753000000000000000e+03 1.808417029678821564e-03
6.754000000000000000e+03 1.805278821848332882e-03
6.755000000000000000e+03 1.756127690896391869e-03
6.756000000000000000e+03 1.746979891322553158e-03
6.757000000000000000e+03 1.695736660622060299e-03
6.758000000000000000e+03 1.719773164950311184e-03
6.759000000000000000e+03 1.705889473669230938e-03
6.760000000000000000e+03 1.738538732752203941e-03
6.761000000000000000e+03 1.760522834956645966e-03
6.762000000000000000e+03 1.760137616656720638e-03
6.763000000000000000e+03 1.757887424901127815e-03
6.764000000000000000e+03 1.768943620845675468e-03
6.765000000000000000e+03 1.742605352774262428e-03
6.766000000000000000e+03 1.743691856972873211e-03
6.767000000000000000e+03 1.726840506307780743e-03
6.768000000000000000e+03 1.728156465105712414e-03
6.769000000000000000e+03 1.757023623213171959e-03
6.770000000000000000e+03 1.735305413603782654e-03
6.771000000000000000e+03 1.750224037095904350e-03
6.772000000000000000e+03 1.757997437380254269e-03
6.773000000000000000e+03 1.777786063030362129e-03
6.774000000000000000e+03 1.778146019205451012e-03
6.775000000000000000e+03 1.744342967867851257e-03
6.776000000000000000e+03 1.766135916113853455e-03
6.777000000000000000e+03 1.733250217512249947e-03
6.778000000000000000e+03 1.726311980746686459e-03
6.779000000000000000e+03 1.718685962259769440e-03
6.780000000000000000e+03 1.729267998598515987e-03
6.781000000000000000e+03 1.759865321218967438e-03
6.782000000000000000e+03 1.774483243934810162e-03
6.783000000000000000e+03 1.797993085347115993e-03
6.784000000000000000e+03 1.784870633855462074e-03
6.785000000000000000e+03 1.769638969562947750e-03
6.786000000000000000e+03 1.734882360324263573e-03
6.787000000000000000e+03 1.723024412058293819e-03
6.788000000000000000e+03 1.713314326480031013e-03
6.789000000000000000e+03 1.721090404316782951e-03
6.790000000000000000e+03 1.741708721965551376e-03
6.791000000000000000e+03 1.759723061695694923e-03
6.792000000000000000e+03 1.774265430867671967e-03
6.793000000000000000e+03 1.785371801815927029e-03
6.794000000000000000e+03 1.771285198628902435e-03
6.795000000000000000e+03 1.753877731971442699e-03
6.796000000000000000e+03 1.714408746920526028e-03
6.797000000000000000e+03 1.710271695628762245e-03
6.798000000000000000e+03 1.726901158690452576e-03
6.799000000000000000e+03 1.746170455589890480e-03
6.800000000000000000e+03 1.757474150508642197e-03
6.801000000000000000e+03 1.774248084984719753e-03
6.802000000000000000e+03 1.764311222359538078e-03
6.803000000000000000e+03 1.762565458193421364e-03
6.804000000000000000e+03 1.749720424413681030e-03
6.805000000000000000e+03 1.732475473545491695e-03
6.806000000000000000e+03 1.715817372314631939e-03
6.807000000000000000e+03 1.710497774183750153e-03
6.808000000000000000e+03 1.710838056169450283e-03
6.809000000000000000e+03 1.736284233629703522e-03
6.810000000000000000e+03 1.771839801222085953e-03
6.811000000000000000e+03 1.770974835380911827e-03
6.812000000000000000e+03 1.790240406990051270e-03
6.813000000000000000e+03 1.767035573720932007e-03
6.814000000000000000e+03 1.760941930115222931e-03
6.815000000000000000e+03 1.746090361848473549e-03
6.816000000000000000e+03 1.712515833787620068e-03
6.817000000000000000e+03 1.699388725683093071e-03
6.818000000000000000e+03 1.705812173895537853e-03
6.819000000000000000e+03 1.704793772660195827e-03
6.820000000000000000e+03 1.732430770061910152e-03
6.821000000000000000e+03 1.788844354450702667e-03
6.822000000000000000e+03 1.799126388505101204e-03
6.823000000000000000e+03 1.806665677577257156e-03
6.824000000000000000e+03 1.754041528329253197e-03
6.825000000000000000e+03 1.737232203595340252e-03
6.826000000000000000e+03 1.735667116008698940e-03
6.827000000000000000e+03 1.712201861664652824e-03
6.828000000000000000e+03 1.715929247438907623e-03
6.829000000000000000e+03 1.736484933644533157e-03
6.830000000000000000e+03 1.764037064276635647e-03
6.831000000000000000e+03 1.770524773746728897e-03
6.832000000000000000e+03 1.779864891432225704e-03
6.833000000000000000e+03 1.761230640113353729e-03
6.834000000000000000e+03 1.713199540972709656e-03
6.835000000000000000e+03 1.695896498858928680e-03
6.836000000000000000e+03 1.695704064331948757e-03
6.837000000000000000e+03 1.696009188890457153e-03
6.838000000000000000e+03 1.736721955239772797e-03
6.839000000000000000e+03 1.796909607946872711e-03
6.840000000000000000e+03 1.808714470826089382e-03
6.841000000000000000e+03 1.776581630110740662e-03
6.842000000000000000e+03 1.731886528432369232e-03
6.843000000000000000e+03 1.706821261905133724e-03
6.844000000000000000e+03 1.665611518546938896e-03
6.845000000000000000e+03 1.657932880334556103e-03
6.846000000000000000e+03 1.665758667513728142e-03
6.847000000000000000e+03 1.708371448330581188e-03
6.848000000000000000e+03 1.741543761454522610e-03
6.849000000000000000e+03 1.773748081177473068e-03
6.850000000000000000e+03 1.800858182832598686e-03
6.851000000000000000e+03 1.826474675908684731e-03
6.852000000000000000e+03 1.776690012775361538e-03
6.853000000000000000e+03 1.724555157124996185e-03
6.854000000000000000e+03 1.709892181679606438e-03
6.855000000000000000e+03 1.701085828244686127e-03
6.856000000000000000e+03 1.686986302956938744e-03
6.857000000000000000e+03 1.700606429949402809e-03
6.858000000000000000e+03 1.738620921969413757e-03
6.859000000000000000e+03 1.784271560609340668e-03
6.860000000000000000e+03 1.831569708883762360e-03
6.861000000000000000e+03 1.800438738428056240e-03
6.862000000000000000e+03 1.766689820215106010e-03
6.863000000000000000e+03 1.736966893076896667e-03
6.864000000000000000e+03 1.709351083263754845e-03
6.865000000000000000e+03 1.674901461228728294e-03
6.866000000000000000e+03 1.726390095427632332e-03
6.867000000000000000e+03 1.764944521710276604e-03
6.868000000000000000e+03 1.779868267476558685e-03
6.869000000000000000e+03 1.785328960977494717e-03
6.870000000000000000e+03 1.763605396263301373e-03
6.871000000000000000e+03 1.735214493237435818e-03
6.872000000000000000e+03 1.694244681857526302e-03
6.873000000000000000e+03 1.674315775744616985e-03
6.874000000000000000e+03 1.692872028797864914e-03
6.875000000000000000e+03 1.685425639152526855e-03
6.876000000000000000e+03 1.711366698145866394e-03
6.877000000000000000e+03 1.728436676785349846e-03
6.878000000000000000e+03 1.719512743875384331e-03
6.879000000000000000e+03 1.721366657875478268e-03
6.880000000000000000e+03 1.745811081491410732e-03
6.881000000000000000e+03 1.723733730614185333e-03
6.882000000000000000e+03 1.731058117002248764e-03
6.883000000000000000e+03 1.727205584757030010e-03
6.884000000000000000e+03 1.758001279085874557e-03
6.885000000000000000e+03 1.738356426358222961e-03
6.886000000000000000e+03 1.743503729812800884e-03
6.887000000000000000e+03 1.742234802804887295e-03
6.888000000000000000e+03 1.713681383989751339e-03
6.889000000000000000e+03 1.738977618515491486e-03
6.890000000000000000e+03 1.732043921947479248e-03
6.891000000000000000e+03 1.766867353580892086e-03
6.892000000000000000e+03 1.769854454323649406e-03
6.893000000000000000e+03 1.770546194165945053e-03
6.894000000000000000e+03 1.724829897284507751e-03
6.895000000000000000e+03 1.710186712443828583e-03
6.896000000000000000e+03 1.699057174846529961e-03
6.897000000000000000e+03 1.694073202088475227e-03
6.898000000000000000e+03 1.709193922579288483e-03
6.899000000000000000e+03 1.712486380711197853e-03
6.900000000000000000e+03 1.747549511492252350e-03
6.901000000000000000e+03 1.792181050404906273e-03
6.902000000000000000e+03 1.787998713552951813e-03
6.903000000000000000e+03 1.782285864464938641e-03
6.904000000000000000e+03 1.763636246323585510e-03
6.905000000000000000e+03 1.724590896628797054e-03
6.906000000000000000e+03 1.724517322145402431e-03
6.907000000000000000e+03 1.732745207846164703e-03
6.908000000000000000e+03 1.713547622784972191e-03
6.909000000000000000e+03 1.735089230351150036e-03
6.910000000000000000e+03 1.756787765771150589e-03
6.911000000000000000e+03 1.795936143025755882e-03
6.912000000000000000e+03 1.763744978234171867e-03
6.913000000000000000e+03 1.766361994668841362e-03
6.914000000000000000e+03 1.775483018718659878e-03
6.915000000000000000e+03 1.736182137392461300e-03
6.916000000000000000e+03 1.742613269016146660e-03
6.917000000000000000e+03 1.717681996524333954e-03
6.918000000000000000e+03 1.700679538771510124e-03
6.919000000000000000e+03 1.722581218928098679e-03
6.920000000000000000e+03 1.733603770844638348e-03
6.921000000000000000e+03 1.756799756549298763e-03
6.922000000000000000e+03 1.764630898833274841e-03
6.923000000000000000e+03 1.749724498949944973e-03
6.924000000000000000e+03 1.698347157798707485e-03
6.925000000000000000e+03 1.697393949143588543e-03
6.926000000000000000e+03 1.715811318717896938e-03
6.927000000000000000e+03 1.731509109959006310e-03
6.928000000000000000e+03 1.776323071680963039e-03
6.929000000000000000e+03 1.782325096428394318e-03
6.930000000000000000e+03 1.759037841111421585e-03
6.931000000000000000e+03 1.722162822261452675e-03
6.932000000000000000e+03 1.712820259854197502e-03
6.933000000000000000e+03 1.712201512418687344e-03
6.934000000000000000e+03 1.712532481178641319e-03
6.935000000000000000e+03 1.743442611768841743e-03
6.936000000000000000e+03 1.771321985870599747e-03
6.937000000000000000e+03 1.778988982550799847e-03
6.938000000000000000e+03 1.782569102942943573e-03
6.939000000000000000e+03 1.754888333380222321e-03
6.940000000000000000e+03 1.763892709277570248e-03
6.941000000000000000e+03 1.737160957418382168e-03
6.942000000000000000e+03 1.693686470389366150e-03
6.943000000000000000e+03 1.720174681395292282e-03
6.944000000000000000e+03 1.743358327075839043e-03
6.945000000000000000e+03 1.763359992764890194e-03
6.946000000000000000e+03 1.753494492731988430e-03
6.947000000000000000e+03 1.745819114148616791e-03
6.948000000000000000e+03 1.764838001690804958e-03
6.949000000000000000e+03 1.739327213726937771e-03
6.950000000000000000e+03 1.725343754515051842e-03
6.951000000000000000e+03 1.724397530779242516e-03
6.952000000000000000e+03 1.763844164088368416e-03
6.953000000000000000e+03 1.762749045155942440e-03
6.954000000000000000e+03 1.747655682265758514e-03
6.955000000000000000e+03 1.733005396090447903e-03
6.956000000000000000e+03 1.709429314360022545e-03
6.957000000000000000e+03 1.706884009763598442e-03
6.958000000000000000e+03 1.712956698611378670e-03
6.959000000000000000e+03 1.700635883025825024e-03
6.960000000000000000e+03 1.740732463076710701e-03
6.961000000000000000e+03 1.750043476931750774e-03
6.962000000000000000e+03 1.756764366291463375e-03
6.963000000000000000e+03 1.746759167872369289e-03
6.964000000000000000e+03 1.750711817294359207e-03
6.965000000000000000e+03 1.720037311315536499e-03
6.966000000000000000e+03 1.721264095976948738e-03
6.967000000000000000e+03 1.728404080495238304e-03
6.968000000000000000e+03 1.732568955048918724e-03
6.969000000000000000e+03 1.735476544126868248e-03
6.970000000000000000e+03 1.759038306772708893e-03
6.971000000000000000e+03 1.778620760887861252e-03
6.972000000000000000e+03 1.775028067640960217e-03
6.973000000000000000e+03 1.760076265782117844e-03
6.974000000000000000e+03 1.730073592625558376e-03
6.975000000000000000e+03 1.699292450211942196e-03
6.976000000000000000e+03 1.712227240204811096e-03
6.977000000000000000e+03 1.693976111710071564e-03
6.978000000000000000e+03 1.687392592430114746e-03
6.979000000000000000e+03 1.707721850834786892e-03
6.980000000000000000e+03 1.737771322950720787e-03
6.981000000000000000e+03 1.754691242240369320e-03
6.982000000000000000e+03 1.745580113492906094e-03
6.983000000000000000e+03 1.731198281049728394e-03
6.984000000000000000e+03 1.704404363408684731e-03
6.985000000000000000e+03 1.708588330075144768e-03
6.986000000000000000e+03 1.711267046630382538e-03
6.987000000000000000e+03 1.724250847473740578e-03
6.988000000000000000e+03 1.707849092781543732e-03
6.989000000000000000e+03 1.701443805359303951e-03
6.990000000000000000e+03 1.718776649795472622e-03
6.991000000000000000e+03 1.726466929540038109e-03
6.992000000000000000e+03 1.776301185600459576e-03
6.993000000000000000e+03 1.773783471435308456e-03
6.994000000000000000e+03 1.767911016941070557e-03
6.995000000000000000e+03 1.759316539391875267e-03
6.996000000000000000e+03 1.749294344335794449e-03
6.997000000000000000e+03 1.727819209918379784e-03
6.998000000000000000e+03 1.700017019174993038e-03
6.999000000000000000e+03 1.677635475061833858e-03
7.000000000000000000e+03 1.689232303760945797e-03
7.001000000000000000e+03 1.721896231174468994e-03
7.002000000000000000e+03 1.745742047205567360e-03
7.003000000000000000e+03 1.767846057191491127e-03
7.004000000000000000e+03 1.786563545465469360e-03
7.005000000000000000e+03 1.767057925462722778e-03
7.006000000000000000e+03 1.721789478324353695e-03
7.007000000000000000e+03 1.715200021862983704e-03
7.008000000000000000e+03 1.726069254800677299e-03
7.009000000000000000e+03 1.700137509033083916e-03
7.010000000000000000e+03 1.706232666037976742e-03
7.011000000000000000e+03 1.722931861877441406e-03
7.012000000000000000e+03 1.755194505676627159e-03
7.013000000000000000e+03 1.774268108420073986e-03
7.014000000000000000e+03 1.765313558280467987e-03
7.015000000000000000e+03 1.794843934476375580e-03
7.016000000000000000e+03 1.760769868269562721e-03
7.017000000000000000e+03 1.726873219013214111e-03
7.018000000000000000e+03 1.691061886958777905e-03
7.019000000000000000e+03 1.669067889451980591e-03
7.020000000000000000e+03 1.705074217170476913e-03
7.021000000000000000e+03 1.712315715849399567e-03
7.022000000000000000e+03 1.700892578810453415e-03
7.023000000000000000e+03 1.709893345832824707e-03
7.024000000000000000e+03 1.713137025944888592e-03
7.025000000000000000e+03 1.741175539791584015e-03
7.026000000000000000e+03 1.753816730342805386e-03
7.027000000000000000e+03 1.771693583577871323e-03
7.028000000000000000e+03 1.770203467458486557e-03
7.029000000000000000e+03 1.756781246513128281e-03
7.030000000000000000e+03 1.725829439237713814e-03
7.031000000000000000e+03 1.697412226349115372e-03
7.032000000000000000e+03 1.685192110016942024e-03
7.033000000000000000e+03 1.679513370618224144e-03
7.034000000000000000e+03 1.696322346106171608e-03
7.035000000000000000e+03 1.752260373905301094e-03
7.036000000000000000e+03 1.760285114869475365e-03
7.037000000000000000e+03 1.795080723240971565e-03
7.038000000000000000e+03 1.807965105399489403e-03
7.039000000000000000e+03 1.777949044480919838e-03
7.040000000000000000e+03 1.722305547446012497e-03
7.041000000000000000e+03 1.696106977760791779e-03
7.042000000000000000e+03 1.679956214502453804e-03
7.043000000000000000e+03 1.688398187980055809e-03
7.044000000000000000e+03 1.696775434538722038e-03
7.045000000000000000e+03 1.735940109938383102e-03
7.046000000000000000e+03 1.770583796314895153e-03
7.047000000000000000e+03 1.793989446014165878e-03
7.048000000000000000e+03 1.759109902195632458e-03
7.049000000000000000e+03 1.721335458569228649e-03
7.050000000000000000e+03 1.692789373919367790e-03
7.051000000000000000e+03 1.664317212998867035e-03
7.052000000000000000e+03 1.690547796897590160e-03
7.053000000000000000e+03 1.682564616203308105e-03
7.054000000000000000e+03 1.703099231235682964e-03
7.055000000000000000e+03 1.720077358186244965e-03
7.056000000000000000e+03 1.736727310344576836e-03
7.057000000000000000e+03 1.745543675497174263e-03
7.058000000000000000e+03 1.728001749143004417e-03
7.059000000000000000e+03 1.751875970512628555e-03
7.060000000000000000e+03 1.769501017406582832e-03
7.061000000000000000e+03 1.737788086757063866e-03
7.062000000000000000e+03 1.727184629999101162e-03
7.063000000000000000e+03 1.715531107038259506e-03
7.064000000000000000e+03 1.701698172837495804e-03
7.065000000000000000e+03 1.712902216240763664e-03
7.066000000000000000e+03 1.749249524436891079e-03
7.067000000000000000e+03 1.735642552375793457e-03
7.068000000000000000e+03 1.727717928588390350e-03
7.069000000000000000e+03 1.739861210808157921e-03
7.070000000000000000e+03 1.710304990410804749e-03
7.071000000000000000e+03 1.707703806459903717e-03
7.072000000000000000e+03 1.725258305668830872e-03
7.073000000000000000e+03 1.736117294058203697e-03
7.074000000000000000e+03 1.730700256302952766e-03
7.075000000000000000e+03 1.762835076078772545e-03
7.076000000000000000e+03 1.756078563630580902e-03
7.077000000000000000e+03 1.739568775519728661e-03
7.078000000000000000e+03 1.725920941680669785e-03
7.079000000000000000e+03 1.724182977341115475e-03
7.080000000000000000e+03 1.728643430396914482e-03
7.081000000000000000e+03 1.750374562107026577e-03
7.082000000000000000e+03 1.765418215654790401e-03
7.083000000000000000e+03 1.805186271667480469e-03
7.084000000000000000e+03 1.771575538441538811e-03
7.085000000000000000e+03 1.777735422365367413e-03
7.086000000000000000e+03 1.742158434353768826e-03
7.087000000000000000e+03 1.716868719086050987e-03
7.088000000000000000e+03 1.707971794530749321e-03
7.089000000000000000e+03 1.700599212199449539e-03
7.090000000000000000e+03 1.705513685010373592e-03
7.091000000000000000e+03 1.721330452710390091e-03
7.092000000000000000e+03 1.761845313012599945e-03
7.093000000000000000e+03 1.745307818055152893e-03
7.094000000000000000e+03 1.735588302835822105e-03
7.095000000000000000e+03 1.720949891023337841e-03
7.096000000000000000e+03 1.679236069321632385e-03
7.097000000000000000e+03 1.657034154050052166e-03
7.098000000000000000e+03 1.668146578595042229e-03
7.099000000000000000e+03 1.703219721093773842e-03
7.100000000000000000e+03 1.747493050061166286e-03
7.101000000000000000e+03 1.780812861397862434e-03
7.102000000000000000e+03 1.806241343729197979e-03
7.103000000000000000e+03 1.791138201951980591e-03
7.104000000000000000e+03 1.733082695864140987e-03
7.105000000000000000e+03 1.674598897807300091e-03
7.106000000000000000e+03 1.668194658122956753e-03
7.107000000000000000e+03 1.656835665926337242e-03
7.108000000000000000e+03 1.678124535828828812e-03
7.109000000000000000e+03 1.692921272478997707e-03
7.110000000000000000e+03 1.722760498523712158e-03
7.111000000000000000e+03 1.751495525240898132e-03
7.112000000000000000e+03 1.747121335938572884e-03
7.113000000000000000e+03 1.763063017278909683e-03
7.114000000000000000e+03 1.755414763465523720e-03
7.115000000000000000e+03 1.727973809465765953e-03
7.116000000000000000e+03 1.731980126351118088e-03
7.117000000000000000e+03 1.722033484838902950e-03
7.118000000000000000e+03 1.680594636127352715e-03
7.119000000000000000e+03 1.684699091129004955e-03
7.120000000000000000e+03 1.710905460640788078e-03
7.121000000000000000e+03 1.767327426932752132e-03
7.122000000000000000e+03 1.813554437831044197e-03
7.123000000000000000e+03 1.812780159525573254e-03
7.124000000000000000e+03 1.794655341655015945e-03
7.125000000000000000e+03 1.739971339702606201e-03
7.126000000000000000e+03 1.694091828539967537e-03
7.127000000000000000e+03 1.683316193521022797e-03
7.128000000000000000e+03 1.691701239906251431e-03
7.129000000000000000e+03 1.713589997962117195e-03
7.130000000000000000e+03 1.789701520465314388e-03
7.131000000000000000e+03 1.833232003264129162e-03
7.132000000000000000e+03 1.820648321881890297e-03
7.133000000000000000e+03 1.785450149327516556e-03
7.134000000000000000e+03 1.754695549607276917e-03
7.135000000000000000e+03 1.713522709906101227e-03
7.136000000000000000e+03 1.696479856036603451e-03
7.137000000000000000e+03 1.701061963103711605e-03
7.138000000000000000e+03 1.707426505163311958e-03
7.139000000000000000e+03 1.707811257801949978e-03
7.140000000000000000e+03 1.732107484713196754e-03
7.141000000000000000e+03 1.749072456732392311e-03
7.142000000000000000e+03 1.749192597344517708e-03
7.143000000000000000e+03 1.737070735543966293e-03
7.144000000000000000e+03 1.731246127746999264e-03
7.145000000000000000e+03 1.737452112138271332e-03
7.146000000000000000e+03 1.734125195071101189e-03
7.147000000000000000e+03 1.753408228978514671e-03
7.148000000000000000e+03 1.754908123984932899e-03
7.149000000000000000e+03 1.737929880619049072e-03
7.150000000000000000e+03 1.731528318487107754e-03
7.151000000000000000e+03 1.730801537632942200e-03
7.152000000000000000e+03 1.716323895379900932e-03
7.153000000000000000e+03 1.700811088085174561e-03
7.154000000000000000e+03 1.713030971586704254e-03
7.155000000000000000e+03 1.715388847514986992e-03
7.156000000000000000e+03 1.723455497995018959e-03
7.157000000000000000e+03 1.752515672706067562e-03
7.158000000000000000e+03 1.760488376021385193e-03
7.159000000000000000e+03 1.741201966069638729e-03
7.160000000000000000e+03 1.749533112160861492e-03
7.161000000000000000e+03 1.750661293044686317e-03
7.162000000000000000e+03 1.760354265570640564e-03
7.163000000000000000e+03 1.721734879538416862e-03
7.164000000000000000e+03 1.730102114379405975e-03
7.165000000000000000e+03 1.719233579933643341e-03
7.166000000000000000e+03 1.719928230158984661e-03
7.167000000000000000e+03 1.715461490675806999e-03
7.168000000000000000e+03 1.726828515529632568e-03
7.169000000000000000e+03 1.742515480145812035e-03
7.170000000000000000e+03 1.734666293486952782e-03
7.171000000000000000e+03 1.717055449262261391e-03
7.172000000000000000e+03 1.687513431534171104e-03
7.173000000000000000e+03 1.704513793811202049e-03
7.174000000000000000e+03 1.700841588899493217e-03
7.175000000000000000e+03 1.708646537736058235e-03
7.176000000000000000e+03 1.745699322782456875e-03
7.177000000000000000e+03 1.774599542841315269e-03
7.178000000000000000e+03 1.750491908751428127e-03
7.179000000000000000e+03 1.721342443488538265e-03
7.180000000000000000e+03 1.709199277684092522e-03
7.181000000000000000e+03 1.700886874459683895e-03
7.182000000000000000e+03 1.673271763138473034e-03
7.183000000000000000e+03 1.670021330937743187e-03
7.184000000000000000e+03 1.694209291599690914e-03
7.185000000000000000e+03 1.700247637927532196e-03
7.186000000000000000e+03 1.738201593980193138e-03
7.187000000000000000e+03 1.733658835291862488e-03
7.188000000000000000e+03 1.724685425870120525e-03
7.189000000000000000e+03 1.692595309577882290e-03
7.190000000000000000e+03 1.695935847237706184e-03
7.191000000000000000e+03 1.669127494096755981e-03
7.192000000000000000e+03 1.680504414252936840e-03
7.193000000000000000e+03 1.684591639786958694e-03
7.194000000000000000e+03 1.716346479952335358e-03
7.195000000000000000e+03 1.746956026181578636e-03
7.196000000000000000e+03 1.747857779264450073e-03
7.197000000000000000e+03 1.749397604726254940e-03
7.198000000000000000e+03 1.730711082927882671e-03
7.199000000000000000e+03 1.730540767312049866e-03
7.200000000000000000e+03 1.727261347696185112e-03
7.201000000000000000e+03 1.725440262816846371e-03
7.202000000000000000e+03 1.717754639685153961e-03
7.203000000000000000e+03 1.732422388158738613e-03
7.204000000000000000e+03 1.762935658916831017e-03
7.205000000000000000e+03 1.756975194439291954e-03
7.206000000000000000e+03 1.751470146700739861e-03
7.207000000000000000e+03 1.751057221554219723e-03
7.208000000000000000e+03 1.738196937367320061e-03
7.209000000000000000e+03 1.711932709440588951e-03
7.210000000000000000e+03 1.700881286524236202e-03
7.211000000000000000e+03 1.685298397205770016e-03
7.212000000000000000e+03 1.683956012129783630e-03
7.213000000000000000e+03 1.675277249887585640e-03
7.214000000000000000e+03 1.697335392236709595e-03
7.215000000000000000e+03 1.728485687635838985e-03
7.216000000000000000e+03 1.731346594169735909e-03
7.217000000000000000e+03 1.737172133289277554e-03
7.218000000000000000e+03 1.756409066729247570e-03
7.219000000000000000e+03 1.724996604025363922e-03
7.220000000000000000e+03 1.720733940601348877e-03
7.221000000000000000e+03 1.694029546342790127e-03
7.222000000000000000e+03 1.709080999717116356e-03
7.223000000000000000e+03 1.733901328407227993e-03
7.224000000000000000e+03 1.752386800944805145e-03
7.225000000000000000e+03 1.783684361726045609e-03
7.226000000000000000e+03 1.795879099518060684e-03
7.227000000000000000e+03 1.789125381037592888e-03
7.228000000000000000e+03 1.763422973453998566e-03
7.229000000000000000e+03 1.758625498041510582e-03
7.230000000000000000e+03 1.752618583850562572e-03
7.231000000000000000e+03 1.719169318675994873e-03
7.232000000000000000e+03 1.684756949543952942e-03
7.233000000000000000e+03 1.695218845270574093e-03
7.234000000000000000e+03 1.745587564073503017e-03
7.235000000000000000e+03 1.774344476871192455e-03
7.236000000000000000e+03 1.796647207811474800e-03
7.237000000000000000e+03 1.816608710214495659e-03
7.238000000000000000e+03 1.790957991033792496e-03
7.239000000000000000e+03 1.701095141470432281e-03
7.240000000000000000e+03 1.679012784734368324e-03
7.241000000000000000e+03 1.663296483457088470e-03
7.242000000000000000e+03 1.682646805420517921e-03
7.243000000000000000e+03 1.692135352641344070e-03
7.244000000000000000e+03 1.761291641741991043e-03
7.245000000000000000e+03 1.765922526828944683e-03
7.246000000000000000e+03 1.768470276147127151e-03
7.247000000000000000e+03 1.742921303957700729e-03
7.248000000000000000e+03 1.725550973787903786e-03
7.249000000000000000e+03 1.681044697761535645e-03
7.250000000000000000e+03 1.668350188992917538e-03
7.251000000000000000e+03 1.671756966970860958e-03
7.252000000000000000e+03 1.690755016170442104e-03
7.253000000000000000e+03 1.770911738276481628e-03
7.254000000000000000e+03 1.794225536286830902e-03
7.255000000000000000e+03 1.789784757420420647e-03
7.256000000000000000e+03 1.802131417207419872e-03
7.257000000000000000e+03 1.763740438036620617e-03
7.258000000000000000e+03 1.721777836792171001e-03
7.259000000000000000e+03 1.699044834822416306e-03
7.260000000000000000e+03 1.704412279650568962e-03
7.261000000000000000e+03 1.684546470642089844e-03
7.262000000000000000e+03 1.712524099275469780e-03
7.263000000000000000e+03 1.700548222288489342e-03
7.264000000000000000e+03 1.737923827022314072e-03
7.265000000000000000e+03 1.808024710044264793e-03
7.266000000000000000e+03 1.804486848413944244e-03
7.267000000000000000e+03 1.777268364094197750e-03
7.268000000000000000e+03 1.727075316011905670e-03
7.269000000000000000e+03 1.693777157925069332e-03
7.270000000000000000e+03 1.654057763516902924e-03
7.271000000000000000e+03 1.666420139372348785e-03
7.272000000000000000e+03 1.706135692074894905e-03
7.273000000000000000e+03 1.736825681291520596e-03
7.274000000000000000e+03 1.781201222911477089e-03
7.275000000000000000e+03 1.815906143747270107e-03
7.276000000000000000e+03 1.797848264686763287e-03
7.277000000000000000e+03 1.744733541272580624e-03
7.278000000000000000e+03 1.719280495308339596e-03
7.279000000000000000e+03 1.681392430327832699e-03
7.280000000000000000e+03 1.696680556051433086e-03
7.281000000000000000e+03 1.702749403193593025e-03
7.282000000000000000e+03 1.719426247291266918e-03
7.283000000000000000e+03 1.772762043401598930e-03
7.284000000000000000e+03 1.775782322511076927e-03
7.285000000000000000e+03 1.775454496964812279e-03
7.286000000000000000e+03 1.734469435177743435e-03
7.287000000000000000e+03 1.705285161733627319e-03
7.288000000000000000e+03 1.685719355009496212e-03
7.289000000000000000e+03 1.670924946665763855e-03
7.290000000000000000e+03 1.686285599134862423e-03
7.291000000000000000e+03 1.704636728391051292e-03
7.292000000000000000e+03 1.742665190249681473e-03
7.293000000000000000e+03 1.767446054145693779e-03
7.294000000000000000e+03 1.768264453858137131e-03
7.295000000000000000e+03 1.757635502144694328e-03
7.296000000000000000e+03 1.693906262516975403e-03
7.297000000000000000e+03 1.677207648754119873e-03
7.298000000000000000e+03 1.641582697629928589e-03
7.299000000000000000e+03 1.664807903580367565e-03
7.300000000000000000e+03 1.696908846497535706e-03
7.301000000000000000e+03 1.787421526387333870e-03
7.302000000000000000e+03 1.815928379073739052e-03
7.303000000000000000e+03 1.846898812800645828e-03
7.304000000000000000e+03 1.809893990866839886e-03
7.305000000000000000e+03 1.758546917699277401e-03
7.306000000000000000e+03 1.729758689180016518e-03
7.307000000000000000e+03 1.710636308416724205e-03
7.308000000000000000e+03 1.678127795457839966e-03
7.309000000000000000e+03 1.672537066042423248e-03
7.310000000000000000e+03 1.700206426903605461e-03
7.311000000000000000e+03 1.727266586385667324e-03
7.312000000000000000e+03 1.759346923790872097e-03
7.313000000000000000e+03 1.771365059539675713e-03
7.314000000000000000e+03 1.755419885739684105e-03
7.315000000000000000e+03 1.741059357300400734e-03
7.316000000000000000e+03 1.718156388960778713e-03
7.317000000000000000e+03 1.708718016743659973e-03
7.318000000000000000e+03 1.715203165076673031e-03
7.319000000000000000e+03 1.745770103298127651e-03
7.320000000000000000e+03 1.765170483849942684e-03
7.321000000000000000e+03 1.767315203323960304e-03
7.322000000000000000e+03 1.762305619195103645e-03
7.323000000000000000e+03 1.737715909257531166e-03
7.324000000000000000e+03 1.705208560451865196e-03
7.325000000000000000e+03 1.699873129837214947e-03
7.326000000000000000e+03 1.699048792943358421e-03
7.327000000000000000e+03 1.690432778559625149e-03
7.328000000000000000e+03 1.702294684946537018e-03
7.329000000000000000e+03 1.726356102153658867e-03
7.330000000000000000e+03 1.751756994053721428e-03
7.331000000000000000e+03 1.785174012184143066e-03
7.332000000000000000e+03 1.791098504327237606e-03
7.333000000000000000e+03 1.730767777189612389e-03
7.334000000000000000e+03 1.724049216136336327e-03
7.335000000000000000e+03 1.714239246211946011e-03
7.336000000000000000e+03 1.710904762148857117e-03
7.337000000000000000e+03 1.731647527776658535e-03
7.338000000000000000e+03 1.762294443324208260e-03
7.339000000000000000e+03 1.770645147189497948e-03
7.340000000000000000e+03 1.773951575160026550e-03
7.341000000000000000e+03 1.761683030053973198e-03
7.342000000000000000e+03 1.705454662442207336e-03
7.343000000000000000e+03 1.654441002756357193e-03
7.344000000000000000e+03 1.671827398240566254e-03
7.345000000000000000e+03 1.685694209299981594e-03
7.346000000000000000e+03 1.716569415293633938e-03
7.347000000000000000e+03 1.730922027491033077e-03
7.348000000000000000e+03 1.724823261611163616e-03
7.349000000000000000e+03 1.760786748491227627e-03
7.350000000000000000e+03 1.708585186861455441e-03
7.351000000000000000e+03 1.717840088531374931e-03
7.352000000000000000e+03 1.689323224127292633e-03
7.353000000000000000e+03 1.701917499303817749e-03
7.354000000000000000e+03 1.722632907330989838e-03
7.355000000000000000e+03 1.756530604325234890e-03
7.356000000000000000e+03 1.762804924510419369e-03
7.357000000000000000e+03 1.759482896886765957e-03
7.358000000000000000e+03 1.728774397633969784e-03
7.359000000000000000e+03 1.700088381767272949e-03
7.360000000000000000e+03 1.702320179902017117e-03
7.361000000000000000e+03 1.724869012832641602e-03
7.362000000000000000e+03 1.761452993378043175e-03
7.363000000000000000e+03 1.748781651258468628e-03
7.364000000000000000e+03 1.754458411596715450e-03
7.365000000000000000e+03 1.741783693432807922e-03
7.366000000000000000e+03 1.700773602351546288e-03
7.367000000000000000e+03 1.679942011833190918e-03
7.368000000000000000e+03 1.712767407298088074e-03
7.369000000000000000e+03 1.726500689983367920e-03
7.370000000000000000e+03 1.715030521154403687e-03
7.371000000000000000e+03 1.768057234585285187e-03
7.372000000000000000e+03 1.750499359332025051e-03
7.373000000000000000e+03 1.752599840983748436e-03
7.374000000000000000e+03 1.707777730189263821e-03
7.375000000000000000e+03 1.685104682110249996e-03
7.376000000000000000e+03 1.656959648244082928e-03
7.377000000000000000e+03 1.691003795713186264e-03
7.378000000000000000e+03 1.705484464764595032e-03
7.379000000000000000e+03 1.761642983183264732e-03
7.380000000000000000e+03 1.807453460060060024e-03
7.381000000000000000e+03 1.805858104489743710e-03
7.382000000000000000e+03 1.780731836333870888e-03
7.383000000000000000e+03 1.711643533781170845e-03
7.384000000000000000e+03 1.682032831013202667e-03
7.385000000000000000e+03 1.660401932895183563e-03
7.386000000000000000e+03 1.680137007497251034e-03
7.387000000000000000e+03 1.704036141745746136e-03
7.388000000000000000e+03 1.763994572684168816e-03
7.389000000000000000e+03 1.769468886777758598e-03
7.390000000000000000e+03 1.751678530126810074e-03
7.391000000000000000e+03 1.750083523802459240e-03
7.392000000000000000e+03 1.737894956022500992e-03
7.393000000000000000e+03 1.725373091176152229e-03
7.394000000000000000e+03 1.711954362690448761e-03
7.395000000000000000e+03 1.725606969557702541e-03
7.396000000000000000e+03 1.745305373333394527e-03
7.397000000000000000e+03 1.719903550110757351e-03
7.398000000000000000e+03 1.773477415554225445e-03
7.399000000000000000e+03 1.738815568387508392e-03
7.400000000000000000e+03 1.731873489916324615e-03
7.401000000000000000e+03 1.764480490237474442e-03
7.402000000000000000e+03 1.718232291750609875e-03
7.403000000000000000e+03 1.706754206679761410e-03
7.404000000000000000e+03 1.684865448623895645e-03
7.405000000000000000e+03 1.686368486844003201e-03
7.406000000000000000e+03 1.713920733891427517e-03
7.407000000000000000e+03 1.721719512715935707e-03
7.408000000000000000e+03 1.748642185702919960e-03
7.409000000000000000e+03 1.771292067132890224e-03
7.410000000000000000e+03 1.785279018804430962e-03
7.411000000000000000e+03 1.760279526934027672e-03
7.412000000000000000e+03 1.698228763416409492e-03
7.413000000000000000e+03 1.676548039540648460e-03
7.414000000000000000e+03 1.663265516981482506e-03
7.415000000000000000e+03 1.690573757514357567e-03
7.416000000000000000e+03 1.711665536276996136e-03
7.417000000000000000e+03 1.733117736876010895e-03
7.418000000000000000e+03 1.771700917743146420e-03
7.419000000000000000e+03 1.790302107110619545e-03
7.420000000000000000e+03 1.771473209373652935e-03
7.421000000000000000e+03 1.708052470348775387e-03
7.422000000000000000e+03 1.708981348201632500e-03
7.423000000000000000e+03 1.691554673016071320e-03
7.424000000000000000e+03 1.683358452282845974e-03
7.425000000000000000e+03 1.700530177913606167e-03
7.426000000000000000e+03 1.711272052489221096e-03
7.427000000000000000e+03 1.726591726765036583e-03
7.428000000000000000e+03 1.740233972668647766e-03
7.429000000000000000e+03 1.760264858603477478e-03
7.430000000000000000e+03 1.719353138469159603e-03
7.431000000000000000e+03 1.720962347462773323e-03
7.432000000000000000e+03 1.717761042527854443e-03
7.433000000000000000e+03 1.688802614808082581e-03
7.434000000000000000e+03 1.688791788183152676e-03
7.435000000000000000e+03 1.672073500230908394e-03
7.436000000000000000e+03 1.660221721976995468e-03
7.437000000000000000e+03 1.687086652964353561e-03
7.438000000000000000e+03 1.724428264424204826e-03
7.439000000000000000e+03 1.730334712192416191e-03
7.440000000000000000e+03 1.716177677735686302e-03
7.441000000000000000e+03 1.718131708912551403e-03
7.442000000000000000e+03 1.701852190308272839e-03
7.443000000000000000e+03 1.698655891232192516e-03
7.444000000000000000e+03 1.720256870612502098e-03
7.445000000000000000e+03 1.716476283036172390e-03
7.446000000000000000e+03 1.733779907226562500e-03
7.447000000000000000e+03 1.734526595100760460e-03
7.448000000000000000e+03 1.755823730491101742e-03
7.449000000000000000e+03 1.768050249665975571e-03
7.450000000000000000e+03 1.747187692672014236e-03
7.451000000000000000e+03 1.741869724355638027e-03
7.452000000000000000e+03 1.749538234435021877e-03
7.453000000000000000e+03 1.722419052384793758e-03
7.454000000000000000e+03 1.740426174364984035e-03
7.455000000000000000e+03 1.722720917314291000e-03
7.456000000000000000e+03 1.703384215943515301e-03
7.457000000000000000e+03 1.725725829601287842e-03
7.458000000000000000e+03 1.770354225300252438e-03
7.459000000000000000e+03 1.752943964675068855e-03
7.460000000000000000e+03 1.747414702549576759e-03
7.461000000000000000e+03 1.714504673145711422e-03
7.462000000000000000e+03 1.699781510978937149e-03
7.463000000000000000e+03 1.724965637549757957e-03
7.464000000000000000e+03 1.744361594319343567e-03
7.465000000000000000e+03 1.728129340335726738e-03
7.466000000000000000e+03 1.740755862556397915e-03
7.467000000000000000e+03 1.731795491650700569e-03
7.468000000000000000e+03 1.708911615423858166e-03
7.469000000000000000e+03 1.703444868326187134e-03
7.470000000000000000e+03 1.709957490675151348e-03
7.471000000000000000e+03 1.716836704872548580e-03
7.472000000000000000e+03 1.706238836050033569e-03
7.473000000000000000e+03 1.733860233798623085e-03
7.474000000000000000e+03 1.779786660335958004e-03
7.475000000000000000e+03 1.764339394867420197e-03
7.476000000000000000e+03 1.758169149979948997e-03
7.477000000000000000e+03 1.708260504528880119e-03
7.478000000000000000e+03 1.657246612012386322e-03
7.479000000000000000e+03 1.628772704862058163e-03
7.480000000000000000e+03 1.650514546781778336e-03
7.481000000000000000e+03 1.687121926806867123e-03
7.482000000000000000e+03 1.775530050508677959e-03
7.483000000000000000e+03 1.829567132517695427e-03
7.484000000000000000e+03 1.838371041230857372e-03
7.485000000000000000e+03 1.845737686380743980e-03
7.486000000000000000e+03 1.763277454301714897e-03
7.487000000000000000e+03 1.725781708955764771e-03
7.488000000000000000e+03 1.705831382423639297e-03
7.489000000000000000e+03 1.693705911748111248e-03
7.490000000000000000e+03 1.715384772978723049e-03
7.491000000000000000e+03 1.719200052320957184e-03
7.492000000000000000e+03 1.752482145093381405e-03
7.493000000000000000e+03 1.741238287650048733e-03
7.494000000000000000e+03 1.732930541038513184e-03
7.495000000000000000e+03 1.730587217025458813e-03
7.496000000000000000e+03 1.717911916784942150e-03
7.497000000000000000e+03 1.694030943326652050e-03
7.498000000000000000e+03 1.701894099824130535e-03
7.499000000000000000e+03 1.718950807116925716e-03
7.500000000000000000e+03 1.730504794977605343e-03
7.501000000000000000e+03 1.730991876684129238e-03
7.502000000000000000e+03 1.752123003825545311e-03
7.503000000000000000e+03 1.766247441992163658e-03
7.504000000000000000e+03 1.789719797670841217e-03
7.505000000000000000e+03 1.806346466764807701e-03
7.506000000000000000e+03 1.777803874574601650e-03
7.507000000000000000e+03 1.736185280606150627e-03
7.508000000000000000e+03 1.708355150185525417e-03
7.509000000000000000e+03 1.698388019576668739e-03
7.510000000000000000e+03 1.708347583189606667e-03
7.511000000000000000e+03 1.728593255393207073e-03
7.512000000000000000e+03 1.736288773827254772e-03
7.513000000000000000e+03 1.754193566739559174e-03
7.514000000000000000e+03 1.744596054777503014e-03
7.515000000000000000e+03 1.724615111015737057e-03
7.516000000000000000e+03 1.702788169495761395e-03
7.517000000000000000e+03 1.686581177636981010e-03
7.518000000000000000e+03 1.679932465776801109e-03
7.519000000000000000e+03 1.676142215728759766e-03
7.520000000000000000e+03 1.703941961750388145e-03
7.521000000000000000e+03 1.732632867060601711e-03
7.522000000000000000e+03 1.738934079185128212e-03
7.523000000000000000e+03 1.747457659803330898e-03
7.524000000000000000e+03 1.744649372994899750e-03
7.525000000000000000e+03 1.712119090370833874e-03
7.526000000000000000e+03 1.710783224552869797e-03
7.527000000000000000e+03 1.687759300693869591e-03
7.528000000000000000e+03 1.693153637461364269e-03
7.529000000000000000e+03 1.715914113447070122e-03
7.530000000000000000e+03 1.733643701300024986e-03
7.531000000000000000e+03 1.726688118651509285e-03
7.532000000000000000e+03 1.722781220450997353e-03
7.533000000000000000e+03 1.761395484209060669e-03
7.534000000000000000e+03 1.764794811606407166e-03
7.535000000000000000e+03 1.719059189781546593e-03
7.536000000000000000e+03 1.704179449006915092e-03
7.537000000000000000e+03 1.717496546916663647e-03
7.538000000000000000e+03 1.715081976726651192e-03
7.539000000000000000e+03 1.735166064463555813e-03
7.540000000000000000e+03 1.735651865601539612e-03
7.541000000000000000e+03 1.753303222358226776e-03
7.542000000000000000e+03 1.733979559503495693e-03
7.543000000000000000e+03 1.737958518788218498e-03
7.544000000000000000e+03 1.729915267787873745e-03
7.545000000000000000e+03 1.728324685245752335e-03
7.546000000000000000e+03 1.735247555188834667e-03
7.547000000000000000e+03 1.733974553644657135e-03
7.548000000000000000e+03 1.734287478029727936e-03
7.549000000000000000e+03 1.726050744764506817e-03
7.550000000000000000e+03 1.708615338429808617e-03
7.551000000000000000e+03 1.722571789287030697e-03
7.552000000000000000e+03 1.742480555549263954e-03
7.553000000000000000e+03 1.760961837135255337e-03
7.554000000000000000e+03 1.775866374373435974e-03
7.555000000000000000e+03 1.782669918611645699e-03
7.556000000000000000e+03 1.744001987390220165e-03
7.557000000000000000e+03 1.698020729236304760e-03
7.558000000000000000e+03 1.672193408012390137e-03
7.559000000000000000e+03 1.684602349996566772e-03
7.560000000000000000e+03 1.694860402494668961e-03
7.561000000000000000e+03 1.707671908661723137e-03
7.562000000000000000e+03 1.723087392747402191e-03
7.563000000000000000e+03 1.739348634146153927e-03
7.564000000000000000e+03 1.750598428770899773e-03
7.565000000000000000e+03 1.716427272185683250e-03
7.566000000000000000e+03 1.726772403344511986e-03
7.567000000000000000e+03 1.712795114144682884e-03
7.568000000000000000e+03 1.740013016387820244e-03
7.569000000000000000e+03 1.728948554955422878e-03
7.570000000000000000e+03 1.713352277874946594e-03
7.571000000000000000e+03 1.736733363941311836e-03
7.572000000000000000e+03 1.718554063700139523e-03
7.573000000000000000e+03 1.725959358736872673e-03
7.574000000000000000e+03 1.753975520841777325e-03
7.575000000000000000e+03 1.724672503769397736e-03
7.576000000000000000e+03 1.740224543027579784e-03
7.577000000000000000e+03 1.700028777122497559e-03
7.578000000000000000e+03 1.709515228867530823e-03
7.579000000000000000e+03 1.693317433819174767e-03
7.580000000000000000e+03 1.706434413790702820e-03
7.581000000000000000e+03 1.696942141279578209e-03
7.582000000000000000e+03 1.698119915090501308e-03
7.583000000000000000e+03 1.725543988868594170e-03
7.584000000000000000e+03 1.771103357896208763e-03
7.585000000000000000e+03 1.764743123203516006e-03
7.586000000000000000e+03 1.769882394000887871e-03
7.587000000000000000e+03 1.731320051476359367e-03
7.588000000000000000e+03 1.714135287329554558e-03
7.589000000000000000e+03 1.686653005890548229e-03
7.590000000000000000e+03 1.666479161940515041e-03
7.591000000000000000e+03 1.669356017373502254e-03
7.592000000000000000e+03 1.725174253806471825e-03
7.593000000000000000e+03 1.737557351589202881e-03
7.594000000000000000e+03 1.742465770803391933e-03
7.595000000000000000e+03 1.750198891386389732e-03
7.596000000000000000e+03 1.753236865624785423e-03
7.597000000000000000e+03 1.745293848216533661e-03
7.598000000000000000e+03 1.738941296935081482e-03
7.599000000000000000e+03 1.697456231340765953e-03
7.600000000000000000e+03 1.681892434135079384e-03
7.601000000000000000e+03 1.686211093328893185e-03
7.602000000000000000e+03 1.684432732872664928e-03
7.603000000000000000e+03 1.701327972114086151e-03
7.604000000000000000e+03 1.733665587380528450e-03
7.605000000000000000e+03 1.770486938767135143e-03
7.606000000000000000e+03 1.764731481671333313e-03
7.607000000000000000e+03 1.769321504980325699e-03
7.608000000000000000e+03 1.739610685035586357e-03
7.609000000000000000e+03 1.692664343863725662e-03
7.610000000000000000e+03 1.670056954026222229e-03
7.611000000000000000e+03 1.679109176620841026e-03
7.612000000000000000e+03 1.700296998023986816e-03
7.613000000000000000e+03 1.748358830809593201e-03
7.614000000000000000e+03 1.779315411113202572e-03
7.615000000000000000e+03 1.815751427784562111e-03
7.616000000000000000e+03 1.788844238035380840e-03
7.617000000000000000e+03 1.757527468726038933e-03
7.618000000000000000e+03 1.720865140669047832e-03
7.619000000000000000e+03 1.708731520920991898e-03
7.620000000000000000e+03 1.716822152957320213e-03
7.621000000000000000e+03 1.701705157756805420e-03
7.622000000000000000e+03 1.724212663248181343e-03
7.623000000000000000e+03 1.742079155519604683e-03
7.624000000000000000e+03 1.763367792591452599e-03
7.625000000000000000e+03 1.723062596283853054e-03
7.626000000000000000e+03 1.713645993731915951e-03
7.627000000000000000e+03 1.725573558360338211e-03
7.628000000000000000e+03 1.711966469883918762e-03
7.629000000000000000e+03 1.727835740894079208e-03
7.630000000000000000e+03 1.715855440124869347e-03
7.631000000000000000e+03 1.708862720988690853e-03
7.632000000000000000e+03 1.685699447989463806e-03
7.633000000000000000e+03 1.688077347353100777e-03
7.634000000000000000e+03 1.714647165499627590e-03
7.635000000000000000e+03 1.749605755321681499e-03
7.636000000000000000e+03 1.780865248292684555e-03
7.637000000000000000e+03 1.741593121550977230e-03
7.638000000000000000e+03 1.730207819491624832e-03
7.639000000000000000e+03 1.710688462480902672e-03
7.640000000000000000e+03 1.703811809420585632e-03
7.641000000000000000e+03 1.677098101936280727e-03
7.642000000000000000e+03 1.674174214713275433e-03
7.643000000000000000e+03 1.671964768320322037e-03
7.644000000000000000e+03 1.698869629763066769e-03
7.645000000000000000e+03 1.746261259540915489e-03
7.646000000000000000e+03 1.770548755303025246e-03
7.647000000000000000e+03 1.759409438818693161e-03
7.648000000000000000e+03 1.777072204276919365e-03
7.649000000000000000e+03 1.735740341246128082e-03
7.650000000000000000e+03 1.698208972811698914e-03
7.651000000000000000e+03 1.694534788839519024e-03
7.652000000000000000e+03 1.699713408015668392e-03
7.653000000000000000e+03 1.684505259618163109e-03
7.654000000000000000e+03 1.699848333373665810e-03
7.655000000000000000e+03 1.710906857624650002e-03
7.656000000000000000e+03 1.766023575328290462e-03
7.657000000000000000e+03 1.765297958627343178e-03
7.658000000000000000e+03 1.764066400937736034e-03
7.659000000000000000e+03 1.747954171150922775e-03
7.660000000000000000e+03 1.729827374219894409e-03
7.661000000000000000e+03 1.729311654344201088e-03
7.662000000000000000e+03 1.714447513222694397e-03
7.663000000000000000e+03 1.704429276287555695e-03
7.664000000000000000e+03 1.692861784249544144e-03
7.665000000000000000e+03 1.710630720481276512e-03
7.666000000000000000e+03 1.705542206764221191e-03
7.667000000000000000e+03 1.720363274216651917e-03
7.668000000000000000e+03 1.747872447595000267e-03
7.669000000000000000e+03 1.750927884131669998e-03
7.670000000000000000e+03 1.734952675178647041e-03
7.671000000000000000e+03 1.713625621050596237e-03
7.672000000000000000e+03 1.693632337264716625e-03
7.673000000000000000e+03 1.682661357335746288e-03
7.674000000000000000e+03 1.713062054477632046e-03
7.675000000000000000e+03 1.729141455143690109e-03
7.676000000000000000e+03 1.751578762196004391e-03
7.677000000000000000e+03 1.801873906515538692e-03
7.678000000000000000e+03 1.819183118641376495e-03
7.679000000000000000e+03 1.770340371876955032e-03
7.680000000000000000e+03 1.705706934444606304e-03
7.681000000000000000e+03 1.695248298346996307e-03
7.682000000000000000e+03 1.680841087363660336e-03
7.683000000000000000e+03 1.684514340013265610e-03
7.684000000000000000e+03 1.719384337775409222e-03
7.685000000000000000e+03 1.746351597830653191e-03
7.686000000000000000e+03 1.763989916071295738e-03
7.687000000000000000e+03 1.786582521162927151e-03
7.688000000000000000e+03 1.748299226164817810e-03
7.689000000000000000e+03 1.683035283349454403e-03
7.690000000000000000e+03 1.673668622970581055e-03
7.691000000000000000e+03 1.659586792811751366e-03
7.692000000000000000e+03 1.684240531176328659e-03
7.693000000000000000e+03 1.722727669402956963e-03
7.694000000000000000e+03 1.768868765793740749e-03
7.695000000000000000e+03 1.789656467735767365e-03
7.696000000000000000e+03 1.765104709193110466e-03
7.697000000000000000e+03 1.736452803015708923e-03
7.698000000000000000e+03 1.705515081994235516e-03
7.699000000000000000e+03 1.669521792791783810e-03
7.700000000000000000e+03 1.671440317295491695e-03
7.701000000000000000e+03 1.696256687864661217e-03
7.702000000000000000e+03 1.706657465547323227e-03
7.703000000000000000e+03 1.731980009935796261e-03
7.704000000000000000e+03 1.778797712177038193e-03
7.705000000000000000e+03 1.747421221807599068e-03
7.706000000000000000e+03 1.745753805153071880e-03
7.707000000000000000e+03 1.718394691124558449e-03
7.708000000000000000e+03 1.681882888078689575e-03
7.709000000000000000e+03 1.659793080762028694e-03
7.710000000000000000e+03 1.674109022133052349e-03
7.711000000000000000e+03 1.715338323265314102e-03
7.712000000000000000e+03 1.736901118420064449e-03
7.713000000000000000e+03 1.770868315361440182e-03
7.714000000000000000e+03 1.771684503182768822e-03
7.715000000000000000e+03 1.749146147631108761e-03
7.716000000000000000e+03 1.751514035277068615e-03
7.717000000000000000e+03 1.714501995593309402e-03
7.718000000000000000e+03 1.732325647026300430e-03
7.719000000000000000e+03 1.711997087113559246e-03
7.720000000000000000e+03 1.697464263997972012e-03
7.721000000000000000e+03 1.700701541267335415e-03
7.722000000000000000e+03 1.717780483886599541e-03
7.723000000000000000e+03 1.733451965264976025e-03
7.724000000000000000e+03 1.718943938612937927e-03
7.725000000000000000e+03 1.742732012644410133e-03
7.726000000000000000e+03 1.703795045614242554e-03
7.727000000000000000e+03 1.707021961919963360e-03
7.728000000000000000e+03 1.700011780485510826e-03
7.729000000000000000e+03 1.709764241240918636e-03
7.730000000000000000e+03 1.695208949968218803e-03
7.731000000000000000e+03 1.737895421683788300e-03
7.732000000000000000e+03 1.736087724566459656e-03
7.733000000000000000e+03 1.712938654236495495e-03
7.734000000000000000e+03 1.703698420897126198e-03
7.735000000000000000e+03 1.701796776615083218e-03
7.736000000000000000e+03 1.720274100080132484e-03
7.737000000000000000e+03 1.711924094706773758e-03
7.738000000000000000e+03 1.739310566335916519e-03
7.739000000000000000e+03 1.763653010129928589e-03
7.740000000000000000e+03 1.760257175192236900e-03
7.741000000000000000e+03 1.739025814458727837e-03
7.742000000000000000e+03 1.696550636552274227e-03
7.743000000000000000e+03 1.697661704383790493e-03
7.744000000000000000e+03 1.705821487121284008e-03
7.745000000000000000e+03 1.706836163066327572e-03
7.746000000000000000e+03 1.740233274176716805e-03
7.747000000000000000e+03 1.726397778838872910e-03
7.748000000000000000e+03 1.715300488285720348e-03
7.749000000000000000e+03 1.679823151789605618e-03
7.750000000000000000e+03 1.680495915934443474e-03
7.751000000000000000e+03 1.676766201853752136e-03
7.752000000000000000e+03 1.701229251921176910e-03
7.753000000000000000e+03 1.726753078401088715e-03
7.754000000000000000e+03 1.719430787488818169e-03
7.755000000000000000e+03 1.733158482238650322e-03
7.756000000000000000e+03 1.740332576446235180e-03
7.757000000000000000e+03 1.692022196948528290e-03
7.758000000000000000e+03 1.699573127552866936e-03
7.759000000000000000e+03 1.743837026879191399e-03
7.760000000000000000e+03 1.766192028298974037e-03
7.761000000000000000e+03 1.793953473679721355e-03
7.762000000000000000e+03 1.803869148716330528e-03
7.763000000000000000e+03 1.762249856255948544e-03
7.764000000000000000e+03 1.724498113617300987e-03
7.765000000000000000e+03 1.687743468210101128e-03
7.766000000000000000e+03 1.670033670961856842e-03
7.767000000000000000e+03 1.683213165961205959e-03
7.768000000000000000e+03 1.699950313195586205e-03
7.769000000000000000e+03 1.740128500387072563e-03
7.770000000000000000e+03 1.769010676071047783e-03
7.771000000000000000e+03 1.797156408429145813e-03
7.772000000000000000e+03 1.742578810080885887e-03
7.773000000000000000e+03 1.709239906631410122e-03
7.774000000000000000e+03 1.678475528024137020e-03
7.775000000000000000e+03 1.638562884181737900e-03
7.776000000000000000e+03 1.642305403947830200e-03
7.777000000000000000e+03 1.665692543610930443e-03
7.778000000000000000e+03 1.688571879640221596e-03
7.779000000000000000e+03 1.719078863970935345e-03
7.780000000000000000e+03 1.749336137436330318e-03
7.781000000000000000e+03 1.766138710081577301e-03
7.782000000000000000e+03 1.745866378769278526e-03
7.783000000000000000e+03 1.723636640235781670e-03
7.784000000000000000e+03 1.695782295428216457e-03
7.785000000000000000e+03 1.671811565756797791e-03
7.786000000000000000e+03 1.663052360527217388e-03
7.787000000000000000e+03 1.684812363237142563e-03
7.788000000000000000e+03 1.688771881163120270e-03
7.789000000000000000e+03 1.735668396577239037e-03
7.790000000000000000e+03 1.770987990312278271e-03
7.791000000000000000e+03 1.771732000634074211e-03
7.792000000000000000e+03 1.749284565448760986e-03
7.793000000000000000e+03 1.738019636832177639e-03
7.794000000000000000e+03 1.700142398476600647e-03
7.795000000000000000e+03 1.692619058303534985e-03
7.796000000000000000e+03 1.680324552580714226e-03
7.797000000000000000e+03 1.654150662943720818e-03
7.798000000000000000e+03 1.690859673544764519e-03
7.799000000000000000e+03 1.731619238853454590e-03
7.800000000000000000e+03 1.750234863720834255e-03
7.801000000000000000e+03 1.763092703185975552e-03
7.802000000000000000e+03 1.725810579955577850e-03
7.803000000000000000e+03 1.698074280284345150e-03
7.804000000000000000e+03 1.681383233517408371e-03
7.805000000000000000e+03 1.699778018519282341e-03
7.806000000000000000e+03 1.690063974820077419e-03
7.807000000000000000e+03 1.713209319859743118e-03
7.808000000000000000e+03 1.684386981651186943e-03
7.809000000000000000e+03 1.698659965768456459e-03
7.810000000000000000e+03 1.722230575978755951e-03
7.811000000000000000e+03 1.716629834845662117e-03
7.812000000000000000e+03 1.727634342387318611e-03
7.813000000000000000e+03 1.697116065770387650e-03
7.814000000000000000e+03 1.715257181786000729e-03
7.815000000000000000e+03 1.724491827189922333e-03
7.816000000000000000e+03 1.753155491314828396e-03
7.817000000000000000e+03 1.751159201376140118e-03
7.818000000000000000e+03 1.725869136862456799e-03
7.819000000000000000e+03 1.694868784397840500e-03
7.820000000000000000e+03 1.679121050983667374e-03
7.821000000000000000e+03 1.681317924521863461e-03
7.822000000000000000e+03 1.675958279520273209e-03
7.823000000000000000e+03 1.698322477750480175e-03
7.824000000000000000e+03 1.723290421068668365e-03
7.825000000000000000e+03 1.742014195770025253e-03
7.826000000000000000e+03 1.721824984997510910e-03
7.827000000000000000e+03 1.685379887931048870e-03
7.828000000000000000e+03 1.671247067861258984e-03
7.829000000000000000e+03 1.672257552854716778e-03
7.830000000000000000e+03 1.696420600637793541e-03
7.831000000000000000e+03 1.702727051451802254e-03
7.832000000000000000e+03 1.703563611954450607e-03
7.833000000000000000e+03 1.688932417891919613e-03
7.834000000000000000e+03 1.692330813966691494e-03
7.835000000000000000e+03 1.665198593400418758e-03
7.836000000000000000e+03 1.679837470874190331e-03
7.837000000000000000e+03 1.682367990724742413e-03
7.838000000000000000e+03 1.742453663609921932e-03
7.839000000000000000e+03 1.760163693688809872e-03
7.840000000000000000e+03 1.777451951056718826e-03
7.841000000000000000e+03 1.741450279951095581e-03
7.842000000000000000e+03 1.711638877168297768e-03
7.843000000000000000e+03 1.700234017334878445e-03
7.844000000000000000e+03 1.677451073192059994e-03
7.845000000000000000e+03 1.681898138485848904e-03
7.846000000000000000e+03 1.688220887444913387e-03
7.847000000000000000e+03 1.707689370959997177e-03
7.848000000000000000e+03 1.741396030411124229e-03
7.849000000000000000e+03 1.748433336615562439e-03
7.850000000000000000e+03 1.720716943964362144e-03
7.851000000000000000e+03 1.717832754366099834e-03
7.852000000000000000e+03 1.694731297902762890e-03
7.853000000000000000e+03 1.681300695054233074e-03
7.854000000000000000e+03 1.680161338299512863e-03
7.855000000000000000e+03 1.660091569647192955e-03
7.856000000000000000e+03 1.680371118709445000e-03
7.857000000000000000e+03 1.717511913739144802e-03
7.858000000000000000e+03 1.696531078778207302e-03
7.859000000000000000e+03 1.740850857459008694e-03
7.860000000000000000e+03 1.707321498543024063e-03
7.861000000000000000e+03 1.718760235235095024e-03
7.862000000000000000e+03 1.709897071123123169e-03
7.863000000000000000e+03 1.717241248115897179e-03
7.864000000000000000e+03 1.731690717861056328e-03
7.865000000000000000e+03 1.718584913760423660e-03
7.866000000000000000e+03 1.726865535601973534e-03
7.867000000000000000e+03 1.732853590510785580e-03
7.868000000000000000e+03 1.712129451334476471e-03
7.869000000000000000e+03 1.692393794655799866e-03
7.870000000000000000e+03 1.685302471742033958e-03
7.871000000000000000e+03 1.691655605100095272e-03
7.872000000000000000e+03 1.687275595031678677e-03
7.873000000000000000e+03 1.729996292851865292e-03
7.874000000000000000e+03 1.753523363731801510e-03
7.875000000000000000e+03 1.780431484803557396e-03
7.876000000000000000e+03 1.771473325788974762e-03
7.877000000000000000e+03 1.738795428536832333e-03
7.878000000000000000e+03 1.712059602141380310e-03
7.879000000000000000e+03 1.689662225544452667e-03
7.880000000000000000e+03 1.679059118032455444e-03
7.881000000000000000e+03 1.706308103166520596e-03
7.882000000000000000e+03 1.700272085145115852e-03
7.883000000000000000e+03 1.720845117233693600e-03
7.884000000000000000e+03 1.727835158817470074e-03
7.885000000000000000e+03 1.713958103209733963e-03
7.886000000000000000e+03 1.685332041233778000e-03
7.887000000000000000e+03 1.680332585237920284e-03
7.888000000000000000e+03 1.691775396466255188e-03
7.889000000000000000e+03 1.712691038846969604e-03
7.890000000000000000e+03 1.737341633997857571e-03
7.891000000000000000e+03 1.722112647257745266e-03
7.892000000000000000e+03 1.716971746645867825e-03
7.893000000000000000e+03 1.697472063824534416e-03
7.894000000000000000e+03 1.677128719165921211e-03
7.895000000000000000e+03 1.678387634456157684e-03
7.896000000000000000e+03 1.687859883531928062e-03
7.897000000000000000e+03 1.756016979925334454e-03
7.898000000000000000e+03 1.754865050315856934e-03
7.899000000000000000e+03 1.765519147738814354e-03
7.900000000000000000e+03 1.738486578688025475e-03
7.901000000000000000e+03 1.688543125055730343e-03
7.902000000000000000e+03 1.685362309217453003e-03
7.903000000000000000e+03 1.695417682640254498e-03
7.904000000000000000e+03 1.686761621385812759e-03
7.905000000000000000e+03 1.689002849161624908e-03
7.906000000000000000e+03 1.709237694740295410e-03
7.907000000000000000e+03 1.687098760157823563e-03
7.908000000000000000e+03 1.719972817227244377e-03
7.909000000000000000e+03 1.745910849422216415e-03
7.910000000000000000e+03 1.746955211274325848e-03
7.911000000000000000e+03 1.755095785483717918e-03
7.912000000000000000e+03 1.730993390083312988e-03
7.913000000000000000e+03 1.709091826342046261e-03
7.914000000000000000e+03 1.682189758867025375e-03
7.915000000000000000e+03 1.649378798902034760e-03
7.916000000000000000e+03 1.646400429308414459e-03
7.917000000000000000e+03 1.669388730078935623e-03
7.918000000000000000e+03 1.697974978014826775e-03
7.919000000000000000e+03 1.729726325720548630e-03
7.920000000000000000e+03 1.759959268383681774e-03
7.921000000000000000e+03 1.749481074512004852e-03
7.922000000000000000e+03 1.729422947391867638e-03
7.923000000000000000e+03 1.699332497082650661e-03
7.924000000000000000e+03 1.679496257565915585e-03
7.925000000000000000e+03 1.677588792517781258e-03
7.926000000000000000e+03 1.709594740532338619e-03
7.927000000000000000e+03 1.723123714327812195e-03
7.928000000000000000e+03 1.738456310704350471e-03
7.929000000000000000e+03 1.717765582725405693e-03
7.930000000000000000e+03 1.697082072496414185e-03
7.931000000000000000e+03 1.688313204795122147e-03
7.932000000000000000e+03 1.666979631409049034e-03
7.933000000000000000e+03 1.687170355580747128e-03
7.934000000000000000e+03 1.687452895566821098e-03
7.935000000000000000e+03 1.705900183878839016e-03
7.936000000000000000e+03 1.730834948830306530e-03
7.937000000000000000e+03 1.715973019599914551e-03
7.938000000000000000e+03 1.681544119492173195e-03
7.939000000000000000e+03 1.696118619292974472e-03
7.940000000000000000e+03 1.678341766819357872e-03
7.941000000000000000e+03 1.709381351247429848e-03
7.942000000000000000e+03 1.712537137791514397e-03
7.943000000000000000e+03 1.736299484036862850e-03
7.944000000000000000e+03 1.772673218511044979e-03
7.945000000000000000e+03 1.756035140715539455e-03
7.946000000000000000e+03 1.727310707792639732e-03
7.947000000000000000e+03 1.673153019510209560e-03
7.948000000000000000e+03 1.681290916167199612e-03
7.949000000000000000e+03 1.690007513388991356e-03
7.950000000000000000e+03 1.703557441942393780e-03
7.951000000000000000e+03 1.707280403934419155e-03
7.952000000000000000e+03 1.729280222207307816e-03
7.953000000000000000e+03 1.713142148219048977e-03
7.954000000000000000e+03 1.717736013233661652e-03
7.955000000000000000e+03 1.718699233606457710e-03
7.956000000000000000e+03 1.699634827673435211e-03
7.957000000000000000e+03 1.699925283901393414e-03
7.958000000000000000e+03 1.683843554928898811e-03
7.959000000000000000e+03 1.699672895483672619e-03
7.960000000000000000e+03 1.720546511933207512e-03
7.961000000000000000e+03 1.755527919158339500e-03
7.962000000000000000e+03 1.762483268976211548e-03
7.963000000000000000e+03 1.741997897624969482e-03
7.964000000000000000e+03 1.733054756186902523e-03
7.965000000000000000e+03 1.711895922198891640e-03
7.966000000000000000e+03 1.686678035184741020e-03
7.967000000000000000e+03 1.651886268518865108e-03
7.968000000000000000e+03 1.689939759671688080e-03
7.969000000000000000e+03 1.692443387582898140e-03
7.970000000000000000e+03 1.720897620543837547e-03
7.971000000000000000e+03 1.739652361720800400e-03
7.972000000000000000e+03 1.740329666063189507e-03
7.973000000000000000e+03 1.707385294139385223e-03
7.974000000000000000e+03 1.688813208602368832e-03
7.975000000000000000e+03 1.682730740867555141e-03
7.976000000000000000e+03 1.678230590187013149e-03
7.977000000000000000e+03 1.681075198575854301e-03
7.978000000000000000e+03 1.700078020803630352e-03
7.979000000000000000e+03 1.710778335109353065e-03
7.980000000000000000e+03 1.693114987574517727e-03
7.981000000000000000e+03 1.725397421978414059e-03
7.982000000000000000e+03 1.719097024761140347e-03
7.983000000000000000e+03 1.722373068332672119e-03
7.984000000000000000e+03 1.716601080261170864e-03
7.985000000000000000e+03 1.697647385299205780e-03
7.986000000000000000e+03 1.710811979137361050e-03
7.987000000000000000e+03 1.669481396675109863e-03
7.988000000000000000e+03 1.664543990045785904e-03
7.989000000000000000e+03 1.667139469645917416e-03
7.990000000000000000e+03 1.709083095192909241e-03
7.991000000000000000e+03 1.734262797981500626e-03
7.992000000000000000e+03 1.749710645526647568e-03
7.993000000000000000e+03 1.740803243592381477e-03
7.994000000000000000e+03 1.745356945320963860e-03
7.995000000000000000e+03 1.719520776532590389e-03
7.996000000000000000e+03 1.665568794123828411e-03
7.997000000000000000e+03 1.657250686548650265e-03
7.998000000000000000e+03 1.651136204600334167e-03
7.999000000000000000e+03 1.652704435400664806e-03
8.000000000000000000e+03 1.700798864476382732e-03
8.001000000000000000e+03 1.723846653476357460e-03
8.002000000000000000e+03 1.754899392835795879e-03
8.003000000000000000e+03 1.763879088684916496e-03
8.004000000000000000e+03 1.722313347272574902e-03
8.005000000000000000e+03 1.699113985523581505e-03
8.006000000000000000e+03 1.665158895775675774e-03
8.007000000000000000e+03 1.656859647482633591e-03
8.008000000000000000e+03 1.688617281615734100e-03
8.009000000000000000e+03 1.666214317083358765e-03
8.010000000000000000e+03 1.681295922026038170e-03
8.011000000000000000e+03 1.696534338407218456e-03
8.012000000000000000e+03 1.691874349489808083e-03
8.013000000000000000e+03 1.661677611991763115e-03
8.014000000000000000e+03 1.667697331868112087e-03
8.015000000000000000e+03 1.685036346316337585e-03
8.016000000000000000e+03 1.648168894462287426e-03
8.017000000000000000e+03 1.666545635089278221e-03
8.018000000000000000e+03 1.686330651864409447e-03
8.019000000000000000e+03 1.663341186940670013e-03
8.020000000000000000e+03 1.680302433669567108e-03
8.021000000000000000e+03 1.691070734523236752e-03
8.022000000000000000e+03 1.695118611678481102e-03
8.023000000000000000e+03 1.702848239801824093e-03
8.024000000000000000e+03 1.719016581773757935e-03
8.025000000000000000e+03 1.708286348730325699e-03
8.026000000000000000e+03 1.705889357253909111e-03
8.027000000000000000e+03 1.695896964520215988e-03
8.028000000000000000e+03 1.709321280941367149e-03
8.029000000000000000e+03 1.734115881845355034e-03
8.030000000000000000e+03 1.748221460729837418e-03
8.031000000000000000e+03 1.720724510960280895e-03
8.032000000000000000e+03 1.701997825875878334e-03
8.033000000000000000e+03 1.687319716438651085e-03
8.034000000000000000e+03 1.684579998254776001e-03
8.035000000000000000e+03 1.686987234279513359e-03
8.036000000000000000e+03 1.692556543275713921e-03
8.037000000000000000e+03 1.696371706202626228e-03
8.038000000000000000e+03 1.720090280286967754e-03
8.039000000000000000e+03 1.738996710628271103e-03
8.040000000000000000e+03 1.741892658174037933e-03
8.041000000000000000e+03 1.730158226564526558e-03
8.042000000000000000e+03 1.707068411633372307e-03
8.043000000000000000e+03 1.695946208201348782e-03
8.044000000000000000e+03 1.692023826763033867e-03
8.045000000000000000e+03 1.689046388491988182e-03
8.046000000000000000e+03 1.676978776231408119e-03
8.047000000000000000e+03 1.703405985608696938e-03
8.048000000000000000e+03 1.686102477833628654e-03
8.049000000000000000e+03 1.691617304459214211e-03
8.050000000000000000e+03 1.715507241897284985e-03
8.051000000000000000e+03 1.725218957290053368e-03
8.052000000000000000e+03 1.731718773953616619e-03
8.053000000000000000e+03 1.693624537438154221e-03
8.054000000000000000e+03 1.687965355813503265e-03
8.055000000000000000e+03 1.706512062810361385e-03
8.056000000000000000e+03 1.706899842247366905e-03
8.057000000000000000e+03 1.700493041425943375e-03
8.058000000000000000e+03 1.712485565803945065e-03
8.059000000000000000e+03 1.689203083515167236e-03
8.060000000000000000e+03 1.712874509394168854e-03
8.061000000000000000e+03 1.716508297249674797e-03
8.062000000000000000e+03 1.710351440124213696e-03
8.063000000000000000e+03 1.708967494778335094e-03
8.064000000000000000e+03 1.697512110695242882e-03
8.065000000000000000e+03 1.664131763391196728e-03
8.066000000000000000e+03 1.664457260631024837e-03
8.067000000000000000e+03 1.648141769692301750e-03
8.068000000000000000e+03 1.659898436628282070e-03
8.069000000000000000e+03 1.687767915427684784e-03
8.070000000000000000e+03 1.714989542961120605e-03
8.071000000000000000e+03 1.729451119899749756e-03
8.072000000000000000e+03 1.730239018797874451e-03
8.073000000000000000e+03 1.713636680506169796e-03
8.074000000000000000e+03 1.679116161540150642e-03
8.075000000000000000e+03 1.682698959484696388e-03
8.076000000000000000e+03 1.673248014412820339e-03
8.077000000000000000e+03 1.677822554484009743e-03
8.078000000000000000e+03 1.715889200568199158e-03
8.079000000000000000e+03 1.717957668006420135e-03
8.080000000000000000e+03 1.734697027131915092e-03
8.081000000000000000e+03 1.733349403366446495e-03
8.082000000000000000e+03 1.693240716122090816e-03
8.083000000000000000e+03 1.679955050349235535e-03
8.084000000000000000e+03 1.684067538008093834e-03
8.085000000000000000e+03 1.688255928456783295e-03
8.086000000000000000e+03 1.705647446215152740e-03
8.087000000000000000e+03 1.725899754092097282e-03
8.088000000000000000e+03 1.728765666484832764e-03
8.089000000000000000e+03 1.710313372313976288e-03
8.090000000000000000e+03 1.674329279921948910e-03
8.091000000000000000e+03 1.672239275649189949e-03
8.092000000000000000e+03 1.681869151070713997e-03
8.093000000000000000e+03 1.713518053293228149e-03
8.094000000000000000e+03 1.737595885060727596e-03
8.095000000000000000e+03 1.749246730469167233e-03
8.096000000000000000e+03 1.755508012138307095e-03
8.097000000000000000e+03 1.716672442853450775e-03
8.098000000000000000e+03 1.708034425973892212e-03
8.099000000000000000e+03 1.684366492554545403e-03
8.100000000000000000e+03 1.675859792158007622e-03
8.101000000000000000e+03 1.681091031059622765e-03
8.102000000000000000e+03 1.666979165747761726e-03
8.103000000000000000e+03 1.713102101348340511e-03
8.104000000000000000e+03 1.731053227558732033e-03
8.105000000000000000e+03 1.767219277098774910e-03
8.106000000000000000e+03 1.713274396024644375e-03
8.107000000000000000e+03 1.680190209299325943e-03
8.108000000000000000e+03 1.673720544204115868e-03
8.109000000000000000e+03 1.652230741456151009e-03
8.110000000000000000e+03 1.652039587497711182e-03
8.111000000000000000e+03 1.697923056781291962e-03
8.112000000000000000e+03 1.724636997096240520e-03
8.113000000000000000e+03 1.744702924042940140e-03
8.114000000000000000e+03 1.730355434119701385e-03
8.115000000000000000e+03 1.717273844406008720e-03
8.116000000000000000e+03 1.678121043369174004e-03
8.117000000000000000e+03 1.674943137913942337e-03
8.118000000000000000e+03 1.690583303570747375e-03
8.119000000000000000e+03 1.700603170320391655e-03
8.120000000000000000e+03 1.702380599454045296e-03
8.121000000000000000e+03 1.715300837531685829e-03
8.122000000000000000e+03 1.702718320302665234e-03
8.123000000000000000e+03 1.701511442661285400e-03
8.124000000000000000e+03 1.706328592263162136e-03
8.125000000000000000e+03 1.733876066282391548e-03
8.126000000000000000e+03 1.699352869763970375e-03
8.127000000000000000e+03 1.718685030937194824e-03
8.128000000000000000e+03 1.696649007499217987e-03
8.129000000000000000e+03 1.723600900731980801e-03
8.130000000000000000e+03 1.710020937025547028e-03
8.131000000000000000e+03 1.691991928964853287e-03
8.132000000000000000e+03 1.666844822466373444e-03
8.133000000000000000e+03 1.659067231230437756e-03
8.134000000000000000e+03 1.660667359828948975e-03
8.135000000000000000e+03 1.652284874580800533e-03
8.136000000000000000e+03 1.689960947260260582e-03
8.137000000000000000e+03 1.707385294139385223e-03
8.138000000000000000e+03 1.704196212813258171e-03
8.139000000000000000e+03 1.700564753264188766e-03
8.140000000000000000e+03 1.699318527244031429e-03
8.141000000000000000e+03 1.676946645602583885e-03
8.142000000000000000e+03 1.672492828220129013e-03
8.143000000000000000e+03 1.664925715886056423e-03
8.144000000000000000e+03 1.670522033236920834e-03
8.145000000000000000e+03 1.673886319622397423e-03
8.146000000000000000e+03 1.678875414654612541e-03
8.147000000000000000e+03 1.683702692389488220e-03
8.148000000000000000e+03 1.720731612294912338e-03
8.149000000000000000e+03 1.735852798447012901e-03
8.150000000000000000e+03 1.729644602164626122e-03
8.151000000000000000e+03 1.733494224026799202e-03
8.152000000000000000e+03 1.686350326053798199e-03
8.153000000000000000e+03 1.688687480054795742e-03
8.154000000000000000e+03 1.672087237238883972e-03
8.155000000000000000e+03 1.688254764303565025e-03
8.156000000000000000e+03 1.727845869027078152e-03
8.157000000000000000e+03 1.738684135489165783e-03
8.158000000000000000e+03 1.766621950082480907e-03
8.159000000000000000e+03 1.736503327265381813e-03
8.160000000000000000e+03 1.713536214083433151e-03
8.161000000000000000e+03 1.647237571887671947e-03
8.162000000000000000e+03 1.639335183426737785e-03
8.163000000000000000e+03 1.668964512646198273e-03
8.164000000000000000e+03 1.704568392597138882e-03
8.165000000000000000e+03 1.762675470672547817e-03
8.166000000000000000e+03 1.788873574696481228e-03
8.167000000000000000e+03 1.797978184185922146e-03
8.168000000000000000e+03 1.771186012774705887e-03
8.169000000000000000e+03 1.696090912446379662e-03
8.170000000000000000e+03 1.663332339376211166e-03
8.171000000000000000e+03 1.641651382669806480e-03
8.172000000000000000e+03 1.665432355366647243e-03
8.173000000000000000e+03 1.684479182586073875e-03
8.174000000000000000e+03 1.738301943987607956e-03
8.175000000000000000e+03 1.768639660440385342e-03
8.176000000000000000e+03 1.732985372655093670e-03
8.177000000000000000e+03 1.696180552244186401e-03
8.178000000000000000e+03 1.660701585933566093e-03
8.179000000000000000e+03 1.661504385992884636e-03
8.180000000000000000e+03 1.695057377219200134e-03
8.181000000000000000e+03 1.710670767351984978e-03
8.182000000000000000e+03 1.750327995978295803e-03
8.183000000000000000e+03 1.759352511726319790e-03
8.184000000000000000e+03 1.725796610116958618e-03
8.185000000000000000e+03 1.710893004201352596e-03
8.186000000000000000e+03 1.656176522374153137e-03
8.187000000000000000e+03 1.664918847382068634e-03
8.188000000000000000e+03 1.658826484344899654e-03
8.189000000000000000e+03 1.687887939624488354e-03
8.190000000000000000e+03 1.664159237407147884e-03
8.191000000000000000e+03 1.663852832280099392e-03
8.192000000000000000e+03 1.666342606768012047e-03
8.193000000000000000e+03 1.682495581917464733e-03
8.194000000000000000e+03 1.704223686829209328e-03
8.195000000000000000e+03 1.708058640360832214e-03
8.196000000000000000e+03 1.704563852399587631e-03
8.197000000000000000e+03 1.695330603979527950e-03
8.198000000000000000e+03 1.679430250078439713e-03
8.199000000000000000e+03 1.679244451224803925e-03
8.200000000000000000e+03 1.680543995462357998e-03
8.201000000000000000e+03 1.721668057143688202e-03
8.202000000000000000e+03 1.714739366434514523e-03
8.203000000000000000e+03 1.730364630930125713e-03
8.204000000000000000e+03 1.731020165607333183e-03
8.205000000000000000e+03 1.714436803013086319e-03
8.206000000000000000e+03 1.703339628875255585e-03
8.207000000000000000e+03 1.670847996138036251e-03
8.208000000000000000e+03 1.672648708336055279e-03
8.209000000000000000e+03 1.695185783319175243e-03
8.210000000000000000e+03 1.673290040343999863e-03
8.211000000000000000e+03 1.670174300670623779e-03
8.212000000000000000e+03 1.684867194853723049e-03
8.213000000000000000e+03 1.686441712081432343e-03
8.214000000000000000e+03 1.678532222285866737e-03
8.215000000000000000e+03 1.699876855127513409e-03
8.216000000000000000e+03 1.699026674032211304e-03
8.217000000000000000e+03 1.720796222798526287e-03
8.218000000000000000e+03 1.715610153041779995e-03
8.219000000000000000e+03 1.681243418715894222e-03
8.220000000000000000e+03 1.666387426666915417e-03
8.221000000000000000e+03 1.654540537856519222e-03
8.222000000000000000e+03 1.665060408413410187e-03
8.223000000000000000e+03 1.667654491029679775e-03
8.224000000000000000e+03 1.669046236202120781e-03
8.225000000000000000e+03 1.690891920588910580e-03
8.226000000000000000e+03 1.681887311860918999e-03
8.227000000000000000e+03 1.662729657255113125e-03
8.228000000000000000e+03 1.662683673202991486e-03
8.229000000000000000e+03 1.687641022726893425e-03
8.230000000000000000e+03 1.697517349384725094e-03
8.231000000000000000e+03 1.727085327729582787e-03
8.232000000000000000e+03 1.755531877279281616e-03
8.233000000000000000e+03 1.730829477310180664e-03
8.234000000000000000e+03 1.689277589321136475e-03
8.235000000000000000e+03 1.652751467190682888e-03
8.236000000000000000e+03 1.650190330110490322e-03
8.237000000000000000e+03 1.650164602324366570e-03
8.238000000000000000e+03 1.670641242526471615e-03
8.239000000000000000e+03 1.699336222372949123e-03
8.240000000000000000e+03 1.697739469818770885e-03
8.241000000000000000e+03 1.690761651843786240e-03
8.242000000000000000e+03 1.675086095929145813e-03
8.243000000000000000e+03 1.653648447245359421e-03
8.244000000000000000e+03 1.654267660342156887e-03
8.245000000000000000e+03 1.669001532718539238e-03
8.246000000000000000e+03 1.682222587987780571e-03
8.247000000000000000e+03 1.702851965092122555e-03
8.248000000000000000e+03 1.735919970087707043e-03
8.249000000000000000e+03 1.767075620591640472e-03
8.250000000000000000e+03 1.722651533782482147e-03
8.251000000000000000e+03 1.717124483548104763e-03
8.252000000000000000e+03 1.655526342801749706e-03
8.253000000000000000e+03 1.652407809160649776e-03
8.254000000000000000e+03 1.660784590058028698e-03
8.255000000000000000e+03 1.651943079195916653e-03
8.256000000000000000e+03 1.692042220383882523e-03
8.257000000000000000e+03 1.696007326245307922e-03
8.258000000000000000e+03 1.697249244898557663e-03
8.259000000000000000e+03 1.686423085629940033e-03
8.260000000000000000e+03 1.672074897214770317e-03
8.261000000000000000e+03 1.688778284005820751e-03
8.262000000000000000e+03 1.704738475382328033e-03
8.263000000000000000e+03 1.699627260677516460e-03
8.264000000000000000e+03 1.719004823826253414e-03
8.265000000000000000e+03 1.696234336122870445e-03
8.266000000000000000e+03 1.701518311165273190e-03
8.267000000000000000e+03 1.686598989181220531e-03
8.268000000000000000e+03 1.662779017351567745e-03
8.269000000000000000e+03 1.684595365077257156e-03
8.270000000000000000e+03 1.688298187218606472e-03
8.271000000000000000e+03 1.688745105639100075e-03
8.272000000000000000e+03 1.699724234640598297e-03
8.273000000000000000e+03 1.706503215245902538e-03
8.274000000000000000e+03 1.691946526989340782e-03
8.275000000000000000e+03 1.681078108958899975e-03
8.276000000000000000e+03 1.683916314505040646e-03
8.277000000000000000e+03 1.682052155956625938e-03
8.278000000000000000e+03 1.702482579275965691e-03
8.279000000000000000e+03 1.652332372032105923e-03
8.280000000000000000e+03 1.659113331697881222e-03
8.281000000000000000e+03 1.663999049924314022e-03
8.282000000000000000e+03 1.671755686402320862e-03
8.283000000000000000e+03 1.646518125198781490e-03
8.284000000000000000e+03 1.665465882979333401e-03
8.285000000000000000e+03 1.690655713900923729e-03
8.286000000000000000e+03 1.711579388938844204e-03
8.287000000000000000e+03 1.704307040199637413e-03
8.288000000000000000e+03 1.712555414997041225e-03
8.289000000000000000e+03 1.701938803307712078e-03
8.290000000000000000e+03 1.681539695709943771e-03
8.291000000000000000e+03 1.663297181949019432e-03
8.292000000000000000e+03 1.660509966313838959e-03
8.293000000000000000e+03 1.644052914343774319e-03
8.294000000000000000e+03 1.668974175117909908e-03
8.295000000000000000e+03 1.720720669254660606e-03
8.296000000000000000e+03 1.733392826281487942e-03
8.297000000000000000e+03 1.755343517288565636e-03
8.298000000000000000e+03 1.758314087055623531e-03
8.299000000000000000e+03 1.751865725964307785e-03
8.300000000000000000e+03 1.719665713608264923e-03
8.301000000000000000e+03 1.667211181484162807e-03
8.302000000000000000e+03 1.659150002524256706e-03
8.303000000000000000e+03 1.669301884248852730e-03
8.304000000000000000e+03 1.681073918007314205e-03
8.305000000000000000e+03 1.726540154777467251e-03
8.306000000000000000e+03 1.748417969793081284e-03
8.307000000000000000e+03 1.740420237183570862e-03
8.308000000000000000e+03 1.736968173645436764e-03
8.309000000000000000e+03 1.705557806417346001e-03
8.310000000000000000e+03 1.683007925748825073e-03
8.311000000000000000e+03 1.655218889936804771e-03
8.312000000000000000e+03 1.654617371968924999e-03
8.313000000000000000e+03 1.682203263044357300e-03
8.314000000000000000e+03 1.714233658276498318e-03
8.315000000000000000e+03 1.757420948706567287e-03
8.316000000000000000e+03 1.754325581714510918e-03
8.317000000000000000e+03 1.751301111653447151e-03
8.318000000000000000e+03 1.666942611336708069e-03
8.319000000000000000e+03 1.644353731535375118e-03
8.320000000000000000e+03 1.624154392629861832e-03
8.321000000000000000e+03 1.630301470868289471e-03
8.322000000000000000e+03 1.656866865232586861e-03
8.323000000000000000e+03 1.685404917225241661e-03
8.324000000000000000e+03 1.722006825730204582e-03
8.325000000000000000e+03 1.707034418359398842e-03
8.326000000000000000e+03 1.700699212960898876e-03
8.327000000000000000e+03 1.673983642831444740e-03
8.328000000000000000e+03 1.657844521105289459e-03
8.329000000000000000e+03 1.632050960324704647e-03
8.330000000000000000e+03 1.642774790525436401e-03
8.331000000000000000e+03 1.647433615289628506e-03
8.332000000000000000e+03 1.677833846770226955e-03
8.333000000000000000e+03 1.717373728752136230e-03
8.334000000000000000e+03 1.769389375112950802e-03
8.335000000000000000e+03 1.759338541887700558e-03
8.336000000000000000e+03 1.732893288135528564e-03
8.337000000000000000e+03 1.691002631559967995e-03
8.338000000000000000e+03 1.662150723859667778e-03
8.339000000000000000e+03 1.619368558749556541e-03
8.340000000000000000e+03 1.624988275580108166e-03
8.341000000000000000e+03 1.657644170336425304e-03
8.342000000000000000e+03 1.688261283561587334e-03
8.343000000000000000e+03 1.706060720607638359e-03
8.344000000000000000e+03 1.716247526928782463e-03
8.345000000000000000e+03 1.696247491054236889e-03
8.346000000000000000e+03 1.674355007708072662e-03
8.347000000000000000e+03 1.675207051448523998e-03
8.348000000000000000e+03 1.642868621274828911e-03
8.349000000000000000e+03 1.669089309871196747e-03
8.350000000000000000e+03 1.676061539910733700e-03
8.351000000000000000e+03 1.717544626444578171e-03
8.352000000000000000e+03 1.739409752190113068e-03
8.353000000000000000e+03 1.726787071675062180e-03
8.354000000000000000e+03 1.717430423013865948e-03
8.355000000000000000e+03 1.691560610197484493e-03
8.356000000000000000e+03 1.674595521762967110e-03
8.357000000000000000e+03 1.678429311141371727e-03
8.358000000000000000e+03 1.680017798207700253e-03
8.359000000000000000e+03 1.670321216806769371e-03
8.360000000000000000e+03 1.681589754298329353e-03
8.361000000000000000e+03 1.695089857093989849e-03
8.362000000000000000e+03 1.694744336418807507e-03
8.363000000000000000e+03 1.707415911369025707e-03
8.364000000000000000e+03 1.714019104838371277e-03
8.365000000000000000e+03 1.699603861197829247e-03
8.366000000000000000e+03 1.708851894363760948e-03
8.367000000000000000e+03 1.690879813395440578e-03
8.368000000000000000e+03 1.714601647108793259e-03
8.369000000000000000e+03 1.714783487841486931e-03
8.370000000000000000e+03 1.709943404421210289e-03
8.371000000000000000e+03 1.691646757535636425e-03
8.372000000000000000e+03 1.675698324106633663e-03
8.373000000000000000e+03 1.666684984229505062e-03
8.374000000000000000e+03 1.675587962381541729e-03
8.375000000000000000e+03 1.675407402217388153e-03
8.376000000000000000e+03 1.657414017245173454e-03
8.377000000000000000e+03 1.647026627324521542e-03
8.378000000000000000e+03 1.670677680522203445e-03
8.379000000000000000e+03 1.696412451565265656e-03
8.380000000000000000e+03 1.709942705929279327e-03
8.381000000000000000e+03 1.682687317952513695e-03
8.382000000000000000e+03 1.682275906205177307e-03
8.383000000000000000e+03 1.677732449024915695e-03
8.384000000000000000e+03 1.656047767028212547e-03
8.385000000000000000e+03 1.657350920140743256e-03
8.386000000000000000e+03 1.646482385694980621e-03
8.387000000000000000e+03 1.642354298382997513e-03
8.388000000000000000e+03 1.658673165366053581e-03
8.389000000000000000e+03 1.694291131570935249e-03
8.390000000000000000e+03 1.710305223241448402e-03
8.391000000000000000e+03 1.689609489403665066e-03
8.392000000000000000e+03 1.700490131042897701e-03
8.393000000000000000e+03 1.689992845058441162e-03
8.394000000000000000e+03 1.666440628468990326e-03
8.395000000000000000e+03 1.659531146287918091e-03
8.396000000000000000e+03 1.659016823396086693e-03
8.397000000000000000e+03 1.677732914686203003e-03
8.398000000000000000e+03 1.676036859862506390e-03
8.399000000000000000e+03 1.708207069896161556e-03
8.400000000000000000e+03 1.717388164252042770e-03
8.401000000000000000e+03 1.719911932013928890e-03
8.402000000000000000e+03 1.716214581392705441e-03
8.403000000000000000e+03 1.708913478069007397e-03
8.404000000000000000e+03 1.694509177468717098e-03
8.405000000000000000e+03 1.686549629084765911e-03
8.406000000000000000e+03 1.686184550635516644e-03
8.407000000000000000e+03 1.655766158364713192e-03
8.408000000000000000e+03 1.669401768594980240e-03
8.409000000000000000e+03 1.678721513599157333e-03
8.410000000000000000e+03 1.693389727734029293e-03
8.411000000000000000e+03 1.666081487201154232e-03
8.412000000000000000e+03 1.651542144827544689e-03
8.413000000000000000e+03 1.631355728022754192e-03
8.414000000000000000e+03 1.655216328799724579e-03
8.415000000000000000e+03 1.688591204583644867e-03
8.416000000000000000e+03 1.711016986519098282e-03
8.417000000000000000e+03 1.728217117488384247e-03
8.418000000000000000e+03 1.732725067995488644e-03
8.419000000000000000e+03 1.703147543594241142e-03
8.420000000000000000e+03 1.678123488090932369e-03
8.421000000000000000e+03 1.666798023506999016e-03
8.422000000000000000e+03 1.672604004852473736e-03
8.423000000000000000e+03 1.693102880381047726e-03
8.424000000000000000e+03 1.729531446471810341e-03
8.425000000000000000e+03 1.689265249297022820e-03
8.426000000000000000e+03 1.682005356997251511e-03
8.427000000000000000e+03 1.664510346017777920e-03
8.428000000000000000e+03 1.676040003076195717e-03
8.429000000000000000e+03 1.677749678492546082e-03
8.430000000000000000e+03 1.690259436145424843e-03
8.431000000000000000e+03 1.701538334600627422e-03
8.432000000000000000e+03 1.736824633553624153e-03
8.433000000000000000e+03 1.733067794702947140e-03
8.434000000000000000e+03 1.732757082208991051e-03
8.435000000000000000e+03 1.692877616733312607e-03
8.436000000000000000e+03 1.692326506599783897e-03
8.437000000000000000e+03 1.668561599217355251e-03
8.438000000000000000e+03 1.674158498644828796e-03
8.439000000000000000e+03 1.673560938797891140e-03
8.440000000000000000e+03 1.714959158562123775e-03
8.441000000000000000e+03 1.730985706672072411e-03
8.442000000000000000e+03 1.702874200418591499e-03
8.443000000000000000e+03 1.673051156103610992e-03
8.444000000000000000e+03 1.645388430915772915e-03
8.445000000000000000e+03 1.650012796744704247e-03
8.446000000000000000e+03 1.647201133891940117e-03
8.447000000000000000e+03 1.680609770119190216e-03
8.448000000000000000e+03 1.724180299788713455e-03
8.449000000000000000e+03 1.742172753438353539e-03
8.450000000000000000e+03 1.751161646097898483e-03
8.451000000000000000e+03 1.758394530043005943e-03
8.452000000000000000e+03 1.721295295283198357e-03
8.453000000000000000e+03 1.689689699560403824e-03
8.454000000000000000e+03 1.683155307546257973e-03
8.455000000000000000e+03 1.668445183895528316e-03
8.456000000000000000e+03 1.703842310234904289e-03
8.457000000000000000e+03 1.718545099720358849e-03
8.458000000000000000e+03 1.715404796414077282e-03
8.459000000000000000e+03 1.709224656224250793e-03
8.460000000000000000e+03 1.715113292448222637e-03
8.461000000000000000e+03 1.677182735875248909e-03
8.462000000000000000e+03 1.658415305428206921e-03
8.463000000000000000e+03 1.667089178226888180e-03
8.464000000000000000e+03 1.662280410528182983e-03
8.465000000000000000e+03 1.680900226347148418e-03
8.466000000000000000e+03 1.692033139988780022e-03
8.467000000000000000e+03 1.695184735581278801e-03
8.468000000000000000e+03 1.698840176686644554e-03
8.469000000000000000e+03 1.714180456474423409e-03
8.470000000000000000e+03 1.709523028694093227e-03
8.471000000000000000e+03 1.668700715526938438e-03
8.472000000000000000e+03 1.643178402446210384e-03
8.473000000000000000e+03 1.635300694033503532e-03
8.474000000000000000e+03 1.630942337214946747e-03
8.475000000000000000e+03 1.641784328967332840e-03
8.476000000000000000e+03 1.672981656156480312e-03
8.477000000000000000e+03 1.698332722298800945e-03
8.478000000000000000e+03 1.675908220931887627e-03
8.479000000000000000e+03 1.685388619080185890e-03
8.480000000000000000e+03 1.675096224062144756e-03
8.481000000000000000e+03 1.689479104243218899e-03
8.482000000000000000e+03 1.701743109151721001e-03
8.483000000000000000e+03 1.691726734861731529e-03
8.484000000000000000e+03 1.668898854404687881e-03
8.485000000000000000e+03 1.666963333263993263e-03
8.486000000000000000e+03 1.673501683399081230e-03
8.487000000000000000e+03 1.671911217272281647e-03
8.488000000000000000e+03 1.685993745923042297e-03
8.489000000000000000e+03 1.698000589385628700e-03
8.490000000000000000e+03 1.679611392319202423e-03
8.491000000000000000e+03 1.686875708401203156e-03
8.492000000000000000e+03 1.673423568718135357e-03
8.493000000000000000e+03 1.639699330553412437e-03
8.494000000000000000e+03 1.641527516767382622e-03
8.495000000000000000e+03 1.641246955841779709e-03
8.496000000000000000e+03 1.662383088842034340e-03
8.497000000000000000e+03 1.681535271927714348e-03
8.498000000000000000e+03 1.712574507109820843e-03
8.499000000000000000e+03 1.715884776785969734e-03
8.500000000000000000e+03 1.716368366032838821e-03
8.501000000000000000e+03 1.696857856586575508e-03
8.502000000000000000e+03 1.666107447817921638e-03
8.503000000000000000e+03 1.657256740145385265e-03
8.504000000000000000e+03 1.632368192076683044e-03
8.505000000000000000e+03 1.632834202609956264e-03
8.506000000000000000e+03 1.658641151152551174e-03
8.507000000000000000e+03 1.697114203125238419e-03
8.508000000000000000e+03 1.693025464192032814e-03
8.509000000000000000e+03 1.701188622973859310e-03
8.510000000000000000e+03 1.689630560576915741e-03
8.511000000000000000e+03 1.668239012360572815e-03
8.512000000000000000e+03 1.647997065447270870e-03
8.513000000000000000e+03 1.665724441409111023e-03
8.514000000000000000e+03 1.681906520389020443e-03
8.515000000000000000e+03 1.668144832365214825e-03
8.516000000000000000e+03 1.701073488220572472e-03
8.517000000000000000e+03 1.688335440121591091e-03
8.518000000000000000e+03 1.678421511314809322e-03
8.519000000000000000e+03 1.670303521677851677e-03
8.520000000000000000e+03 1.659666886553168297e-03
8.521000000000000000e+03 1.664791023358702660e-03
8.522000000000000000e+03 1.680744229815900326e-03
8.523000000000000000e+03 1.667757285758852959e-03
8.524000000000000000e+03 1.674547209404408932e-03
8.525000000000000000e+03 1.644458621740341187e-03
8.526000000000000000e+03 1.629263861104846001e-03
8.527000000000000000e+03 1.638060435652732849e-03
8.528000000000000000e+03 1.633675536140799522e-03
8.529000000000000000e+03 1.651341910474002361e-03
8.530000000000000000e+03 1.663596369326114655e-03
8.531000000000000000e+03 1.685745781287550926e-03
8.532000000000000000e+03 1.691811601631343365e-03
8.533000000000000000e+03 1.703966758213937283e-03
8.534000000000000000e+03 1.705169444903731346e-03
8.535000000000000000e+03 1.691462472081184387e-03
8.536000000000000000e+03 1.678258879110217094e-03
8.537000000000000000e+03 1.664046430960297585e-03
8.538000000000000000e+03 1.616505323909223080e-03
8.539000000000000000e+03 1.620596274733543396e-03
8.540000000000000000e+03 1.635183580219745636e-03
8.541000000000000000e+03 1.696050516329705715e-03
8.542000000000000000e+03 1.690174918621778488e-03
8.543000000000000000e+03 1.723836525343358517e-03
8.544000000000000000e+03 1.717182109132409096e-03
8.545000000000000000e+03 1.671558129601180553e-03
8.546000000000000000e+03 1.648774603381752968e-03
8.547000000000000000e+03 1.619243761524558067e-03
8.548000000000000000e+03 1.633687294088304043e-03
8.549000000000000000e+03 1.664061099290847778e-03
8.550000000000000000e+03 1.699104905128479004e-03
8.551000000000000000e+03 1.732628792524337769e-03
8.552000000000000000e+03 1.718450803309679031e-03
8.553000000000000000e+03 1.695288345217704773e-03
8.554000000000000000e+03 1.676310785114765167e-03
8.555000000000000000e+03 1.660572714172303677e-03
8.556000000000000000e+03 1.659904839470982552e-03
8.557000000000000000e+03 1.680806046351790428e-03
8.558000000000000000e+03 1.669004326686263084e-03
8.559000000000000000e+03 1.667945412918925285e-03
8.560000000000000000e+03 1.642820308916270733e-03
8.561000000000000000e+03 1.623875810764729977e-03
8.562000000000000000e+03 1.643750816583633423e-03
8.563000000000000000e+03 1.666608965024352074e-03
8.564000000000000000e+03 1.713613979518413544e-03
8.565000000000000000e+03 1.717573963105678558e-03
8.566000000000000000e+03 1.714743208140134811e-03
8.567000000000000000e+03 1.687360228970646858e-03
8.568000000000000000e+03 1.650751102715730667e-03
8.569000000000000000e+03 1.629688544198870659e-03
8.570000000000000000e+03 1.615296816453337669e-03
8.571000000000000000e+03 1.629911246709525585e-03
8.572000000000000000e+03 1.668689772486686707e-03
8.573000000000000000e+03 1.708163646981120110e-03
8.574000000000000000e+03 1.718282932415604591e-03
8.575000000000000000e+03 1.706751994788646698e-03
8.576000000000000000e+03 1.700232620351016521e-03
8.577000000000000000e+03 1.690577599219977856e-03
8.578000000000000000e+03 1.699237502180039883e-03
8.579000000000000000e+03 1.701992237940430641e-03
8.580000000000000000e+03 1.690381555818021297e-03
8.581000000000000000e+03 1.684875926002860069e-03
8.582000000000000000e+03 1.694218022748827934e-03
8.583000000000000000e+03 1.673076185397803783e-03
8.584000000000000000e+03 1.657034968957304955e-03
8.585000000000000000e+03 1.642292132601141930e-03
8.586000000000000000e+03 1.661668531596660614e-03
8.587000000000000000e+03 1.694860635325312614e-03
8.588000000000000000e+03 1.714499201625585556e-03
8.589000000000000000e+03 1.745691872201859951e-03
8.590000000000000000e+03 1.750678522512316704e-03
8.591000000000000000e+03 1.715027261525392532e-03
8.592000000000000000e+03 1.675015664659440517e-03
8.593000000000000000e+03 1.664110226556658745e-03
8.594000000000000000e+03 1.636883243918418884e-03
8.595000000000000000e+03 1.636345870792865753e-03
8.596000000000000000e+03 1.645715208724141121e-03
8.597000000000000000e+03 1.674091443419456482e-03
8.598000000000000000e+03 1.720055704936385155e-03
8.599000000000000000e+03 1.727117924019694328e-03
8.600000000000000000e+03 1.744917361065745354e-03
8.601000000000000000e+03 1.694992999546229839e-03
8.602000000000000000e+03 1.655721804127097130e-03
8.603000000000000000e+03 1.632880768738687038e-03
8.604000000000000000e+03 1.645495183765888214e-03
8.605000000000000000e+03 1.662463415414094925e-03
8.606000000000000000e+03 1.695915474556386471e-03
8.607000000000000000e+03 1.712293713353574276e-03
8.608000000000000000e+03 1.729550771415233612e-03
8.609000000000000000e+03 1.723293564282357693e-03
8.610000000000000000e+03 1.684515154920518398e-03
8.611000000000000000e+03 1.622762414626777172e-03
8.612000000000000000e+03 1.630181795917451382e-03
8.613000000000000000e+03 1.648646546527743340e-03
8.614000000000000000e+03 1.682458794675767422e-03
8.615000000000000000e+03 1.715317368507385254e-03
8.616000000000000000e+03 1.723228022456169128e-03
8.617000000000000000e+03 1.720153726637363434e-03
8.618000000000000000e+03 1.710496726445853710e-03
8.619000000000000000e+03 1.663610222749412060e-03
8.620000000000000000e+03 1.647103810682892799e-03
8.621000000000000000e+03 1.617156201973557472e-03
8.622000000000000000e+03 1.598884235136210918e-03
8.623000000000000000e+03 1.659247791394591331e-03
8.624000000000000000e+03 1.673518097959458828e-03
8.625000000000000000e+03 1.723280875012278557e-03
8.626000000000000000e+03 1.755904871970415115e-03
8.627000000000000000e+03 1.727195922285318375e-03
8.628000000000000000e+03 1.704937778413295746e-03
8.629000000000000000e+03 1.659797504544258118e-03
8.630000000000000000e+03 1.643177587538957596e-03
8.631000000000000000e+03 1.632141182199120522e-03
8.632000000000000000e+03 1.626920653507113457e-03
8.633000000000000000e+03 1.674177474342286587e-03
8.634000000000000000e+03 1.698919921182096004e-03
8.635000000000000000e+03 1.705234870314598083e-03
8.636000000000000000e+03 1.727743074297904968e-03
8.637000000000000000e+03 1.703411689959466457e-03
8.638000000000000000e+03 1.695949351415038109e-03
8.639000000000000000e+03 1.653300598263740540e-03
8.640000000000000000e+03 1.637199893593788147e-03
8.641000000000000000e+03 1.646192744374275208e-03
8.642000000000000000e+03 1.666182070039212704e-03
8.643000000000000000e+03 1.677430584095418453e-03
8.644000000000000000e+03 1.721373526379466057e-03
8.645000000000000000e+03 1.738435355946421623e-03
8.646000000000000000e+03 1.729793846607208252e-03
8.647000000000000000e+03 1.683034352026879787e-03
8.648000000000000000e+03 1.673904946073889732e-03
8.649000000000000000e+03 1.624683267436921597e-03
8.650000000000000000e+03 1.647133613005280495e-03
8.651000000000000000e+03 1.653970917686820030e-03
8.652000000000000000e+03 1.675306819379329681e-03
8.653000000000000000e+03 1.702049979940056801e-03
8.654000000000000000e+03 1.688809134066104889e-03
8.655000000000000000e+03 1.700274879112839699e-03
8.656000000000000000e+03 1.676060259342193604e-03
8.657000000000000000e+03 1.687347306869924068e-03
8.658000000000000000e+03 1.666446449235081673e-03
8.659000000000000000e+03 1.666806638240814209e-03
8.660000000000000000e+03 1.643274445086717606e-03
8.661000000000000000e+03 1.643328694626688957e-03
8.662000000000000000e+03 1.661159563809633255e-03
8.663000000000000000e+03 1.699073007330298424e-03
8.664000000000000000e+03 1.732316799461841583e-03
8.665000000000000000e+03 1.762512372806668282e-03
8.666000000000000000e+03 1.744338194839656353e-03
8.667000000000000000e+03 1.719697262160480022e-03
8.668000000000000000e+03 1.683557173237204552e-03
8.669000000000000000e+03 1.639814116060733795e-03
8.670000000000000000e+03 1.634623855352401733e-03
8.671000000000000000e+03 1.630285521969199181e-03
8.672000000000000000e+03 1.650171820074319839e-03
8.673000000000000000e+03 1.675940351560711861e-03
8.674000000000000000e+03 1.693523372523486614e-03
8.675000000000000000e+03 1.725003938190639019e-03
8.676000000000000000e+03 1.765306456945836544e-03
8.677000000000000000e+03 1.749343122355639935e-03
8.678000000000000000e+03 1.723652589134871960e-03
8.679000000000000000e+03 1.717495732009410858e-03
8.680000000000000000e+03 1.666018040850758553e-03
8.681000000000000000e+03 1.684015616774559021e-03
8.682000000000000000e+03 1.683667302131652832e-03
8.683000000000000000e+03 1.671703066676855087e-03
8.684000000000000000e+03 1.670906203798949718e-03
8.685000000000000000e+03 1.670243684202432632e-03
8.686000000000000000e+03 1.653731800615787506e-03
8.687000000000000000e+03 1.664268551394343376e-03
8.688000000000000000e+03 1.687662093900144100e-03
8.689000000000000000e+03 1.681140158325433731e-03
8.690000000000000000e+03 1.690152916125953197e-03
8.691000000000000000e+03 1.669298158958554268e-03
8.692000000000000000e+03 1.688008196651935577e-03
8.693000000000000000e+03 1.678789965808391571e-03
8.694000000000000000e+03 1.660606125369668007e-03
8.695000000000000000e+03 1.656019594520330429e-03
8.696000000000000000e+03 1.650201855227351189e-03
8.697000000000000000e+03 1.671585603617131710e-03
8.698000000000000000e+03 1.671296544373035431e-03
8.699000000000000000e+03 1.660044188611209393e-03
8.700000000000000000e+03 1.653822488151490688e-03
8.701000000000000000e+03 1.645877258852124214e-03
8.702000000000000000e+03 1.647962024435400963e-03
8.703000000000000000e+03 1.681369729340076447e-03
8.704000000000000000e+03 1.718688756227493286e-03
8.705000000000000000e+03 1.737311831675469875e-03
8.706000000000000000e+03 1.731971045956015587e-03
8.707000000000000000e+03 1.698954380117356777e-03
8.708000000000000000e+03 1.651629223488271236e-03
8.709000000000000000e+03 1.633028266951441765e-03
8.710000000000000000e+03 1.617170171812176704e-03
8.711000000000000000e+03 1.630706945434212685e-03
8.712000000000000000e+03 1.673055230639874935e-03
8.713000000000000000e+03 1.695143058896064758e-03
8.714000000000000000e+03 1.729717245325446129e-03
8.715000000000000000e+03 1.730581745505332947e-03
8.716000000000000000e+03 1.698239706456661224e-03
8.717000000000000000e+03 1.674902974627912045e-03
8.718000000000000000e+03 1.664919080212712288e-03
8.719000000000000000e+03 1.656926120631396770e-03
8.720000000000000000e+03 1.655512722209095955e-03
8.721000000000000000e+03 1.657648361288011074e-03
8.722000000000000000e+03 1.664453186094760895e-03
8.723000000000000000e+03 1.682070433162152767e-03
8.724000000000000000e+03 1.663966337218880653e-03
8.725000000000000000e+03 1.691781915724277496e-03
8.726000000000000000e+03 1.704192138276994228e-03
8.727000000000000000e+03 1.675803447142243385e-03
8.728000000000000000e+03 1.692477031610906124e-03
8.729000000000000000e+03 1.688838005065917969e-03
8.730000000000000000e+03 1.643412979319691658e-03
8.731000000000000000e+03 1.631794497370719910e-03
8.732000000000000000e+03 1.643572002649307251e-03
8.733000000000000000e+03 1.635585911571979523e-03
8.734000000000000000e+03 1.652322709560394287e-03
8.735000000000000000e+03 1.673067919909954071e-03
8.736000000000000000e+03 1.696866238489747047e-03
8.737000000000000000e+03 1.730546588078141212e-03
8.738000000000000000e+03 1.717501669190824032e-03
8.739000000000000000e+03 1.681377179920673370e-03
8.740000000000000000e+03 1.654877676628530025e-03
8.741000000000000000e+03 1.620241906493902206e-03
8.742000000000000000e+03 1.648757839575409889e-03
8.743000000000000000e+03 1.656645676121115685e-03
8.744000000000000000e+03 1.665397314354777336e-03
8.745000000000000000e+03 1.672379439696669579e-03
8.746000000000000000e+03 1.676564337685704231e-03
8.747000000000000000e+03 1.691317069344222546e-03
8.748000000000000000e+03 1.656936714425683022e-03
8.749000000000000000e+03 1.669341581873595715e-03
8.750000000000000000e+03 1.664705574512481689e-03
8.751000000000000000e+03 1.669759629294276237e-03
8.752000000000000000e+03 1.649199868552386761e-03
8.753000000000000000e+03 1.636551693081855774e-03
8.754000000000000000e+03 1.668212236836552620e-03
8.755000000000000000e+03 1.703641144558787346e-03
8.756000000000000000e+03 1.713949488475918770e-03
8.757000000000000000e+03 1.706150243990123272e-03
8.758000000000000000e+03 1.714128418825566769e-03
8.759000000000000000e+03 1.683567068539559841e-03
8.760000000000000000e+03 1.638503512367606163e-03
8.761000000000000000e+03 1.621261588297784328e-03
8.762000000000000000e+03 1.634308486245572567e-03
8.763000000000000000e+03 1.647798344492912292e-03
8.764000000000000000e+03 1.677340245805680752e-03
8.765000000000000000e+03 1.675139646977186203e-03
8.766000000000000000e+03 1.718283048830926418e-03
8.767000000000000000e+03 1.741843647323548794e-03
8.768000000000000000e+03 1.705161994323134422e-03
8.769000000000000000e+03 1.676522544585168362e-03
8.770000000000000000e+03 1.652427949011325836e-03
8.771000000000000000e+03 1.629782607778906822e-03
8.772000000000000000e+03 1.611261861398816109e-03
8.773000000000000000e+03 1.631308230571448803e-03
8.774000000000000000e+03 1.640514703467488289e-03
8.775000000000000000e+03 1.661779242567718029e-03
8.776000000000000000e+03 1.707178540527820587e-03
8.777000000000000000e+03 1.723114401102066040e-03
8.778000000000000000e+03 1.699858112260699272e-03
8.779000000000000000e+03 1.675537321716547012e-03
8.780000000000000000e+03 1.617620466277003288e-03
8.781000000000000000e+03 1.614412060007452965e-03
8.782000000000000000e+03 1.621821196749806404e-03
8.783000000000000000e+03 1.624892000108957291e-03
8.784000000000000000e+03 1.703394576907157898e-03
8.785000000000000000e+03 1.742111286148428917e-03
8.786000000000000000e+03 1.737738377414643764e-03
8.787000000000000000e+03 1.710595097392797470e-03
8.788000000000000000e+03 1.672764541581273079e-03
8.789000000000000000e+03 1.630785875022411346e-03
8.790000000000000000e+03 1.621222472749650478e-03
8.791000000000000000e+03 1.624737866222858429e-03
8.792000000000000000e+03 1.661590649746358395e-03
8.793000000000000000e+03 1.697109430097043514e-03
8.794000000000000000e+03 1.718767452985048294e-03
8.795000000000000000e+03 1.729146344587206841e-03
8.796000000000000000e+03 1.712780795060098171e-03
8.797000000000000000e+03 1.698287087492644787e-03
8.798000000000000000e+03 1.676102634519338608e-03
8.799000000000000000e+03 1.672919373959302902e-03
8.800000000000000000e+03 1.646347227506339550e-03
8.801000000000000000e+03 1.654774299822747707e-03
8.802000000000000000e+03 1.662329072132706642e-03
8.803000000000000000e+03 1.662710681557655334e-03
8.804000000000000000e+03 1.665471936576068401e-03
8.805000000000000000e+03 1.675143721513450146e-03
8.806000000000000000e+03 1.701046479865908623e-03
8.807000000000000000e+03 1.685710391029715538e-03
8.808000000000000000e+03 1.679687644354999065e-03
8.809000000000000000e+03 1.663253060542047024e-03
8.810000000000000000e+03 1.655354513786733150e-03
8.811000000000000000e+03 1.643710187636315823e-03
8.812000000000000000e+03 1.665171235799789429e-03
8.813000000000000000e+03 1.673833699896931648e-03
8.814000000000000000e+03 1.703342422842979431e-03
8.815000000000000000e+03 1.706404495052993298e-03
8.816000000000000000e+03 1.710311858914792538e-03
8.817000000000000000e+03 1.721502630971372128e-03
8.818000000000000000e+03 1.678292173892259598e-03
8.819000000000000000e+03 1.642677816562354565e-03
8.820000000000000000e+03 1.648395671509206295e-03
8.821000000000000000e+03 1.650125719606876373e-03
8.822000000000000000e+03 1.651508035138249397e-03
8.823000000000000000e+03 1.672295271418988705e-03
8.824000000000000000e+03 1.711394404992461205e-03
8.825000000000000000e+03 1.727675320580601692e-03
8.826000000000000000e+03 1.718672341667115688e-03
8.827000000000000000e+03 1.692247460596263409e-03
8.828000000000000000e+03 1.667911186814308167e-03
8.829000000000000000e+03 1.682754140347242355e-03
8.830000000000000000e+03 1.670101541094481945e-03
8.831000000000000000e+03 1.666083000600337982e-03
8.832000000000000000e+03 1.659042085520923138e-03
8.833000000000000000e+03 1.653960673138499260e-03
8.834000000000000000e+03 1.661858521401882172e-03
8.835000000000000000e+03 1.658949302509427071e-03
8.836000000000000000e+03 1.659133005887269974e-03
8.837000000000000000e+03 1.644694712013006210e-03
8.838000000000000000e+03 1.664082519710063934e-03
8.839000000000000000e+03 1.698165549896657467e-03
8.840000000000000000e+03 1.709228265099227428e-03
8.841000000000000000e+03 1.727855182252824306e-03
8.842000000000000000e+03 1.694709062576293945e-03
8.843000000000000000e+03 1.675097504630684853e-03
8.844000000000000000e+03 1.647215685807168484e-03
8.845000000000000000e+03 1.623401418328285217e-03
8.846000000000000000e+03 1.615154091268777847e-03
8.847000000000000000e+03 1.616549678146839142e-03
8.848000000000000000e+03 1.652500825002789497e-03
8.849000000000000000e+03 1.662803813815116882e-03
8.850000000000000000e+03 1.678184140473604202e-03
8.851000000000000000e+03 1.679587177932262421e-03
8.852000000000000000e+03 1.682197209447622299e-03
8.853000000000000000e+03 1.665452844463288784e-03
8.854000000000000000e+03 1.668369281105697155e-03
8.855000000000000000e+03 1.682317815721035004e-03
8.856000000000000000e+03 1.685945084318518639e-03
8.857000000000000000e+03 1.692605204880237579e-03
8.858000000000000000e+03 1.688767690211534500e-03
8.859000000000000000e+03 1.682129572145640850e-03
8.860000000000000000e+03 1.655575120821595192e-03
8.861000000000000000e+03 1.658305875025689602e-03
8.862000000000000000e+03 1.631391234695911407e-03
8.863000000000000000e+03 1.646306365728378296e-03
8.864000000000000000e+03 1.672267913818359375e-03
8.865000000000000000e+03 1.673945691436529160e-03
8.866000000000000000e+03 1.732125645503401756e-03
8.867000000000000000e+03 1.732481410726904869e-03
8.868000000000000000e+03 1.714482787065207958e-03
8.869000000000000000e+03 1.670654164627194405e-03
8.870000000000000000e+03 1.648892648518085480e-03
8.871000000000000000e+03 1.623616903088986874e-03
8.872000000000000000e+03 1.614273292943835258e-03
8.873000000000000000e+03 1.606176025234162807e-03
8.874000000000000000e+03 1.633710693567991257e-03
8.875000000000000000e+03 1.688514836132526398e-03
8.876000000000000000e+03 1.743522472679615021e-03
8.877000000000000000e+03 1.746195601299405098e-03
8.878000000000000000e+03 1.705448143184185028e-03
8.879000000000000000e+03 1.673076767474412918e-03
8.880000000000000000e+03 1.650417223572731018e-03
8.881000000000000000e+03 1.614120672456920147e-03
8.882000000000000000e+03 1.601320109330117702e-03
8.883000000000000000e+03 1.626251963898539543e-03
8.884000000000000000e+03 1.678857719525694847e-03
8.885000000000000000e+03 1.691913930699229240e-03
8.886000000000000000e+03 1.718691550195217133e-03
8.887000000000000000e+03 1.710175303742289543e-03
8.888000000000000000e+03 1.716440892778337002e-03
8.889000000000000000e+03 1.678361324593424797e-03
8.890000000000000000e+03 1.660909852944314480e-03
8.891000000000000000e+03 1.633820589631795883e-03
8.892000000000000000e+03 1.641311566345393658e-03
8.893000000000000000e+03 1.653421088121831417e-03
8.894000000000000000e+03 1.668051583692431450e-03
8.895000000000000000e+03 1.679515000432729721e-03
8.896000000000000000e+03 1.701052067801356316e-03
8.897000000000000000e+03 1.686564995907247066e-03
8.898000000000000000e+03 1.681369263678789139e-03
8.899000000000000000e+03 1.677497988566756248e-03
8.900000000000000000e+03 1.648584846407175064e-03
8.901000000000000000e+03 1.611081650480628014e-03
8.902000000000000000e+03 1.631767954677343369e-03
8.903000000000000000e+03 1.646295539103448391e-03
8.904000000000000000e+03 1.642757793888449669e-03
8.905000000000000000e+03 1.664050272665917873e-03
8.906000000000000000e+03 1.659134752117097378e-03
8.907000000000000000e+03 1.646950724534690380e-03
8.908000000000000000e+03 1.638482557609677315e-03
8.909000000000000000e+03 1.640259637497365475e-03
8.910000000000000000e+03 1.656559179536998272e-03
8.911000000000000000e+03 1.685255905613303185e-03
8.912000000000000000e+03 1.699989428743720055e-03
8.913000000000000000e+03 1.678719185292720795e-03
8.914000000000000000e+03 1.675915787927806377e-03
8.915000000000000000e+03 1.673785387538373470e-03
8.916000000000000000e+03 1.681443187408149242e-03
8.917000000000000000e+03 1.660927897319197655e-03
8.918000000000000000e+03 1.651478698477149010e-03
8.919000000000000000e+03 1.647431170567870140e-03
8.920000000000000000e+03 1.657417393289506435e-03
8.921000000000000000e+03 1.650422578677535057e-03
8.922000000000000000e+03 1.679777516983449459e-03
8.923000000000000000e+03 1.678920700214803219e-03
8.924000000000000000e+03 1.673896564170718193e-03
8.925000000000000000e+03 1.644699834287166595e-03
8.926000000000000000e+03 1.646535471081733704e-03
8.927000000000000000e+03 1.634554355405271053e-03
8.928000000000000000e+03 1.648093340918421745e-03
8.929000000000000000e+03 1.646336168050765991e-03
8.930000000000000000e+03 1.685563824139535427e-03
8.931000000000000000e+03 1.695855986326932907e-03
8.932000000000000000e+03 1.694349921308457851e-03
8.933000000000000000e+03 1.731541357003152370e-03
8.934000000000000000e+03 1.730100018903613091e-03
8.935000000000000000e+03 1.708230003714561462e-03
8.936000000000000000e+03 1.690562581643462181e-03
8.937000000000000000e+03 1.655712258070707321e-03
8.938000000000000000e+03 1.641405164264142513e-03
8.939000000000000000e+03 1.635547145269811153e-03
8.940000000000000000e+03 1.636315020732581615e-03
8.941000000000000000e+03 1.663921284489333630e-03
8.942000000000000000e+03 1.692711841315031052e-03
8.943000000000000000e+03 1.711719669401645660e-03
8.944000000000000000e+03 1.725852489471435547e-03
8.945000000000000000e+03 1.719534397125244141e-03
8.946000000000000000e+03 1.726790680550038815e-03
8.947000000000000000e+03 1.695832237601280212e-03
8.948000000000000000e+03 1.651059603318572044e-03
8.949000000000000000e+03 1.624186057597398758e-03
8.950000000000000000e+03 1.617950387299060822e-03
8.951000000000000000e+03 1.627591438591480255e-03
8.952000000000000000e+03 1.629630103707313538e-03
8.953000000000000000e+03 1.657087123021483421e-03
8.954000000000000000e+03 1.668590819463133812e-03
8.955000000000000000e+03 1.692073652520775795e-03
8.956000000000000000e+03 1.686988747678697109e-03
8.957000000000000000e+03 1.698465901426970959e-03
8.958000000000000000e+03 1.664831652306020260e-03
8.959000000000000000e+03 1.648738281801342964e-03
8.960000000000000000e+03 1.652048202231526375e-03
8.961000000000000000e+03 1.637342618778347969e-03
8.962000000000000000e+03 1.668399898335337639e-03
8.963000000000000000e+03 1.697048544883728027e-03
8.964000000000000000e+03 1.699585467576980591e-03
8.965000000000000000e+03 1.693726750090718269e-03
8.966000000000000000e+03 1.682884409092366695e-03
8.967000000000000000e+03 1.669988036155700684e-03
8.968000000000000000e+03 1.672208192758262157e-03
8.969000000000000000e+03 1.675533363595604897e-03
8.970000000000000000e+03 1.667732605710625648e-03
8.971000000000000000e+03 1.665962161496281624e-03
8.972000000000000000e+03 1.673301099799573421e-03
8.973000000000000000e+03 1.679320819675922394e-03
8.974000000000000000e+03 1.662763534113764763e-03
8.975000000000000000e+03 1.649913610890507698e-03
8.976000000000000000e+03 1.658047898672521114e-03
8.977000000000000000e+03 1.665341667830944061e-03
8.978000000000000000e+03 1.654854393564164639e-03
8.979000000000000000e+03 1.674710540100932121e-03
8.980000000000000000e+03 1.689529977738857269e-03
8.981000000000000000e+03 1.666206168010830879e-03
8.982000000000000000e+03 1.677941996604204178e-03
8.983000000000000000e+03 1.647666445933282375e-03
8.984000000000000000e+03 1.633517444133758545e-03
8.985000000000000000e+03 1.629103207960724831e-03
8.986000000000000000e+03 1.622971496544778347e-03
8.987000000000000000e+03 1.653428073041141033e-03
8.988000000000000000e+03 1.672666869126260281e-03
8.989000000000000000e+03 1.686131814494729042e-03
8.990000000000000000e+03 1.704152091406285763e-03
8.991000000000000000e+03 1.726271933875977993e-03
8.992000000000000000e+03 1.681199762970209122e-03
8.993000000000000000e+03 1.669754972681403160e-03
8.994000000000000000e+03 1.650313264690339565e-03
8.995000000000000000e+03 1.646894030272960663e-03
8.996000000000000000e+03 1.639963360503315926e-03
8.997000000000000000e+03 1.676290296018123627e-03
8.998000000000000000e+03 1.693140598945319653e-03
8.999000000000000000e+03 1.721106818877160549e-03
9.000000000000000000e+03 1.723056426271796227e-03
9.001000000000000000e+03 1.683249487541615963e-03
9.002000000000000000e+03 1.664662151597440243e-03
9.003000000000000000e+03 1.626476878300309181e-03
9.004000000000000000e+03 1.629471313208341599e-03
9.005000000000000000e+03 1.620958442799746990e-03
9.006000000000000000e+03 1.612975262105464935e-03
9.007000000000000000e+03 1.643628813326358795e-03
9.008000000000000000e+03 1.658692373894155025e-03
9.009000000000000000e+03 1.687155920080840588e-03
9.010000000000000000e+03 1.722439192235469818e-03
9.011000000000000000e+03 1.686195610091090202e-03
9.012000000000000000e+03 1.681894995272159576e-03
9.013000000000000000e+03 1.671982812695205212e-03
9.014000000000000000e+03 1.635277993045747280e-03
9.015000000000000000e+03 1.629439531825482845e-03
9.016000000000000000e+03 1.622966723516583443e-03
9.017000000000000000e+03 1.637067412957549095e-03
9.018000000000000000e+03 1.669911434873938560e-03
9.019000000000000000e+03 1.718415762297809124e-03
9.020000000000000000e+03 1.719245687127113342e-03
9.021000000000000000e+03 1.730918651446700096e-03
9.022000000000000000e+03 1.696451567113399506e-03
9.023000000000000000e+03 1.636132597923278809e-03
9.024000000000000000e+03 1.611833227798342705e-03
9.025000000000000000e+03 1.615073299035429955e-03
9.026000000000000000e+03 1.643213909119367599e-03
9.027000000000000000e+03 1.672615646384656429e-03
9.028000000000000000e+03 1.695213722996413708e-03
9.029000000000000000e+03 1.700891996733844280e-03
9.030000000000000000e+03 1.683767768554389477e-03
9.031000000000000000e+03 1.670668600127100945e-03
9.032000000000000000e+03 1.661952352151274681e-03
9.033000000000000000e+03 1.666059019044041634e-03
9.034000000000000000e+03 1.692835590802133083e-03
9.035000000000000000e+03 1.684493734501302242e-03
9.036000000000000000e+03 1.717688282951712608e-03
9.037000000000000000e+03 1.708340249024331570e-03
9.038000000000000000e+03 1.698978478088974953e-03
9.039000000000000000e+03 1.678708358667790890e-03
9.040000000000000000e+03 1.649857847951352596e-03
9.041000000000000000e+03 1.635932247154414654e-03
9.042000000000000000e+03 1.656012842431664467e-03
9.043000000000000000e+03 1.657803426496684551e-03
9.044000000000000000e+03 1.674162223935127258e-03
9.045000000000000000e+03 1.690024975687265396e-03
9.046000000000000000e+03 1.686465810053050518e-03
9.047000000000000000e+03 1.667964155785739422e-03
9.048000000000000000e+03 1.640671398490667343e-03
9.049000000000000000e+03 1.650643302127718925e-03
9.050000000000000000e+03 1.647200318984687328e-03
9.051000000000000000e+03 1.657091430388391018e-03
9.052000000000000000e+03 1.671914011240005493e-03
9.053000000000000000e+03 1.678121276199817657e-03
9.054000000000000000e+03 1.684306189417839050e-03
9.055000000000000000e+03 1.671552658081054688e-03
9.056000000000000000e+03 1.645028823986649513e-03
9.057000000000000000e+03 1.648316043429076672e-03
9.058000000000000000e+03 1.640898059122264385e-03
9.059000000000000000e+03 1.653035171329975128e-03
9.060000000000000000e+03 1.669191056862473488e-03
9.061000000000000000e+03 1.691074809059500694e-03
9.062000000000000000e+03 1.665863557718694210e-03
9.063000000000000000e+03 1.639641704969108105e-03
9.064000000000000000e+03 1.623988617211580276e-03
9.065000000000000000e+03 1.604735152795910835e-03
9.066000000000000000e+03 1.620910130441188812e-03
9.067000000000000000e+03 1.647285535000264645e-03
9.068000000000000000e+03 1.665766816586256027e-03
9.069000000000000000e+03 1.699065789580345154e-03
9.070000000000000000e+03 1.745712943375110626e-03
9.071000000000000000e+03 1.741244224831461906e-03
9.072000000000000000e+03 1.701652887277305126e-03
9.073000000000000000e+03 1.700978958979249001e-03
9.074000000000000000e+03 1.638103974983096123e-03
9.075000000000000000e+03 1.643899595364928246e-03
9.076000000000000000e+03 1.634832238778471947e-03
9.077000000000000000e+03 1.652711885981261730e-03
9.078000000000000000e+03 1.670387107878923416e-03
9.079000000000000000e+03 1.696814317256212234e-03
9.080000000000000000e+03 1.699998974800109863e-03
9.081000000000000000e+03 1.704691909253597260e-03
9.082000000000000000e+03 1.686554867774248123e-03
9.083000000000000000e+03 1.668601646088063717e-03
9.084000000000000000e+03 1.660362235270440578e-03
9.085000000000000000e+03 1.643114723265171051e-03
9.086000000000000000e+03 1.631233259104192257e-03
9.087000000000000000e+03 1.638634479604661465e-03
9.088000000000000000e+03 1.649605925194919109e-03
9.089000000000000000e+03 1.659369794651865959e-03
9.090000000000000000e+03 1.668176962994039059e-03
9.091000000000000000e+03 1.681877183727920055e-03
9.092000000000000000e+03 1.665428979322314262e-03
9.093000000000000000e+03 1.641810405999422073e-03
9.094000000000000000e+03 1.614622771739959717e-03
9.095000000000000000e+03 1.636301516555249691e-03
9.096000000000000000e+03 1.670212019234895706e-03
9.097000000000000000e+03 1.676306826993823051e-03
9.098000000000000000e+03 1.681278925389051437e-03
9.099000000000000000e+03 1.676172716543078423e-03
9.100000000000000000e+03 1.680085202679038048e-03
9.101000000000000000e+03 1.674797385931015015e-03
9.102000000000000000e+03 1.681416295468807220e-03
9.103000000000000000e+03 1.692090067081153393e-03
9.104000000000000000e+03 1.714627142064273357e-03
9.105000000000000000e+03 1.732658594846725464e-03
9.106000000000000000e+03 1.695040962658822536e-03
9.107000000000000000e+03 1.645527197979390621e-03
9.108000000000000000e+03 1.626749406568706036e-03
9.109000000000000000e+03 1.619142945855855942e-03
9.110000000000000000e+03 1.610291888937354088e-03
9.111000000000000000e+03 1.637948676943778992e-03
9.112000000000000000e+03 1.664053997956216335e-03
9.113000000000000000e+03 1.694713137112557888e-03
9.114000000000000000e+03 1.730992225930094719e-03
9.115000000000000000e+03 1.708382274955511093e-03
9.116000000000000000e+03 1.684559974819421768e-03
9.117000000000000000e+03 1.655180472880601883e-03
9.118000000000000000e+03 1.644168398343026638e-03
9.119000000000000000e+03 1.640217727981507778e-03
9.120000000000000000e+03 1.640065805986523628e-03
9.121000000000000000e+03 1.637235167436301708e-03
9.122000000000000000e+03 1.673418912105262280e-03
9.123000000000000000e+03 1.685572206042706966e-03
9.124000000000000000e+03 1.692438498139381409e-03
9.125000000000000000e+03 1.694386824965476990e-03
9.126000000000000000e+03 1.685594557784497738e-03
9.127000000000000000e+03 1.669733785092830658e-03
9.128000000000000000e+03 1.637143082916736603e-03
9.129000000000000000e+03 1.633426174521446228e-03
9.130000000000000000e+03 1.631273305974900723e-03
9.131000000000000000e+03 1.662610098719596863e-03
9.132000000000000000e+03 1.662382390350103378e-03
9.133000000000000000e+03 1.705092610791325569e-03
9.134000000000000000e+03 1.710784155875444412e-03
9.135000000000000000e+03 1.704212976619601250e-03
9.136000000000000000e+03 1.686366624198853970e-03
9.137000000000000000e+03 1.645859680138528347e-03
9.138000000000000000e+03 1.623411662876605988e-03
9.139000000000000000e+03 1.646550721488893032e-03
9.140000000000000000e+03 1.667328528128564358e-03
9.141000000000000000e+03 1.664624549448490143e-03
9.142000000000000000e+03 1.676492625847458839e-03
9.143000000000000000e+03 1.672882586717605591e-03
9.144000000000000000e+03 1.678207772783935070e-03
9.145000000000000000e+03 1.671177335083484650e-03
9.146000000000000000e+03 1.678304048255085945e-03
9.147000000000000000e+03 1.665358198806643486e-03
9.148000000000000000e+03 1.657714834436774254e-03
9.149000000000000000e+03 1.649920130148530006e-03
9.150000000000000000e+03 1.641059643588960171e-03
9.151000000000000000e+03 1.617561792954802513e-03
9.152000000000000000e+03 1.640560803934931755e-03
9.153000000000000000e+03 1.635609660297632217e-03
9.154000000000000000e+03 1.667789998464286327e-03
9.155000000000000000e+03 1.695218496024608612e-03
9.156000000000000000e+03 1.713877310976386070e-03
9.157000000000000000e+03 1.713247853331267834e-03
9.158000000000000000e+03 1.687860814854502678e-03
9.159000000000000000e+03 1.637151464819908142e-03
9.160000000000000000e+03 1.620373455807566643e-03
9.161000000000000000e+03 1.611425890587270260e-03
9.162000000000000000e+03 1.616452354937791824e-03
9.163000000000000000e+03 1.666057272814214230e-03
9.164000000000000000e+03 1.696744700893759727e-03
9.165000000000000000e+03 1.710088341496884823e-03
9.166000000000000000e+03 1.700358232483267784e-03
9.167000000000000000e+03 1.679253182373940945e-03
9.168000000000000000e+03 1.656601554714143276e-03
9.169000000000000000e+03 1.625883392989635468e-03
9.170000000000000000e+03 1.636751694604754448e-03
9.171000000000000000e+03 1.644655480049550533e-03
9.172000000000000000e+03 1.674880040809512138e-03
9.173000000000000000e+03 1.670548110269010067e-03
9.174000000000000000e+03 1.651825383305549622e-03
9.175000000000000000e+03 1.652239705435931683e-03
9.176000000000000000e+03 1.616016379557549953e-03
9.177000000000000000e+03 1.658813445828855038e-03
9.178000000000000000e+03 1.670037745498120785e-03
9.179000000000000000e+03 1.714891172014176846e-03
9.180000000000000000e+03 1.743340864777565002e-03
9.181000000000000000e+03 1.703625777736306190e-03
9.182000000000000000e+03 1.651057740673422813e-03
9.183000000000000000e+03 1.614563399925827980e-03
9.184000000000000000e+03 1.583917997777462006e-03
9.185000000000000000e+03 1.590895466506481171e-03
9.186000000000000000e+03 1.633496838621795177e-03
9.187000000000000000e+03 1.672404585406184196e-03
9.188000000000000000e+03 1.717626466415822506e-03
9.189000000000000000e+03 1.720458618365228176e-03
9.190000000000000000e+03 1.682318747043609619e-03
9.191000000000000000e+03 1.634266693145036697e-03
9.192000000000000000e+03 1.616171328350901604e-03
9.193000000000000000e+03 1.624799682758748531e-03
9.194000000000000000e+03 1.631245366297662258e-03
9.195000000000000000e+03 1.632951432839035988e-03
9.196000000000000000e+03 1.671652076765894890e-03
9.197000000000000000e+03 1.647677971050143242e-03
9.198000000000000000e+03 1.673270715400576591e-03
9.199000000000000000e+03 1.651778817176818848e-03
9.200000000000000000e+03 1.655013649724423885e-03
9.201000000000000000e+03 1.658962457440793514e-03
9.202000000000000000e+03 1.650262973271310329e-03
9.203000000000000000e+03 1.676354906521737576e-03
9.204000000000000000e+03 1.677782274782657623e-03
9.205000000000000000e+03 1.641318434849381447e-03
9.206000000000000000e+03 1.631776802241802216e-03
9.207000000000000000e+03 1.611385843716561794e-03
9.208000000000000000e+03 1.627954654395580292e-03
9.209000000000000000e+03 1.654917839914560318e-03
9.210000000000000000e+03 1.669376390054821968e-03
9.211000000000000000e+03 1.678824657574295998e-03
9.212000000000000000e+03 1.688507152721285820e-03
9.213000000000000000e+03 1.676473766565322876e-03
9.214000000000000000e+03 1.631006598472595215e-03
9.215000000000000000e+03 1.598168164491653442e-03
9.216000000000000000e+03 1.605048775672912598e-03
9.217000000000000000e+03 1.622839248739182949e-03
9.218000000000000000e+03 1.634735031984746456e-03
9.219000000000000000e+03 1.650285907089710236e-03
9.220000000000000000e+03 1.647574361413717270e-03
9.221000000000000000e+03 1.651734928600490093e-03
9.222000000000000000e+03 1.653361134231090546e-03
9.223000000000000000e+03 1.672686892561614513e-03
9.224000000000000000e+03 1.677682623267173767e-03
9.225000000000000000e+03 1.691898680292069912e-03
9.226000000000000000e+03 1.688294112682342529e-03
9.227000000000000000e+03 1.664829906076192856e-03
9.228000000000000000e+03 1.634857617318630219e-03
9.229000000000000000e+03 1.612833584658801556e-03
9.230000000000000000e+03 1.608222257345914841e-03
9.231000000000000000e+03 1.622423878870904446e-03
9.232000000000000000e+03 1.652430044487118721e-03
9.233000000000000000e+03 1.683369977399706841e-03
9.234000000000000000e+03 1.694359816610813141e-03
9.235000000000000000e+03 1.677760621532797813e-03
9.236000000000000000e+03 1.648492645472288132e-03
9.237000000000000000e+03 1.615477493032813072e-03
9.238000000000000000e+03 1.601967727765440941e-03
9.239000000000000000e+03 1.606196979992091656e-03
9.240000000000000000e+03 1.657926244661211967e-03
9.241000000000000000e+03 1.674745581112802029e-03
9.242000000000000000e+03 1.699626795016229153e-03
9.243000000000000000e+03 1.680001034401357174e-03
9.244000000000000000e+03 1.647025346755981445e-03
9.245000000000000000e+03 1.619116286747157574e-03
9.246000000000000000e+03 1.616779249161481857e-03
9.247000000000000000e+03 1.603083452209830284e-03
9.248000000000000000e+03 1.582431490533053875e-03
9.249000000000000000e+03 1.644148258492350578e-03
9.250000000000000000e+03 1.685230759903788567e-03
9.251000000000000000e+03 1.706248382106423378e-03
9.252000000000000000e+03 1.696189865469932556e-03
9.253000000000000000e+03 1.654865918681025505e-03
9.254000000000000000e+03 1.638192683458328247e-03
9.255000000000000000e+03 1.628516940400004387e-03
9.256000000000000000e+03 1.628032186999917030e-03
9.257000000000000000e+03 1.661257701925933361e-03
9.258000000000000000e+03 1.648714183829724789e-03
9.259000000000000000e+03 1.639208523556590080e-03
9.260000000000000000e+03 1.613769913092255592e-03
9.261000000000000000e+03 1.585144898854196072e-03
9.262000000000000000e+03 1.617062720470130444e-03
9.263000000000000000e+03 1.629758044146001339e-03
9.264000000000000000e+03 1.652517355978488922e-03
9.265000000000000000e+03 1.658485038205981255e-03
9.266000000000000000e+03 1.679496257565915585e-03
9.267000000000000000e+03 1.685140654444694519e-03
9.268000000000000000e+03 1.652831211686134338e-03
9.269000000000000000e+03 1.641747890971601009e-03
9.270000000000000000e+03 1.638552872464060783e-03
9.271000000000000000e+03 1.613104948773980141e-03
9.272000000000000000e+03 1.612500753253698349e-03
9.273000000000000000e+03 1.630750834010541439e-03
9.274000000000000000e+03 1.629554200917482376e-03
9.275000000000000000e+03 1.630691811442375183e-03
9.276000000000000000e+03 1.654251944273710251e-03
9.277000000000000000e+03 1.686594448983669281e-03
9.278000000000000000e+03 1.716450206004083157e-03
9.279000000000000000e+03 1.709581352770328522e-03
9.280000000000000000e+03 1.711925724521279335e-03
9.281000000000000000e+03 1.671498059295117855e-03
9.282000000000000000e+03 1.659838948398828506e-03
9.283000000000000000e+03 1.643072231672704220e-03
9.284000000000000000e+03 1.635206630453467369e-03
9.285000000000000000e+03 1.611456274986267090e-03
9.286000000000000000e+03 1.657107612118124962e-03
9.287000000000000000e+03 1.682428643107414246e-03
9.288000000000000000e+03 1.704446389339864254e-03
9.289000000000000000e+03 1.718439511023461819e-03
9.290000000000000000e+03 1.690666656941175461e-03
9.291000000000000000e+03 1.685150316916406155e-03
9.292000000000000000e+03 1.659088185988366604e-03
9.293000000000000000e+03 1.645402517169713974e-03
9.294000000000000000e+03 1.633968204259872437e-03
9.295000000000000000e+03 1.636820612475275993e-03
9.296000000000000000e+03 1.643452560529112816e-03
9.297000000000000000e+03 1.623441232368350029e-03
9.298000000000000000e+03 1.649370882660150528e-03
9.299000000000000000e+03 1.638952409848570824e-03
9.300000000000000000e+03 1.651924336329102516e-03
9.301000000000000000e+03 1.653231680393218994e-03
9.302000000000000000e+03 1.660160953179001808e-03
9.303000000000000000e+03 1.661190530285239220e-03
9.304000000000000000e+03 1.656745094805955887e-03
9.305000000000000000e+03 1.648326753638684750e-03
9.306000000000000000e+03 1.629131846129894257e-03
9.307000000000000000e+03 1.627756981179118156e-03
9.308000000000000000e+03 1.669486053287982941e-03
9.309000000000000000e+03 1.702043926343321800e-03
9.310000000000000000e+03 1.718400977551937103e-03
9.311000000000000000e+03 1.708795782178640366e-03
9.312000000000000000e+03 1.673210295848548412e-03
9.313000000000000000e+03 1.642102375626564026e-03
9.314000000000000000e+03 1.615418586879968643e-03
9.315000000000000000e+03 1.595572568476200104e-03
9.316000000000000000e+03 1.606751000508666039e-03
9.317000000000000000e+03 1.625907374545931816e-03
9.318000000000000000e+03 1.659737317822873592e-03
9.319000000000000000e+03 1.662926981225609779e-03
9.320000000000000000e+03 1.642546034418046474e-03
9.321000000000000000e+03 1.623123418539762497e-03
9.322000000000000000e+03 1.610597828403115273e-03
9.323000000000000000e+03 1.620086608454585075e-03
9.324000000000000000e+03 1.627872232347726822e-03
9.325000000000000000e+03 1.632312312722206116e-03
9.326000000000000000e+03 1.648357370868325233e-03
9.327000000000000000e+03 1.653012121096253395e-03
9.328000000000000000e+03 1.658137422055006027e-03
9.329000000000000000e+03 1.646414631977677345e-03
9.330000000000000000e+03 1.645624404773116112e-03
9.331000000000000000e+03 1.614450826309621334e-03
9.332000000000000000e+03 1.625917619094252586e-03
9.333000000000000000e+03 1.641453942283987999e-03
9.334000000000000000e+03 1.643210649490356445e-03
9.335000000000000000e+03 1.683227601461112499e-03
9.336000000000000000e+03 1.675132429227232933e-03
9.337000000000000000e+03 1.662052003666758537e-03
9.338000000000000000e+03 1.631534425541758537e-03
9.339000000000000000e+03 1.622149487957358360e-03
9.340000000000000000e+03 1.587093225680291653e-03
9.341000000000000000e+03 1.582757919095456600e-03
9.342000000000000000e+03 1.604772522114217281e-03
9.343000000000000000e+03 1.621129922568798065e-03
9.344000000000000000e+03 1.661333953961730003e-03
9.345000000000000000e+03 1.686990959569811821e-03
9.346000000000000000e+03 1.687847543507814407e-03
9.347000000000000000e+03 1.677121501415967941e-03
9.348000000000000000e+03 1.657161628827452660e-03
9.349000000000000000e+03 1.657374203205108643e-03
9.350000000000000000e+03 1.641537877731025219e-03
9.351000000000000000e+03 1.643538940697908401e-03
9.352000000000000000e+03 1.628873171284794807e-03
9.353000000000000000e+03 1.602087635546922684e-03
9.354000000000000000e+03 1.613575383089482784e-03
9.355000000000000000e+03 1.614189473912119865e-03
9.356000000000000000e+03 1.635044231079518795e-03
9.357000000000000000e+03 1.645385986194014549e-03
9.358000000000000000e+03 1.644326141104102135e-03
9.359000000000000000e+03 1.639466732740402222e-03
9.360000000000000000e+03 1.654229359701275826e-03
9.361000000000000000e+03 1.643669093027710915e-03
9.362000000000000000e+03 1.647689728997647762e-03
9.363000000000000000e+03 1.637884764932096004e-03
9.364000000000000000e+03 1.640122383832931519e-03
9.365000000000000000e+03 1.629763282835483551e-03
9.366000000000000000e+03 1.633815933018922806e-03
9.367000000000000000e+03 1.656877691857516766e-03
9.368000000000000000e+03 1.655434607528150082e-03
9.369000000000000000e+03 1.660963986068964005e-03
9.370000000000000000e+03 1.653333543799817562e-03
9.371000000000000000e+03 1.638441346585750580e-03
9.372000000000000000e+03 1.644657342694699764e-03
9.373000000000000000e+03 1.627966179512441158e-03
9.374000000000000000e+03 1.637300243601202965e-03
9.375000000000000000e+03 1.656631007790565491e-03
9.376000000000000000e+03 1.682886853814125061e-03
9.377000000000000000e+03 1.687892130576074123e-03
9.378000000000000000e+03 1.682117348536849022e-03
9.379000000000000000e+03 1.615399261936545372e-03
9.380000000000000000e+03 1.604353077709674835e-03
9.381000000000000000e+03 1.611237763427197933e-03
9.382000000000000000e+03 1.598910894244909286e-03
9.383000000000000000e+03 1.627641031518578529e-03
9.384000000000000000e+03 1.648345263674855232e-03
9.385000000000000000e+03 1.678142463788390160e-03
9.386000000000000000e+03 1.664596027694642544e-03
9.387000000000000000e+03 1.661336049437522888e-03
9.388000000000000000e+03 1.648060977458953857e-03
9.389000000000000000e+03 1.636900007724761963e-03
9.390000000000000000e+03 1.622358569875359535e-03
9.391000000000000000e+03 1.630500890314579010e-03
9.392000000000000000e+03 1.617225818336009979e-03
9.393000000000000000e+03 1.600604504346847534e-03
9.394000000000000000e+03 1.602312899194657803e-03
9.395000000000000000e+03 1.635003369301557541e-03
9.396000000000000000e+03 1.659540808759629726e-03
9.397000000000000000e+03 1.669400720857083797e-03
9.398000000000000000e+03 1.652865670621395111e-03
9.399000000000000000e+03 1.635711407288908958e-03
9.400000000000000000e+03 1.640517613850533962e-03
9.401000000000000000e+03 1.651486265473067760e-03
9.402000000000000000e+03 1.638480462133884430e-03
9.403000000000000000e+03 1.621679868549108505e-03
9.404000000000000000e+03 1.628659665584564209e-03
9.405000000000000000e+03 1.631213352084159851e-03
9.406000000000000000e+03 1.635115942917764187e-03
9.407000000000000000e+03 1.633857842534780502e-03
9.408000000000000000e+03 1.636701170355081558e-03
9.409000000000000000e+03 1.646157703362405300e-03
9.410000000000000000e+03 1.671497127972543240e-03
9.411000000000000000e+03 1.662848517298698425e-03
9.412000000000000000e+03 1.663434668444097042e-03
9.413000000000000000e+03 1.665263203904032707e-03
9.414000000000000000e+03 1.658449647948145866e-03
9.415000000000000000e+03 1.662464113906025887e-03
9.416000000000000000e+03 1.628535217605531216e-03
9.417000000000000000e+03 1.620022347196936607e-03
9.418000000000000000e+03 1.642969436943531036e-03
9.419000000000000000e+03 1.637435518205165863e-03
9.420000000000000000e+03 1.650804420933127403e-03
9.421000000000000000e+03 1.661739312112331390e-03
9.422000000000000000e+03 1.664344221353530884e-03
9.423000000000000000e+03 1.660205773077905178e-03
9.424000000000000000e+03 1.647411263547837734e-03
9.425000000000000000e+03 1.643856987357139587e-03
9.426000000000000000e+03 1.620833179913461208e-03
9.427000000000000000e+03 1.621420262381434441e-03
9.428000000000000000e+03 1.612204825505614281e-03
9.429000000000000000e+03 1.611712621524930000e-03
9.430000000000000000e+03 1.646239543333649635e-03
9.431000000000000000e+03 1.645495183765888214e-03
9.432000000000000000e+03 1.616760855540633202e-03
9.433000000000000000e+03 1.589157385751605034e-03
9.434000000000000000e+03 1.607070676982402802e-03
9.435000000000000000e+03 1.601242809556424618e-03
9.436000000000000000e+03 1.627399586141109467e-03
9.437000000000000000e+03 1.679404638707637787e-03
9.438000000000000000e+03 1.698769512586295605e-03
9.439000000000000000e+03 1.706382143311202526e-03
9.440000000000000000e+03 1.701493631117045879e-03
9.441000000000000000e+03 1.647903816774487495e-03
9.442000000000000000e+03 1.615755027160048485e-03
9.443000000000000000e+03 1.609153463505208492e-03
9.444000000000000000e+03 1.581558724865317345e-03
9.445000000000000000e+03 1.611752319149672985e-03
9.446000000000000000e+03 1.629250007681548595e-03
9.447000000000000000e+03 1.645926851779222488e-03
9.448000000000000000e+03 1.660259207710623741e-03
9.449000000000000000e+03 1.667893840931355953e-03
9.450000000000000000e+03 1.685636467300355434e-03
9.451000000000000000e+03 1.664752489887177944e-03
9.452000000000000000e+03 1.663077040575444698e-03
9.453000000000000000e+03 1.625520060770213604e-03
9.454000000000000000e+03 1.621945528313517570e-03
9.455000000000000000e+03 1.630255719646811485e-03
9.456000000000000000e+03 1.625083154067397118e-03
9.457000000000000000e+03 1.629205769859254360e-03
9.458000000000000000e+03 1.632581697776913643e-03
9.459000000000000000e+03 1.662068767473101616e-03
9.460000000000000000e+03 1.641403767280280590e-03
9.461000000000000000e+03 1.667895354330539703e-03
9.462000000000000000e+03 1.668900949880480766e-03
9.463000000000000000e+03 1.690389006398618221e-03
9.464000000000000000e+03 1.663252478465437889e-03
9.465000000000000000e+03 1.632390427403151989e-03
9.466000000000000000e+03 1.625400502234697342e-03
9.467000000000000000e+03 1.613160828128457069e-03
9.468000000000000000e+03 1.603836892172694206e-03
9.469000000000000000e+03 1.636746572330594063e-03
9.470000000000000000e+03 1.656884676776826382e-03
9.471000000000000000e+03 1.663541188463568687e-03
9.472000000000000000e+03 1.658398541621863842e-03
9.473000000000000000e+03 1.637320383451879025e-03
9.474000000000000000e+03 1.641932874917984009e-03
9.475000000000000000e+03 1.636409200727939606e-03
9.476000000000000000e+03 1.639663008973002434e-03
9.477000000000000000e+03 1.627007848583161831e-03
9.478000000000000000e+03 1.636409084312617779e-03
9.479000000000000000e+03 1.639968482777476311e-03
9.480000000000000000e+03 1.656471635214984417e-03
9.481000000000000000e+03 1.648905454203486443e-03
9.482000000000000000e+03 1.647075056098401546e-03
9.483000000000000000e+03 1.628498546779155731e-03
9.484000000000000000e+03 1.619025017134845257e-03
9.485000000000000000e+03 1.598953036591410637e-03
9.486000000000000000e+03 1.636790460906922817e-03
9.487000000000000000e+03 1.634798711165785789e-03
9.488000000000000000e+03 1.667162403464317322e-03
9.489000000000000000e+03 1.651006634347140789e-03
9.490000000000000000e+03 1.650224206969141960e-03
9.491000000000000000e+03 1.637714914977550507e-03
9.492000000000000000e+03 1.625583507120609283e-03
9.493000000000000000e+03 1.606611534953117371e-03
9.494000000000000000e+03 1.605288940481841564e-03
9.495000000000000000e+03 1.589619903825223446e-03
9.496000000000000000e+03 1.623299438506364822e-03
9.497000000000000000e+03 1.641900627873837948e-03
9.498000000000000000e+03 1.649808138608932495e-03
9.499000000000000000e+03 1.648224424570798874e-03
9.500000000000000000e+03 1.654610037803649902e-03
9.501000000000000000e+03 1.647411612793803215e-03
9.502000000000000000e+03 1.637720502912998199e-03
9.503000000000000000e+03 1.620935043320059776e-03
9.504000000000000000e+03 1.623379765078425407e-03
9.505000000000000000e+03 1.616559922695159912e-03
9.506000000000000000e+03 1.625934964977204800e-03
9.507000000000000000e+03 1.625409582629799843e-03
9.508000000000000000e+03 1.645236043259501457e-03
9.509000000000000000e+03 1.628947327844798565e-03
9.510000000000000000e+03 1.642540795728564262e-03
9.511000000000000000e+03 1.632323022931814194e-03
9.512000000000000000e+03 1.633184379898011684e-03
9.513000000000000000e+03 1.611578161828219891e-03
9.514000000000000000e+03 1.600813004188239574e-03
9.515000000000000000e+03 1.596155110746622086e-03
9.516000000000000000e+03 1.632723724469542503e-03
9.517000000000000000e+03 1.653094193898141384e-03
9.518000000000000000e+03 1.672534155659377575e-03
9.519000000000000000e+03 1.659774919971823692e-03
9.520000000000000000e+03 1.640206901356577873e-03
9.521000000000000000e+03 1.601056545041501522e-03
9.522000000000000000e+03 1.603090902790427208e-03
9.523000000000000000e+03 1.576352748088538647e-03
9.524000000000000000e+03 1.594830770045518875e-03
9.525000000000000000e+03 1.594658358953893185e-03
9.526000000000000000e+03 1.624382450245320797e-03
9.527000000000000000e+03 1.627379446290433407e-03
9.528000000000000000e+03 1.619989867322146893e-03
9.529000000000000000e+03 1.658747904002666473e-03
9.530000000000000000e+03 1.689572585746645927e-03
9.531000000000000000e+03 1.683876849710941315e-03
9.532000000000000000e+03 1.685836235992610455e-03
9.533000000000000000e+03 1.674825325608253479e-03
9.534000000000000000e+03 1.658783643506467342e-03
9.535000000000000000e+03 1.643889583647251129e-03
9.536000000000000000e+03 1.625046483241021633e-03
9.537000000000000000e+03 1.636759145185351372e-03
9.538000000000000000e+03 1.621898962184786797e-03
9.539000000000000000e+03 1.660068868659436703e-03
9.540000000000000000e+03 1.663913833908736706e-03
9.541000000000000000e+03 1.688585383817553520e-03
9.542000000000000000e+03 1.650059362873435020e-03
9.543000000000000000e+03 1.643423689529299736e-03
9.544000000000000000e+03 1.640067668631672859e-03
9.545000000000000000e+03 1.604655757546424866e-03
9.546000000000000000e+03 1.590780331753194332e-03
9.547000000000000000e+03 1.582600874826312065e-03
9.548000000000000000e+03 1.606328412890434265e-03
9.549000000000000000e+03 1.638396061025559902e-03
9.550000000000000000e+03 1.658750232309103012e-03
9.551000000000000000e+03 1.662277616560459137e-03
9.552000000000000000e+03 1.649252139031887054e-03
9.553000000000000000e+03 1.628846628591418266e-03
9.554000000000000000e+03 1.612783176824450493e-03
9.555000000000000000e+03 1.596541842445731163e-03
9.556000000000000000e+03 1.591178588569164276e-03
9.557000000000000000e+03 1.598814385943114758e-03
9.558000000000000000e+03 1.646961783990263939e-03
9.559000000000000000e+03 1.634006854146718979e-03
9.560000000000000000e+03 1.649373094551265240e-03
9.561000000000000000e+03 1.676931744441390038e-03
9.562000000000000000e+03 1.684664981439709663e-03
9.563000000000000000e+03 1.661508344113826752e-03
9.564000000000000000e+03 1.652886858209967613e-03
9.565000000000000000e+03 1.618365524336695671e-03
9.566000000000000000e+03 1.621925970539450645e-03
9.567000000000000000e+03 1.604721648618578911e-03
9.568000000000000000e+03 1.614038832485675812e-03
9.569000000000000000e+03 1.626859302632510662e-03
9.570000000000000000e+03 1.614167355000972748e-03
9.571000000000000000e+03 1.610845210961997509e-03
9.572000000000000000e+03 1.604172866791486740e-03
9.573000000000000000e+03 1.623186981305480003e-03
9.574000000000000000e+03 1.618538401089608669e-03
9.575000000000000000e+03 1.637489884160459042e-03
9.576000000000000000e+03 1.632723957300186157e-03
9.577000000000000000e+03 1.643531373701989651e-03
9.578000000000000000e+03 1.645944779738783836e-03
9.579000000000000000e+03 1.620243070647120476e-03
9.580000000000000000e+03 1.591351581737399101e-03
9.581000000000000000e+03 1.583168632350862026e-03
9.582000000000000000e+03 1.577417133376002312e-03
9.583000000000000000e+03 1.626058481633663177e-03
9.584000000000000000e+03 1.642729970626533031e-03
9.585000000000000000e+03 1.649611513130366802e-03
9.586000000000000000e+03 1.660473062656819820e-03
9.587000000000000000e+03 1.637867419049143791e-03
9.588000000000000000e+03 1.629255129955708981e-03
9.589000000000000000e+03 1.636414672248065472e-03
9.590000000000000000e+03 1.634473796002566814e-03
9.591000000000000000e+03 1.594875240698456764e-03
9.592000000000000000e+03 1.595195382833480835e-03
9.593000000000000000e+03 1.623812131583690643e-03
9.594000000000000000e+03 1.642877003178000450e-03
9.595000000000000000e+03 1.657813205383718014e-03
9.596000000000000000e+03 1.656486885622143745e-03
9.597000000000000000e+03 1.659958041273057461e-03
9.598000000000000000e+03 1.637862413190305233e-03
9.599000000000000000e+03 1.631841529160737991e-03
9.600000000000000000e+03 1.609168946743011475e-03
9.601000000000000000e+03 1.601980417035520077e-03
9.602000000000000000e+03 1.596957328729331493e-03
9.603000000000000000e+03 1.604062388651072979e-03
9.604000000000000000e+03 1.600914984010159969e-03
9.605000000000000000e+03 1.607113401405513287e-03
9.606000000000000000e+03 1.627235440537333488e-03
9.607000000000000000e+03 1.598266651853919029e-03
9.608000000000000000e+03 1.601245254278182983e-03
9.609000000000000000e+03 1.612554653547704220e-03
9.610000000000000000e+03 1.634820713661611080e-03
9.611000000000000000e+03 1.634877058677375317e-03
9.612000000000000000e+03 1.654717605561017990e-03
9.613000000000000000e+03 1.665676012635231018e-03
9.614000000000000000e+03 1.659034285694360733e-03
9.615000000000000000e+03 1.645716140046715736e-03
9.616000000000000000e+03 1.633083447813987732e-03
9.617000000000000000e+03 1.620533643290400505e-03
9.618000000000000000e+03 1.625866163522005081e-03
9.619000000000000000e+03 1.608542865142226219e-03
9.620000000000000000e+03 1.606594189070165157e-03
9.621000000000000000e+03 1.629465026780962944e-03
9.622000000000000000e+03 1.660297624766826630e-03
9.623000000000000000e+03 1.680378569290041924e-03
9.624000000000000000e+03 1.671023434028029442e-03
9.625000000000000000e+03 1.646390999667346478e-03
9.626000000000000000e+03 1.605151686817407608e-03
9.627000000000000000e+03 1.605815952643752098e-03
9.628000000000000000e+03 1.572110573761165142e-03
9.629000000000000000e+03 1.571560511365532875e-03
9.630000000000000000e+03 1.594045199453830719e-03
9.631000000000000000e+03 1.619743881747126579e-03
9.632000000000000000e+03 1.675335224717855453e-03
9.633000000000000000e+03 1.677118241786956787e-03
9.634000000000000000e+03 1.660364563576877117e-03
9.635000000000000000e+03 1.643718918785452843e-03
9.636000000000000000e+03 1.612561754882335663e-03
9.637000000000000000e+03 1.601645955815911293e-03
9.638000000000000000e+03 1.616604393348097801e-03
9.639000000000000000e+03 1.625161035917699337e-03
9.640000000000000000e+03 1.663648057729005814e-03
9.641000000000000000e+03 1.666354946792125702e-03
9.642000000000000000e+03 1.642522751353681087e-03
9.643000000000000000e+03 1.642393879592418671e-03
9.644000000000000000e+03 1.617826987057924271e-03
9.645000000000000000e+03 1.601400086656212807e-03
9.646000000000000000e+03 1.615808345377445221e-03
9.647000000000000000e+03 1.614119624719023705e-03
9.648000000000000000e+03 1.652296399697661400e-03
9.649000000000000000e+03 1.689079101197421551e-03
9.650000000000000000e+03 1.672801794484257698e-03
9.651000000000000000e+03 1.649478450417518616e-03
9.652000000000000000e+03 1.609827741049230099e-03
9.653000000000000000e+03 1.596733345650136471e-03
9.654000000000000000e+03 1.584557699970901012e-03
9.655000000000000000e+03 1.592029700987040997e-03
9.656000000000000000e+03 1.604796736501157284e-03
9.657000000000000000e+03 1.652430626563727856e-03
9.658000000000000000e+03 1.661266665905714035e-03
9.659000000000000000e+03 1.661379821598529816e-03
9.660000000000000000e+03 1.660529873333871365e-03
9.661000000000000000e+03 1.642043702304363251e-03
9.662000000000000000e+03 1.625061035156250000e-03
9.663000000000000000e+03 1.620328752323985100e-03
9.664000000000000000e+03 1.623874413780868053e-03
9.665000000000000000e+03 1.619079150259494781e-03
9.666000000000000000e+03 1.619488350115716457e-03
9.667000000000000000e+03 1.609819708392024040e-03
9.668000000000000000e+03 1.616087625734508038e-03
9.669000000000000000e+03 1.628773636184632778e-03
9.670000000000000000e+03 1.637843204662203789e-03
9.671000000000000000e+03 1.636295346543192863e-03
9.672000000000000000e+03 1.645722775720059872e-03
9.673000000000000000e+03 1.687645330093801022e-03
9.674000000000000000e+03 1.664711860939860344e-03
9.675000000000000000e+03 1.660839654505252838e-03
9.676000000000000000e+03 1.612481079064309597e-03
9.677000000000000000e+03 1.591508160345256329e-03
9.678000000000000000e+03 1.583025557920336723e-03
9.679000000000000000e+03 1.602953299880027771e-03
9.680000000000000000e+03 1.626210636459290981e-03
9.681000000000000000e+03 1.640084665268659592e-03
9.682000000000000000e+03 1.659489702433347702e-03
9.683000000000000000e+03 1.658487482927739620e-03
9.684000000000000000e+03 1.634120708331465721e-03
9.685000000000000000e+03 1.629858976230025291e-03
9.686000000000000000e+03 1.621332718059420586e-03
9.687000000000000000e+03 1.611375482752919197e-03
9.688000000000000000e+03 1.599825453013181686e-03
9.689000000000000000e+03 1.610481180250644684e-03
9.690000000000000000e+03 1.615878427401185036e-03
9.691000000000000000e+03 1.629493082873523235e-03
9.692000000000000000e+03 1.643934636376798153e-03
9.693000000000000000e+03 1.658384571783244610e-03
9.694000000000000000e+03 1.670286292210221291e-03
9.695000000000000000e+03 1.640465925447642803e-03
9.696000000000000000e+03 1.631978899240493774e-03
9.697000000000000000e+03 1.619991729967296124e-03
9.698000000000000000e+03 1.604830264113843441e-03
9.699000000000000000e+03 1.589104067534208298e-03
9.700000000000000000e+03 1.612146734260022640e-03
9.701000000000000000e+03 1.637590816244482994e-03
9.702000000000000000e+03 1.641159644350409508e-03
9.703000000000000000e+03 1.626002136617898941e-03
9.704000000000000000e+03 1.617957837879657745e-03
9.705000000000000000e+03 1.608637860044836998e-03
9.706000000000000000e+03 1.633093110285699368e-03
9.707000000000000000e+03 1.621036091819405556e-03
9.708000000000000000e+03 1.641515991650521755e-03
9.709000000000000000e+03 1.618491951376199722e-03
9.710000000000000000e+03 1.623919932171702385e-03
9.711000000000000000e+03 1.630536164157092571e-03
9.712000000000000000e+03 1.641047187149524689e-03
9.713000000000000000e+03 1.647376688197255135e-03
9.714000000000000000e+03 1.629108563065528870e-03
9.715000000000000000e+03 1.648250035941600800e-03
9.716000000000000000e+03 1.642456511035561562e-03
9.717000000000000000e+03 1.650991733185946941e-03
9.718000000000000000e+03 1.669989665970206261e-03
9.719000000000000000e+03 1.706986688077449799e-03
9.720000000000000000e+03 1.665470539592206478e-03
9.721000000000000000e+03 1.621556235477328300e-03
9.722000000000000000e+03 1.592598855495452881e-03
9.723000000000000000e+03 1.586017548106610775e-03
9.724000000000000000e+03 1.594766392372548580e-03
9.725000000000000000e+03 1.618949929252266884e-03
9.726000000000000000e+03 1.666377997025847435e-03
9.727000000000000000e+03 1.705379690974950790e-03
9.728000000000000000e+03 1.715999795123934746e-03
9.729000000000000000e+03 1.684808521531522274e-03
9.730000000000000000e+03 1.649850746616721153e-03
9.731000000000000000e+03 1.615913351997733116e-03
9.732000000000000000e+03 1.584939192980527878e-03
9.733000000000000000e+03 1.583380042575299740e-03
9.734000000000000000e+03 1.595127396285533905e-03
9.735000000000000000e+03 1.621757983230054379e-03
9.736000000000000000e+03 1.675315084867179394e-03
9.737000000000000000e+03 1.700330874882638454e-03
9.738000000000000000e+03 1.680243760347366333e-03
9.739000000000000000e+03 1.656036241911351681e-03
9.740000000000000000e+03 1.608730759471654892e-03
9.741000000000000000e+03 1.580822630785405636e-03
9.742000000000000000e+03 1.580003416165709496e-03
9.743000000000000000e+03 1.597230089828372002e-03
9.744000000000000000e+03 1.639257883653044701e-03
9.745000000000000000e+03 1.652692444622516632e-03
9.746000000000000000e+03 1.676133833825588226e-03
9.747000000000000000e+03 1.653664512559771538e-03
9.748000000000000000e+03 1.640564994886517525e-03
9.749000000000000000e+03 1.614209613762795925e-03
9.750000000000000000e+03 1.613070024177432060e-03
9.751000000000000000e+03 1.597721944563090801e-03
9.752000000000000000e+03 1.611314597539603710e-03
9.753000000000000000e+03 1.627358375117182732e-03
9.754000000000000000e+03 1.630593789741396904e-03
9.755000000000000000e+03 1.614122069440782070e-03
9.756000000000000000e+03 1.601906260475516319e-03
9.757000000000000000e+03 1.599396346136927605e-03
9.758000000000000000e+03 1.591429463587701321e-03
9.759000000000000000e+03 1.596392132341861725e-03
9.760000000000000000e+03 1.617996720597147942e-03
9.761000000000000000e+03 1.626045326702296734e-03
9.762000000000000000e+03 1.621971838176250458e-03
9.763000000000000000e+03 1.628076075576245785e-03
9.764000000000000000e+03 1.625587232410907745e-03
9.765000000000000000e+03 1.625569304451346397e-03
9.766000000000000000e+03 1.619500806555151939e-03
9.767000000000000000e+03 1.628151629120111465e-03
9.768000000000000000e+03 1.627309131436049938e-03
9.769000000000000000e+03 1.643016468733549118e-03
9.770000000000000000e+03 1.634682528674602509e-03
9.771000000000000000e+03 1.655498286709189415e-03
9.772000000000000000e+03 1.638211193494498730e-03
9.773000000000000000e+03 1.634732703678309917e-03
9.774000000000000000e+03 1.615578075870871544e-03
9.775000000000000000e+03 1.604720018804073334e-03
9.776000000000000000e+03 1.598407397978007793e-03
9.777000000000000000e+03 1.593674882315099239e-03
9.778000000000000000e+03 1.624313998036086559e-03
9.779000000000000000e+03 1.649375888518989086e-03
9.780000000000000000e+03 1.671925419941544533e-03
9.781000000000000000e+03 1.695150858722627163e-03
9.782000000000000000e+03 1.684854738414287567e-03
9.783000000000000000e+03 1.642948249354958534e-03
9.784000000000000000e+03 1.596388756297528744e-03
9.785000000000000000e+03 1.582391792908310890e-03
9.786000000000000000e+03 1.624225638806819916e-03
9.787000000000000000e+03 1.625079428777098656e-03
9.788000000000000000e+03 1.628182828426361084e-03
9.789000000000000000e+03 1.661602640524506569e-03
9.790000000000000000e+03 1.629446400329470634e-03
9.791000000000000000e+03 1.615466549992561340e-03
9.792000000000000000e+03 1.588824903592467308e-03
9.793000000000000000e+03 1.588148064911365509e-03
9.794000000000000000e+03 1.580900861881673336e-03
9.795000000000000000e+03 1.598539529368281364e-03
9.796000000000000000e+03 1.620118273422122002e-03
9.797000000000000000e+03 1.630445010960102081e-03
9.798000000000000000e+03 1.618501730263233185e-03
9.799000000000000000e+03 1.616073772311210632e-03
9.800000000000000000e+03 1.623709686100482941e-03
9.801000000000000000e+03 1.612808438949286938e-03
9.802000000000000000e+03 1.644692732952535152e-03
9.803000000000000000e+03 1.643462805077433586e-03
9.804000000000000000e+03 1.646786695346236229e-03
9.805000000000000000e+03 1.640698290430009365e-03
9.806000000000000000e+03 1.631923834793269634e-03
9.807000000000000000e+03 1.602835021913051605e-03
9.808000000000000000e+03 1.588001265190541744e-03
9.809000000000000000e+03 1.607760321348905563e-03
9.810000000000000000e+03 1.627070247195661068e-03
9.811000000000000000e+03 1.632603700272738934e-03
9.812000000000000000e+03 1.638891990296542645e-03
9.813000000000000000e+03 1.617536880075931549e-03
9.814000000000000000e+03 1.640721457079052925e-03
9.815000000000000000e+03 1.608517370186746120e-03
9.816000000000000000e+03 1.598893199115991592e-03
9.817000000000000000e+03 1.606794889084994793e-03
9.818000000000000000e+03 1.609635888598859310e-03
9.819000000000000000e+03 1.609542174264788628e-03
9.820000000000000000e+03 1.627394463866949081e-03
9.821000000000000000e+03 1.642152434214949608e-03
9.822000000000000000e+03 1.651453203521668911e-03
9.823000000000000000e+03 1.653395593166351318e-03
9.824000000000000000e+03 1.645720447413623333e-03
9.825000000000000000e+03 1.628066296689212322e-03
9.826000000000000000e+03 1.626563491299748421e-03
9.827000000000000000e+03 1.616519177332520485e-03
9.828000000000000000e+03 1.611163723282516003e-03
9.829000000000000000e+03 1.665837364271283150e-03
9.830000000000000000e+03 1.661268994212150574e-03
9.831000000000000000e+03 1.639490015804767609e-03
9.832000000000000000e+03 1.605217345058917999e-03
9.833000000000000000e+03 1.584968878887593746e-03
9.834000000000000000e+03 1.611130312085151672e-03
9.835000000000000000e+03 1.632553874514997005e-03
9.836000000000000000e+03 1.632674946449697018e-03
9.837000000000000000e+03 1.636675326153635979e-03
9.838000000000000000e+03 1.636584172956645489e-03
9.839000000000000000e+03 1.609173486940562725e-03
9.840000000000000000e+03 1.608347403816878796e-03
9.841000000000000000e+03 1.604368910193443298e-03
9.842000000000000000e+03 1.583130797371268272e-03
9.843000000000000000e+03 1.582190743647515774e-03
9.844000000000000000e+03 1.618740963749587536e-03
9.845000000000000000e+03 1.648730481974780560e-03
9.846000000000000000e+03 1.662064343690872192e-03
9.847000000000000000e+03 1.665692660026252270e-03
9.848000000000000000e+03 1.627879915758967400e-03
9.849000000000000000e+03 1.600486575625836849e-03
9.850000000000000000e+03 1.577056013047695160e-03
9.851000000000000000e+03 1.579321920871734619e-03
9.852000000000000000e+03 1.575189409777522087e-03
9.853000000000000000e+03 1.589615596458315849e-03
9.854000000000000000e+03 1.617521047592163086e-03
9.855000000000000000e+03 1.666739350184798241e-03
9.856000000000000000e+03 1.695231767371296883e-03
9.857000000000000000e+03 1.649946905672550201e-03
9.858000000000000000e+03 1.624084427021443844e-03
9.859000000000000000e+03 1.604836201295256615e-03
9.860000000000000000e+03 1.576287439092993736e-03
9.861000000000000000e+03 1.565341837704181671e-03
9.862000000000000000e+03 1.574740163050591946e-03
9.863000000000000000e+03 1.593721914105117321e-03
9.864000000000000000e+03 1.623536343686282635e-03
9.865000000000000000e+03 1.639935886487364769e-03
9.866000000000000000e+03 1.651887781918048859e-03
9.867000000000000000e+03 1.643498777411878109e-03
9.868000000000000000e+03 1.618701731786131859e-03
9.869000000000000000e+03 1.628236612305045128e-03
9.870000000000000000e+03 1.619609771296381950e-03
9.871000000000000000e+03 1.620844239369034767e-03
9.872000000000000000e+03 1.593992463313043118e-03
9.873000000000000000e+03 1.604378689080476761e-03
9.874000000000000000e+03 1.601709402166306973e-03
9.875000000000000000e+03 1.615231391042470932e-03
9.876000000000000000e+03 1.635477761738002300e-03
9.877000000000000000e+03 1.633719424717128277e-03
9.878000000000000000e+03 1.630907296203076839e-03
9.879000000000000000e+03 1.622998388484120369e-03
9.880000000000000000e+03 1.609481871128082275e-03
9.881000000000000000e+03 1.607440179213881493e-03
9.882000000000000000e+03 1.593241002410650253e-03
9.883000000000000000e+03 1.607368467375636101e-03
9.884000000000000000e+03 1.639000955037772655e-03
9.885000000000000000e+03 1.651047728955745697e-03
9.886000000000000000e+03 1.657471060752868652e-03
9.887000000000000000e+03 1.646086573600769043e-03
9.888000000000000000e+03 1.623987220227718353e-03
9.889000000000000000e+03 1.593366614542901516e-03
9.890000000000000000e+03 1.601859927177429199e-03
9.891000000000000000e+03 1.611106563359498978e-03
9.892000000000000000e+03 1.643942203372716904e-03
9.893000000000000000e+03 1.657153014093637466e-03
9.894000000000000000e+03 1.657695276662707329e-03
9.895000000000000000e+03 1.664226409047842026e-03
9.896000000000000000e+03 1.658363034948706627e-03
9.897000000000000000e+03 1.614672481082379818e-03
9.898000000000000000e+03 1.591615146026015282e-03
9.899000000000000000e+03 1.595888053998351097e-03
9.900000000000000000e+03 1.608880585990846157e-03
9.901000000000000000e+03 1.618798240087926388e-03
9.902000000000000000e+03 1.598124625161290169e-03
9.903000000000000000e+03 1.614593202248215675e-03
9.904000000000000000e+03 1.641143113374710083e-03
9.905000000000000000e+03 1.621554140001535416e-03
9.906000000000000000e+03 1.611424959264695644e-03
9.907000000000000000e+03 1.622904790565371513e-03
9.908000000000000000e+03 1.625722623430192471e-03
9.909000000000000000e+03 1.646399265155196190e-03
9.910000000000000000e+03 1.644257921725511551e-03
9.911000000000000000e+03 1.626182813197374344e-03
9.912000000000000000e+03 1.618863898329436779e-03
9.913000000000000000e+03 1.589713967405259609e-03
9.914000000000000000e+03 1.583117293193936348e-03
9.915000000000000000e+03 1.571942470036447048e-03
9.916000000000000000e+03 1.580402720719575882e-03
9.917000000000000000e+03 1.595135778188705444e-03
9.918000000000000000e+03 1.600622665137052536e-03
9.919000000000000000e+03 1.607423997484147549e-03
9.920000000000000000e+03 1.603403827175498009e-03
9.921000000000000000e+03 1.593059161677956581e-03
9.922000000000000000e+03 1.596111105754971504e-03
9.923000000000000000e+03 1.583942212164402008e-03
9.924000000000000000e+03 1.596692833118140697e-03
9.925000000000000000e+03 1.632202183827757835e-03
9.926000000000000000e+03 1.621633768081665039e-03
9.927000000000000000e+03 1.622785814106464386e-03
9.928000000000000000e+03 1.611324376426637173e-03
9.929000000000000000e+03 1.617970410734415054e-03
9.930000000000000000e+03 1.621596282348036766e-03
9.931000000000000000e+03 1.633095322176814079e-03
9.932000000000000000e+03 1.616416964679956436e-03
9.933000000000000000e+03 1.627400517463684082e-03
9.934000000000000000e+03 1.629415433853864670e-03
9.935000000000000000e+03 1.625541015528142452e-03
9.936000000000000000e+03 1.626171986572444439e-03
9.937000000000000000e+03 1.618507551029324532e-03
9.938000000000000000e+03 1.612658612430095673e-03
9.939000000000000000e+03 1.603145035915076733e-03
9.940000000000000000e+03 1.593519351445138454e-03
9.941000000000000000e+03 1.602876931428909302e-03
9.942000000000000000e+03 1.621485105715692043e-03
9.943000000000000000e+03 1.615346642211079597e-03
9.944000000000000000e+03 1.620758092030882835e-03
9.945000000000000000e+03 1.631012186408042908e-03
9.946000000000000000e+03 1.621274510398507118e-03
9.947000000000000000e+03 1.632852363400161266e-03
9.948000000000000000e+03 1.640834729187190533e-03
9.949000000000000000e+03 1.650457968935370445e-03
9.950000000000000000e+03 1.663853297941386700e-03
9.951000000000000000e+03 1.662236056290566921e-03
9.952000000000000000e+03 1.608052640222012997e-03
9.953000000000000000e+03 1.608870690688490868e-03
9.954000000000000000e+03 1.596523215994238853e-03
9.955000000000000000e+03 1.581030199304223061e-03
9.956000000000000000e+03 1.590896397829055786e-03
9.957000000000000000e+03 1.599016017280519009e-03
9.958000000000000000e+03 1.611811458133161068e-03
9.959000000000000000e+03 1.614752924069762230e-03
9.960000000000000000e+03 1.619783230125904083e-03
9.961000000000000000e+03 1.607973827049136162e-03
9.962000000000000000e+03 1.579809351824223995e-03
9.963000000000000000e+03 1.562852412462234497e-03
9.964000000000000000e+03 1.553313806653022766e-03
9.965000000000000000e+03 1.583398203365504742e-03
9.966000000000000000e+03 1.590009545907378197e-03
9.967000000000000000e+03 1.620165770873427391e-03
9.968000000000000000e+03 1.648253179155290127e-03
9.969000000000000000e+03 1.658075954765081406e-03
9.970000000000000000e+03 1.635352848097681999e-03
9.971000000000000000e+03 1.586540369316935539e-03
9.972000000000000000e+03 1.571732922457158566e-03
9.973000000000000000e+03 1.569813000969588757e-03
9.974000000000000000e+03 1.593975117430090904e-03
9.975000000000000000e+03 1.629701815545558929e-03
9.976000000000000000e+03 1.652121893130242825e-03
9.977000000000000000e+03 1.630488201044499874e-03
9.978000000000000000e+03 1.601546071469783783e-03
9.979000000000000000e+03 1.604089746251702309e-03
9.980000000000000000e+03 1.580332755111157894e-03
9.981000000000000000e+03 1.575485221110284328e-03
9.982000000000000000e+03 1.599114271812140942e-03
9.983000000000000000e+03 1.608467428013682365e-03
9.984000000000000000e+03 1.637791050598025322e-03
9.985000000000000000e+03 1.644492032937705517e-03
9.986000000000000000e+03 1.648866455070674419e-03
9.987000000000000000e+03 1.617131754755973816e-03
9.988000000000000000e+03 1.607744721695780754e-03
9.989000000000000000e+03 1.589769730344414711e-03
9.990000000000000000e+03 1.617805799469351768e-03
9.991000000000000000e+03 1.620398717932403088e-03
9.992000000000000000e+03 1.671316451393067837e-03
9.993000000000000000e+03 1.663264818489551544e-03
9.994000000000000000e+03 1.659469678997993469e-03
9.995000000000000000e+03 1.648440491408109665e-03
9.996000000000000000e+03 1.612377236597239971e-03
9.997000000000000000e+03 1.610334729775786400e-03
9.998000000000000000e+03 1.583950594067573547e-03
9.999000000000000000e+03 1.591196982190012932e-03
1.000000000000000000e+04 1.595725305378437042e-03


==> figs/ablate_ZSID.dat <==
x y
1.000000000000000000e+00 1.148140616714954376e-02
2.000000000000000000e+00 9.450318291783332825e-03
3.000000000000000000e+00 9.984485805034637451e-03
4.000000000000000000e+00 1.045531313866376877e-02
5.000000000000000000e+00 9.905857965350151062e-03
6.000000000000000000e+00 9.063098579645156860e-03
7.000000000000000000e+00 8.472595363855361938e-03
8.000000000000000000e+00 8.228693157434463501e-03
9.000000000000000000e+00 8.216530084609985352e-03
1.000000000000000000e+01 8.265266194939613342e-03
1.100000000000000000e+01 8.253003470599651337e-03
1.200000000000000000e+01 8.134175091981887817e-03
1.300000000000000000e+01 7.927551865577697754e-03
1.400000000000000000e+01 7.686124648898839951e-03
1.500000000000000000e+01 7.470182143151760101e-03
1.600000000000000000e+01 7.322297897189855576e-03
1.700000000000000000e+01 7.247095461934804916e-03
1.800000000000000000e+01 7.207288872450590134e-03
1.900000000000000000e+01 7.145901676267385483e-03
2.000000000000000000e+01 7.022844627499580383e-03
2.100000000000000000e+01 6.837122142314910889e-03
2.200000000000000000e+01 6.618758663535118103e-03
2.300000000000000000e+01 6.404739804565906525e-03
2.400000000000000000e+01 6.218580063432455063e-03
2.500000000000000000e+01 6.063351407647132874e-03
2.600000000000000000e+01 5.926571320742368698e-03
2.700000000000000000e+01 5.790263414382934570e-03
2.800000000000000000e+01 5.640857852995395660e-03
2.900000000000000000e+01 5.475148092955350876e-03
3.000000000000000000e+01 5.300770513713359833e-03
3.100000000000000000e+01 5.132543854415416718e-03
3.200000000000000000e+01 4.982381127774715424e-03
3.300000000000000000e+01 4.854526370763778687e-03
3.400000000000000000e+01 4.743988625705242157e-03
3.500000000000000000e+01 4.638292826712131500e-03
3.600000000000000000e+01 4.526131786406040192e-03
3.700000000000000000e+01 4.402789752930402756e-03
3.800000000000000000e+01 4.272634163498878479e-03
3.900000000000000000e+01 4.147599451243877411e-03
4.000000000000000000e+01 4.036161117255687714e-03
4.100000000000000000e+01 3.934841603040695190e-03
4.200000000000000000e+01 3.834953997284173965e-03
4.300000000000000000e+01 3.730604192242026329e-03
4.400000000000000000e+01 3.624226665124297142e-03
4.500000000000000000e+01 3.526430577039718628e-03
4.600000000000000000e+01 3.444621339440345764e-03
4.700000000000000000e+01 3.375066444277763367e-03
4.800000000000000000e+01 3.305161371827125549e-03
4.900000000000000000e+01 3.228689543902873993e-03
5.000000000000000000e+01 3.152752295136451721e-03
5.100000000000000000e+01 3.085822565481066704e-03
5.200000000000000000e+01 3.026836318895220757e-03
5.300000000000000000e+01 2.965639112517237663e-03
5.400000000000000000e+01 2.899233251810073853e-03
5.500000000000000000e+01 2.834879560396075249e-03
5.600000000000000000e+01 2.779581118375062943e-03
5.700000000000000000e+01 2.727822866290807724e-03
5.800000000000000000e+01 2.671478316187858582e-03
5.900000000000000000e+01 2.614655299112200737e-03
6.000000000000000000e+01 2.565440023317933083e-03
6.100000000000000000e+01 2.521663904190063477e-03
6.200000000000000000e+01 2.475780667737126350e-03
6.300000000000000000e+01 2.428989857435226440e-03
6.400000000000000000e+01 2.385794650763273239e-03
6.500000000000000000e+01 2.342420630156993866e-03
6.600000000000000000e+01 2.295085461810231209e-03
6.700000000000000000e+01 2.248197328299283981e-03
6.800000000000000000e+01 2.206889446824789047e-03
6.900000000000000000e+01 2.169492421671748161e-03
7.000000000000000000e+01 2.135217655450105667e-03
7.100000000000000000e+01 2.105356892570853233e-03
7.200000000000000000e+01 2.076756209135055542e-03
7.300000000000000000e+01 2.045724075287580490e-03
7.400000000000000000e+01 2.014783211052417755e-03
7.500000000000000000e+01 1.985063310712575912e-03
7.600000000000000000e+01 1.954572973772883415e-03
7.700000000000000000e+01 1.926398137584328651e-03
7.800000000000000000e+01 1.901009934954345226e-03
7.900000000000000000e+01 1.874450012110173702e-03
8.000000000000000000e+01 1.849618041887879372e-03
8.100000000000000000e+01 1.828263048082590103e-03
8.200000000000000000e+01 1.808609697036445141e-03
8.300000000000000000e+01 1.791338901966810226e-03
8.400000000000000000e+01 1.774431206285953522e-03
8.500000000000000000e+01 1.756730023771524429e-03
8.600000000000000000e+01 1.739406725391745567e-03
8.700000000000000000e+01 1.724991714581847191e-03
8.800000000000000000e+01 1.710964716039597988e-03
8.900000000000000000e+01 1.703285379335284233e-03
9.000000000000000000e+01 1.692553982138633728e-03
9.100000000000000000e+01 1.692251069471240044e-03
9.200000000000000000e+01 1.672422862611711025e-03
9.300000000000000000e+01 1.658044639043509960e-03
9.400000000000000000e+01 1.649379730224609375e-03
9.500000000000000000e+01 1.642040326260030270e-03
9.600000000000000000e+01 1.635843305848538876e-03
9.700000000000000000e+01 1.617765869013965130e-03
9.800000000000000000e+01 1.610542414709925652e-03
9.900000000000000000e+01 1.611920306459069252e-03
1.000000000000000000e+02 1.596452086232602596e-03
1.010000000000000000e+02 1.589406048879027367e-03
1.020000000000000000e+02 1.590835279785096645e-03
1.030000000000000000e+02 1.578017603605985641e-03
1.040000000000000000e+02 1.572934910655021667e-03
1.050000000000000000e+02 1.572649925947189331e-03
1.060000000000000000e+02 1.562790363095700741e-03
1.070000000000000000e+02 1.557922922074794769e-03
1.080000000000000000e+02 1.551299355924129486e-03
1.090000000000000000e+02 1.544419093988835812e-03
1.100000000000000000e+02 1.543954713270068169e-03
1.110000000000000000e+02 1.534091541543602943e-03
1.120000000000000000e+02 1.528776017948985100e-03
1.130000000000000000e+02 1.529500586912035942e-03
1.140000000000000000e+02 1.521101570688188076e-03
1.150000000000000000e+02 1.519213314168155193e-03
1.160000000000000000e+02 1.515520620159804821e-03
1.170000000000000000e+02 1.509457826614379883e-03
1.180000000000000000e+02 1.509936526417732239e-03
1.190000000000000000e+02 1.502606435678899288e-03
1.200000000000000000e+02 1.499987207353115082e-03
1.210000000000000000e+02 1.497672637924551964e-03
1.220000000000000000e+02 1.491519389674067497e-03
1.230000000000000000e+02 1.492163515649735928e-03
1.240000000000000000e+02 1.485213055275380611e-03
1.250000000000000000e+02 1.483232947066426277e-03
1.260000000000000000e+02 1.479361206293106079e-03
1.270000000000000000e+02 1.475246855989098549e-03
1.280000000000000000e+02 1.475614379160106182e-03
1.290000000000000000e+02 1.469997456297278404e-03
1.300000000000000000e+02 1.471342286095023155e-03
1.310000000000000000e+02 1.464745728299021721e-03
1.320000000000000000e+02 1.467172405682504177e-03
1.330000000000000000e+02 1.460307976230978966e-03
1.340000000000000000e+02 1.462948275730013847e-03
1.350000000000000000e+02 1.455644960515201092e-03
1.360000000000000000e+02 1.459457678720355034e-03
1.370000000000000000e+02 1.451974152587354183e-03
1.380000000000000000e+02 1.458037062548100948e-03
1.390000000000000000e+02 1.449131406843662262e-03
1.400000000000000000e+02 1.459563034586608410e-03
1.410000000000000000e+02 1.447668764740228653e-03
1.420000000000000000e+02 1.459301449358463287e-03
1.430000000000000000e+02 1.441414700821042061e-03
1.440000000000000000e+02 1.444642781279981136e-03
1.450000000000000000e+02 1.431968878023326397e-03
1.460000000000000000e+02 1.429843716323375702e-03
1.470000000000000000e+02 1.434550038538873196e-03
1.480000000000000000e+02 1.428338000550866127e-03
1.490000000000000000e+02 1.438531558960676193e-03
1.500000000000000000e+02 1.426763599738478661e-03
1.510000000000000000e+02 1.430642791092395782e-03
1.520000000000000000e+02 1.423352747224271297e-03
1.530000000000000000e+02 1.422620145604014397e-03
1.540000000000000000e+02 1.426468952558934689e-03
1.550000000000000000e+02 1.421431428752839565e-03
1.560000000000000000e+02 1.428747782483696938e-03
1.570000000000000000e+02 1.418837811797857285e-03
1.580000000000000000e+02 1.422736095264554024e-03
1.590000000000000000e+02 1.413804013282060623e-03
1.600000000000000000e+02 1.414183760061860085e-03
1.610000000000000000e+02 1.411427161656320095e-03
1.620000000000000000e+02 1.408497220836579800e-03
1.630000000000000000e+02 1.411614823155105114e-03
1.640000000000000000e+02 1.405582646839320660e-03
1.650000000000000000e+02 1.412892132066190243e-03
1.660000000000000000e+02 1.404334208928048611e-03
1.670000000000000000e+02 1.414714148268103600e-03
1.680000000000000000e+02 1.403889153152704239e-03
1.690000000000000000e+02 1.414297148585319519e-03
1.700000000000000000e+02 1.401775400154292583e-03
1.710000000000000000e+02 1.408859505318105221e-03
1.720000000000000000e+02 1.398119609802961349e-03
1.730000000000000000e+02 1.400807872414588928e-03
1.740000000000000000e+02 1.396073959767818451e-03
1.750000000000000000e+02 1.394802471622824669e-03
1.760000000000000000e+02 1.396178617142140865e-03
1.770000000000000000e+02 1.391304889693856239e-03
1.780000000000000000e+02 1.397820073179900646e-03
1.790000000000000000e+02 1.389966579154133797e-03
1.800000000000000000e+02 1.402310794219374657e-03
1.810000000000000000e+02 1.392220496200025082e-03
1.820000000000000000e+02 1.411032746545970440e-03
1.830000000000000000e+02 1.397700398229062557e-03
1.840000000000000000e+02 1.415168866515159607e-03
1.850000000000000000e+02 1.396537176333367825e-03
1.860000000000000000e+02 1.397901214659214020e-03
1.870000000000000000e+02 1.390299177728593349e-03
1.880000000000000000e+02 1.383961527608335018e-03
1.890000000000000000e+02 1.398771069943904877e-03
1.900000000000000000e+02 1.386437448672950268e-03
1.910000000000000000e+02 1.397411106154322624e-03
1.920000000000000000e+02 1.381668029353022575e-03
1.930000000000000000e+02 1.379739493131637573e-03
1.940000000000000000e+02 1.383030787110328674e-03
1.950000000000000000e+02 1.375634106807410717e-03
1.960000000000000000e+02 1.388096599839627743e-03
1.970000000000000000e+02 1.374449930153787136e-03
1.980000000000000000e+02 1.378525397740304470e-03
1.990000000000000000e+02 1.372813130728900433e-03
2.000000000000000000e+02 1.370596117340028286e-03
2.010000000000000000e+02 1.378903863951563835e-03
2.020000000000000000e+02 1.370326383039355278e-03
2.030000000000000000e+02 1.379510387778282166e-03
2.040000000000000000e+02 1.368633005768060684e-03
2.050000000000000000e+02 1.371440943330526352e-03
2.060000000000000000e+02 1.368304132483899593e-03
2.070000000000000000e+02 1.365641131997108459e-03
2.080000000000000000e+02 1.371204270981252193e-03
2.090000000000000000e+02 1.363551011309027672e-03
2.100000000000000000e+02 1.371818012557923794e-03
2.110000000000000000e+02 1.361671602353453636e-03
2.120000000000000000e+02 1.367902848869562149e-03
2.130000000000000000e+02 1.360084163025021553e-03
2.140000000000000000e+02 1.362708746455609798e-03
2.150000000000000000e+02 1.359820249490439892e-03
2.160000000000000000e+02 1.358786947093904018e-03
2.170000000000000000e+02 1.360334223136305809e-03
2.180000000000000000e+02 1.355935703031718731e-03
2.190000000000000000e+02 1.361089525744318962e-03
2.200000000000000000e+02 1.354257925413548946e-03
2.210000000000000000e+02 1.363440765999257565e-03
2.220000000000000000e+02 1.354791224002838135e-03
2.230000000000000000e+02 1.366516575217247009e-03
2.240000000000000000e+02 1.355215674266219139e-03
2.250000000000000000e+02 1.365066040307283401e-03
2.260000000000000000e+02 1.352084800601005554e-03
2.270000000000000000e+02 1.358093577437102795e-03
2.280000000000000000e+02 1.350142760202288628e-03
2.290000000000000000e+02 1.356870634481310844e-03
2.300000000000000000e+02 1.356547465547919273e-03
2.310000000000000000e+02 1.371119171380996704e-03
2.320000000000000000e+02 1.375338411889970303e-03
2.330000000000000000e+02 1.407124451361596584e-03
2.340000000000000000e+02 1.393976621329784393e-03
2.350000000000000000e+02 1.418183557689189911e-03
2.360000000000000000e+02 1.369766658172011375e-03
2.370000000000000000e+02 1.370072131976485252e-03
2.380000000000000000e+02 1.366479089483618736e-03
2.390000000000000000e+02 1.363946939818561077e-03
2.400000000000000000e+02 1.388823147863149643e-03
2.410000000000000000e+02 1.353913801722228527e-03
2.420000000000000000e+02 1.349641475826501846e-03
2.430000000000000000e+02 1.367687014862895012e-03
2.440000000000000000e+02 1.355148619040846825e-03
2.450000000000000000e+02 1.358811045065522194e-03
2.460000000000000000e+02 1.345205469988286495e-03
2.470000000000000000e+02 1.345297205261886120e-03
2.480000000000000000e+02 1.363971969112753868e-03
2.490000000000000000e+02 1.340807764790952206e-03
2.500000000000000000e+02 1.339167822152376175e-03
2.510000000000000000e+02 1.353480620309710503e-03
2.520000000000000000e+02 1.341563998721539974e-03
2.530000000000000000e+02 1.343920244835317135e-03
2.540000000000000000e+02 1.341377384960651398e-03
2.550000000000000000e+02 1.338452100753784180e-03
2.560000000000000000e+02 1.347213517874479294e-03
2.570000000000000000e+02 1.336867688223719597e-03
2.580000000000000000e+02 1.337176654487848282e-03
2.590000000000000000e+02 1.341991592198610306e-03
2.600000000000000000e+02 1.333893160335719585e-03
2.610000000000000000e+02 1.337320310994982719e-03
2.620000000000000000e+02 1.335728331468999386e-03
2.630000000000000000e+02 1.332438550889492035e-03
2.640000000000000000e+02 1.334488741122186184e-03
2.650000000000000000e+02 1.330992090515792370e-03
2.660000000000000000e+02 1.332784420810639858e-03
2.670000000000000000e+02 1.332932850345969200e-03
2.680000000000000000e+02 1.329810707829892635e-03
2.690000000000000000e+02 1.329350634478032589e-03
2.700000000000000000e+02 1.329976017586886883e-03
2.710000000000000000e+02 1.329607563093304634e-03
2.720000000000000000e+02 1.328923041000962257e-03
2.730000000000000000e+02 1.328693120740354061e-03
2.740000000000000000e+02 1.325884251855313778e-03
2.750000000000000000e+02 1.328242709860205650e-03
2.760000000000000000e+02 1.325958408415317535e-03
2.770000000000000000e+02 1.325404155068099499e-03
2.780000000000000000e+02 1.326517085544764996e-03
2.790000000000000000e+02 1.322990050539374352e-03
2.800000000000000000e+02 1.326536294072866440e-03
2.810000000000000000e+02 1.322567462921142578e-03
2.820000000000000000e+02 1.324052456766366959e-03
2.830000000000000000e+02 1.322474796324968338e-03
2.840000000000000000e+02 1.321617863141000271e-03
2.850000000000000000e+02 1.322456635534763336e-03
2.860000000000000000e+02 1.320601208135485649e-03
2.870000000000000000e+02 1.321664429269731045e-03
2.880000000000000000e+02 1.319820992648601532e-03
2.890000000000000000e+02 1.320601440966129303e-03
2.900000000000000000e+02 1.318849041126668453e-03
2.910000000000000000e+02 1.320121809840202332e-03
2.920000000000000000e+02 1.317713176831603050e-03
2.930000000000000000e+02 1.321195974014699459e-03
2.940000000000000000e+02 1.317251706495881081e-03
2.950000000000000000e+02 1.326910569332540035e-03
2.960000000000000000e+02 1.322593307122588158e-03
2.970000000000000000e+02 1.348104327917098999e-03
2.980000000000000000e+02 1.348581630736589432e-03
2.990000000000000000e+02 1.400473294779658318e-03
3.000000000000000000e+02 1.387048861943185329e-03
3.010000000000000000e+02 1.398819498717784882e-03
3.020000000000000000e+02 1.329790218733251095e-03
3.030000000000000000e+02 1.320748589932918549e-03
3.040000000000000000e+02 1.349728554487228394e-03
3.050000000000000000e+02 1.349300961010158062e-03
3.060000000000000000e+02 1.353014027699828148e-03
3.070000000000000000e+02 1.313945977017283440e-03
3.080000000000000000e+02 1.322165480814874172e-03
3.090000000000000000e+02 1.348175457678735256e-03
3.100000000000000000e+02 1.323500648140907288e-03
3.110000000000000000e+02 1.320740440860390663e-03
3.120000000000000000e+02 1.319947070442140102e-03
3.130000000000000000e+02 1.323917647823691368e-03
3.140000000000000000e+02 1.328789978288114071e-03
3.150000000000000000e+02 1.308823353610932827e-03
3.160000000000000000e+02 1.316183013841509819e-03
3.170000000000000000e+02 1.324340701103210449e-03
3.180000000000000000e+02 1.313184853643178940e-03
3.190000000000000000e+02 1.312967389822006226e-03
3.200000000000000000e+02 1.312193227931857109e-03
3.210000000000000000e+02 1.314300461672246456e-03
3.220000000000000000e+02 1.313816523179411888e-03
3.230000000000000000e+02 1.305356970988214016e-03
3.240000000000000000e+02 1.308730104938149452e-03
3.250000000000000000e+02 1.310678548179566860e-03
3.260000000000000000e+02 1.306176418438553810e-03
3.270000000000000000e+02 1.304994337260723114e-03
3.280000000000000000e+02 1.304513658396899700e-03
3.290000000000000000e+02 1.306242658756673336e-03
3.300000000000000000e+02 1.305824378505349159e-03
3.310000000000000000e+02 1.302227377891540527e-03
3.320000000000000000e+02 1.303007593378424644e-03
3.330000000000000000e+02 1.304503530263900757e-03
3.340000000000000000e+02 1.304045319557189941e-03
3.350000000000000000e+02 1.303176628425717354e-03
3.360000000000000000e+02 1.301627838984131813e-03
3.370000000000000000e+02 1.302578719332814217e-03
3.380000000000000000e+02 1.302966848015785217e-03
3.390000000000000000e+02 1.302161952480673790e-03
3.400000000000000000e+02 1.300440635532140732e-03
3.410000000000000000e+02 1.300045754760503769e-03
3.420000000000000000e+02 1.299731666222214699e-03
3.430000000000000000e+02 1.300089876167476177e-03
3.440000000000000000e+02 1.299676019698381424e-03
3.450000000000000000e+02 1.298091607168316841e-03
3.460000000000000000e+02 1.299076480790972710e-03
3.470000000000000000e+02 1.296820584684610367e-03
3.480000000000000000e+02 1.299660420045256615e-03
3.490000000000000000e+02 1.296073198318481445e-03
3.500000000000000000e+02 1.299249473959207535e-03
3.510000000000000000e+02 1.294523244723677635e-03
3.520000000000000000e+02 1.299956231378018856e-03
3.530000000000000000e+02 1.294256304390728474e-03
3.540000000000000000e+02 1.306124031543731689e-03
3.550000000000000000e+02 1.297343987971544266e-03
3.560000000000000000e+02 1.322380965575575829e-03
3.570000000000000000e+02 1.305644633248448372e-03
3.580000000000000000e+02 1.333047403022646904e-03
3.590000000000000000e+02 1.299218973144888878e-03
3.600000000000000000e+02 1.304607256315648556e-03
3.610000000000000000e+02 1.297251787036657333e-03
3.620000000000000000e+02 1.295184949412941933e-03
3.630000000000000000e+02 1.316282316111028194e-03
3.640000000000000000e+02 1.295625697821378708e-03
3.650000000000000000e+02 1.300396863371133804e-03
3.660000000000000000e+02 1.296154689043760300e-03
3.670000000000000000e+02 1.291354419663548470e-03
3.680000000000000000e+02 1.309046288952231407e-03
3.690000000000000000e+02 1.290267799049615860e-03
3.700000000000000000e+02 1.297495327889919281e-03
3.710000000000000000e+02 1.291422988288104534e-03
3.720000000000000000e+02 1.290355226956307888e-03
3.730000000000000000e+02 1.300298492424190044e-03
3.740000000000000000e+02 1.289608422666788101e-03
3.750000000000000000e+02 1.293365261517465115e-03
3.760000000000000000e+02 1.290877233259379864e-03
3.770000000000000000e+02 1.287474064156413078e-03
3.780000000000000000e+02 1.297631999477744102e-03
3.790000000000000000e+02 1.286846119910478592e-03
3.800000000000000000e+02 1.295130583457648754e-03
3.810000000000000000e+02 1.287034014239907265e-03
3.820000000000000000e+02 1.293418696150183678e-03
3.830000000000000000e+02 1.293336041271686554e-03
3.840000000000000000e+02 1.306148711591959000e-03
3.850000000000000000e+02 1.307023456320166588e-03
3.860000000000000000e+02 1.350533450022339821e-03
3.870000000000000000e+02 1.352304941974580288e-03
3.880000000000000000e+02 1.433072960935533047e-03
3.890000000000000000e+02 1.379822380840778351e-03
3.900000000000000000e+02 1.366861164569854736e-03
3.910000000000000000e+02 1.295827096328139305e-03
3.920000000000000000e+02 1.300030155107378960e-03
3.930000000000000000e+02 1.368376193568110466e-03
3.940000000000000000e+02 1.320777693763375282e-03
3.950000000000000000e+02 1.304716570302844048e-03
3.960000000000000000e+02 1.313832821324467659e-03
3.970000000000000000e+02 1.308391336351633072e-03
3.980000000000000000e+02 1.326201832853257656e-03
3.990000000000000000e+02 1.292511587962508202e-03
4.000000000000000000e+02 1.291246386244893074e-03
4.010000000000000000e+02 1.326067838817834854e-03
4.020000000000000000e+02 1.288958592340350151e-03
4.030000000000000000e+02 1.285409322008490562e-03
4.040000000000000000e+02 1.312944339588284492e-03
4.050000000000000000e+02 1.289245672523975372e-03
4.060000000000000000e+02 1.289808540605008602e-03
4.070000000000000000e+02 1.298425602726638317e-03
4.080000000000000000e+02 1.287171267904341221e-03
4.090000000000000000e+02 1.297006267122924328e-03
4.100000000000000000e+02 1.288443570956587791e-03
4.110000000000000000e+02 1.282381359487771988e-03
4.120000000000000000e+02 1.298870658501982689e-03
4.130000000000000000e+02 1.281532924622297287e-03
4.140000000000000000e+02 1.278651645407080650e-03
4.150000000000000000e+02 1.294882968068122864e-03
4.160000000000000000e+02 1.277721021324396133e-03
4.170000000000000000e+02 1.279850956052541733e-03
4.180000000000000000e+02 1.288543920964002609e-03
4.190000000000000000e+02 1.277083531022071838e-03
4.200000000000000000e+02 1.284727361053228378e-03
4.210000000000000000e+02 1.281867735087871552e-03
4.220000000000000000e+02 1.277102623134851456e-03
4.230000000000000000e+02 1.287393039092421532e-03
4.240000000000000000e+02 1.277562230825424194e-03
4.250000000000000000e+02 1.277824747376143932e-03
4.260000000000000000e+02 1.284615718759596348e-03
4.270000000000000000e+02 1.275628921575844288e-03
4.280000000000000000e+02 1.279745949432253838e-03
4.290000000000000000e+02 1.279534655623137951e-03
4.300000000000000000e+02 1.275660004466772079e-03
4.310000000000000000e+02 1.280944794416427612e-03
4.320000000000000000e+02 1.275728922337293625e-03
4.330000000000000000e+02 1.275948481634259224e-03
4.340000000000000000e+02 1.279269461520016193e-03
4.350000000000000000e+02 1.274593640118837357e-03
4.360000000000000000e+02 1.277091447263956070e-03
4.370000000000000000e+02 1.276410883292555809e-03
4.380000000000000000e+02 1.274638460017740726e-03
4.390000000000000000e+02 1.278083422221243382e-03
4.400000000000000000e+02 1.274743699468672276e-03
4.410000000000000000e+02 1.275300746783614159e-03
4.420000000000000000e+02 1.276123686693608761e-03
4.430000000000000000e+02 1.272965921089053154e-03
4.440000000000000000e+02 1.275806687772274017e-03
4.450000000000000000e+02 1.272434019483625889e-03
4.460000000000000000e+02 1.272914465516805649e-03
4.470000000000000000e+02 1.273504225537180901e-03
4.480000000000000000e+02 1.271219924092292786e-03
4.490000000000000000e+02 1.274112961255013943e-03
4.500000000000000000e+02 1.271111890673637390e-03
4.510000000000000000e+02 1.272646710276603699e-03
4.520000000000000000e+02 1.271864050067961216e-03
4.530000000000000000e+02 1.271147979423403740e-03
4.540000000000000000e+02 1.272444147616624832e-03
4.550000000000000000e+02 1.270614564418792725e-03
4.560000000000000000e+02 1.271856715902686119e-03
4.570000000000000000e+02 1.270767999812960625e-03
4.580000000000000000e+02 1.271192100830376148e-03
4.590000000000000000e+02 1.272471155971288681e-03
4.600000000000000000e+02 1.274378388188779354e-03
4.610000000000000000e+02 1.281017204746603966e-03
4.620000000000000000e+02 1.295559341087937355e-03
4.630000000000000000e+02 1.322537427768111229e-03
4.640000000000000000e+02 1.378686982207000256e-03
4.650000000000000000e+02 1.430577947758138180e-03
4.660000000000000000e+02 1.439229352399706841e-03
4.670000000000000000e+02 1.359916524961590767e-03
4.680000000000000000e+02 1.289934501983225346e-03
4.690000000000000000e+02 1.324670389294624329e-03
4.700000000000000000e+02 1.350673148408532143e-03
4.710000000000000000e+02 1.318234368227422237e-03
4.720000000000000000e+02 1.309294253587722778e-03
4.730000000000000000e+02 1.300944946706295013e-03
4.740000000000000000e+02 1.306388294324278831e-03
4.750000000000000000e+02 1.311975414864718914e-03
4.760000000000000000e+02 1.287373946979641914e-03
4.770000000000000000e+02 1.295518130064010620e-03
4.780000000000000000e+02 1.298287417739629745e-03
4.790000000000000000e+02 1.286219339817762375e-03
4.800000000000000000e+02 1.293869921937584877e-03
4.810000000000000000e+02 1.281971344724297523e-03
4.820000000000000000e+02 1.283513382077217102e-03
4.830000000000000000e+02 1.294391229748725891e-03
4.840000000000000000e+02 1.272825058549642563e-03
4.850000000000000000e+02 1.277135568670928478e-03
4.860000000000000000e+02 1.292190514504909515e-03
4.870000000000000000e+02 1.269802916795015335e-03
4.880000000000000000e+02 1.270019565708935261e-03
4.890000000000000000e+02 1.286286045797169209e-03
4.900000000000000000e+02 1.268944004550576210e-03
4.910000000000000000e+02 1.266250736080110073e-03
4.920000000000000000e+02 1.279305899515748024e-03
4.930000000000000000e+02 1.267474610358476639e-03
4.940000000000000000e+02 1.267043640837073326e-03
4.950000000000000000e+02 1.273174188099801540e-03
4.960000000000000000e+02 1.265359926037490368e-03
4.970000000000000000e+02 1.268505002371966839e-03
4.980000000000000000e+02 1.268697902560234070e-03
4.990000000000000000e+02 1.263767946511507034e-03
5.000000000000000000e+02 1.267646555788815022e-03
5.010000000000000000e+02 1.265915809199213982e-03
5.020000000000000000e+02 1.263872953131794930e-03
5.030000000000000000e+02 1.265566563233733177e-03
5.040000000000000000e+02 1.264326157979667187e-03
5.050000000000000000e+02 1.264162594452500343e-03
5.060000000000000000e+02 1.265350147150456905e-03
5.070000000000000000e+02 1.262974692508578300e-03
5.080000000000000000e+02 1.263534417375922203e-03
5.090000000000000000e+02 1.265341532416641712e-03
5.100000000000000000e+02 1.262756297364830971e-03
5.110000000000000000e+02 1.262249890714883804e-03
5.120000000000000000e+02 1.263908809050917625e-03
5.130000000000000000e+02 1.262608915567398071e-03
5.140000000000000000e+02 1.261834520846605301e-03
5.150000000000000000e+02 1.263078185729682446e-03
5.160000000000000000e+02 1.261516939848661423e-03
5.170000000000000000e+02 1.262136269360780716e-03
5.180000000000000000e+02 1.262835809029638767e-03
5.190000000000000000e+02 1.260668737813830376e-03
5.200000000000000000e+02 1.262888545170426369e-03
5.210000000000000000e+02 1.260983990505337715e-03
5.220000000000000000e+02 1.261121826246380806e-03
5.230000000000000000e+02 1.261841156519949436e-03
5.240000000000000000e+02 1.260732300579547882e-03
5.250000000000000000e+02 1.259769545868039131e-03
5.260000000000000000e+02 1.261833938769996166e-03
5.270000000000000000e+02 1.257815165445208549e-03
5.280000000000000000e+02 1.262852922081947327e-03
5.290000000000000000e+02 1.256900839507579803e-03
5.300000000000000000e+02 1.264116959646344185e-03
5.310000000000000000e+02 1.256927265785634518e-03
5.320000000000000000e+02 1.271780347451567650e-03
5.330000000000000000e+02 1.259812386706471443e-03
5.340000000000000000e+02 1.297449227422475815e-03
5.350000000000000000e+02 1.280111959204077721e-03
5.360000000000000000e+02 1.353458268567919731e-03
5.370000000000000000e+02 1.311688101850450039e-03
5.380000000000000000e+02 1.353272004052996635e-03
5.390000000000000000e+02 1.271938672289252281e-03
5.400000000000000000e+02 1.272176741622388363e-03
5.410000000000000000e+02 1.296434085816144943e-03
5.420000000000000000e+02 1.278051990084350109e-03
5.430000000000000000e+02 1.307711354456841946e-03
5.440000000000000000e+02 1.267981249839067459e-03
5.450000000000000000e+02 1.273251953534781933e-03
5.460000000000000000e+02 1.289895037189126015e-03
5.470000000000000000e+02 1.260712509974837303e-03
5.480000000000000000e+02 1.276485389098525047e-03
5.490000000000000000e+02 1.267322106286883354e-03
5.500000000000000000e+02 1.266911393031477928e-03
5.510000000000000000e+02 1.274499925784766674e-03
5.520000000000000000e+02 1.254080561921000481e-03
5.530000000000000000e+02 1.264318474568426609e-03
5.540000000000000000e+02 1.272227498702704906e-03
5.550000000000000000e+02 1.264231512323021889e-03
5.560000000000000000e+02 1.263278187252581120e-03
5.570000000000000000e+02 1.258920878171920776e-03
5.580000000000000000e+02 1.260615885257720947e-03
5.590000000000000000e+02 1.267301850020885468e-03
5.600000000000000000e+02 1.259224372915923595e-03
5.610000000000000000e+02 1.254137023352086544e-03
5.620000000000000000e+02 1.259840093553066254e-03
5.630000000000000000e+02 1.254963455721735954e-03
5.640000000000000000e+02 1.259724842384457588e-03
5.650000000000000000e+02 1.257231109775602818e-03
5.660000000000000000e+02 1.251982990652322769e-03
5.670000000000000000e+02 1.261063735000789165e-03
5.680000000000000000e+02 1.252937130630016327e-03
5.690000000000000000e+02 1.257109339348971844e-03
5.700000000000000000e+02 1.255728071555495262e-03
5.710000000000000000e+02 1.251070527359843254e-03
5.720000000000000000e+02 1.260077697224915028e-03
5.730000000000000000e+02 1.250923029147088528e-03
5.740000000000000000e+02 1.256903517059981823e-03
5.750000000000000000e+02 1.253291731700301170e-03
5.760000000000000000e+02 1.252089743502438068e-03
5.770000000000000000e+02 1.257994095794856548e-03
5.780000000000000000e+02 1.250782632268965244e-03
5.790000000000000000e+02 1.257296418771147728e-03
5.800000000000000000e+02 1.250653294846415520e-03
5.810000000000000000e+02 1.253322581760585308e-03
5.820000000000000000e+02 1.252841902896761894e-03
5.830000000000000000e+02 1.251027686521410942e-03
5.840000000000000000e+02 1.254035276360809803e-03
5.850000000000000000e+02 1.250256085768342018e-03
5.860000000000000000e+02 1.253154361620545387e-03
5.870000000000000000e+02 1.251099980436265469e-03
5.880000000000000000e+02 1.252443064004182816e-03
5.890000000000000000e+02 1.252079149708151817e-03
5.900000000000000000e+02 1.252162037417292595e-03
5.910000000000000000e+02 1.251410227268934250e-03
5.920000000000000000e+02 1.252305926755070686e-03
5.930000000000000000e+02 1.249690423719584942e-03
5.940000000000000000e+02 1.253252150490880013e-03
5.950000000000000000e+02 1.248418469913303852e-03
5.960000000000000000e+02 1.255193375982344151e-03
5.970000000000000000e+02 1.248120679520070553e-03
5.980000000000000000e+02 1.257660333067178726e-03
5.990000000000000000e+02 1.248280052095651627e-03
6.000000000000000000e+02 1.261693774722516537e-03
6.010000000000000000e+02 1.250315923243761063e-03
6.020000000000000000e+02 1.272337744012475014e-03
6.030000000000000000e+02 1.259569660760462284e-03
6.040000000000000000e+02 1.299283001571893692e-03
6.050000000000000000e+02 1.286251703277230263e-03
6.060000000000000000e+02 1.349976635538041592e-03
6.070000000000000000e+02 1.325143850408494473e-03
6.080000000000000000e+02 1.374242594465613365e-03
6.090000000000000000e+02 1.300897332839667797e-03
6.100000000000000000e+02 1.290105516090989113e-03
6.110000000000000000e+02 1.254837843589484692e-03
6.120000000000000000e+02 1.258097821846604347e-03
6.130000000000000000e+02 1.307463273406028748e-03
6.140000000000000000e+02 1.278485753573477268e-03
6.150000000000000000e+02 1.285298028960824013e-03
6.160000000000000000e+02 1.251588342711329460e-03
6.170000000000000000e+02 1.250773435458540916e-03
6.180000000000000000e+02 1.283807680010795593e-03
6.190000000000000000e+02 1.262101926840841770e-03
6.200000000000000000e+02 1.270451582968235016e-03
6.210000000000000000e+02 1.249260618351399899e-03
6.220000000000000000e+02 1.248650019988417625e-03
6.230000000000000000e+02 1.272573485039174557e-03
6.240000000000000000e+02 1.253888825885951519e-03
6.250000000000000000e+02 1.260757329873740673e-03
6.260000000000000000e+02 1.249449327588081360e-03
6.270000000000000000e+02 1.247800886631011963e-03
6.280000000000000000e+02 1.264527440071105957e-03
6.290000000000000000e+02 1.248518237844109535e-03
6.300000000000000000e+02 1.254006172530353069e-03
6.310000000000000000e+02 1.246747211553156376e-03
6.320000000000000000e+02 1.245066290721297264e-03
6.330000000000000000e+02 1.257193274796009064e-03
6.340000000000000000e+02 1.245959079824388027e-03
6.350000000000000000e+02 1.251513604074716568e-03
6.360000000000000000e+02 1.246477826498448849e-03
6.370000000000000000e+02 1.245416584424674511e-03
6.380000000000000000e+02 1.253279857337474823e-03
6.390000000000000000e+02 1.245507039129734039e-03
6.400000000000000000e+02 1.250447938218712807e-03
6.410000000000000000e+02 1.245144056156277657e-03
6.420000000000000000e+02 1.244885264895856380e-03
6.430000000000000000e+02 1.249303459189832211e-03
6.440000000000000000e+02 1.244531129486858845e-03
6.450000000000000000e+02 1.249516964890062809e-03
6.460000000000000000e+02 1.244165468961000443e-03
6.470000000000000000e+02 1.244839979335665703e-03
6.480000000000000000e+02 1.245809951797127724e-03
6.490000000000000000e+02 1.242723315954208374e-03
6.500000000000000000e+02 1.247968291863799095e-03
6.510000000000000000e+02 1.242610160261392593e-03
6.520000000000000000e+02 1.246842322871088982e-03
6.530000000000000000e+02 1.243023900315165520e-03
6.540000000000000000e+02 1.244437531568109989e-03
6.550000000000000000e+02 1.244413666427135468e-03
6.560000000000000000e+02 1.243281993083655834e-03
6.570000000000000000e+02 1.245318329893052578e-03
6.580000000000000000e+02 1.243040664121508598e-03
6.590000000000000000e+02 1.244470709934830666e-03
6.600000000000000000e+02 1.243418315425515175e-03
6.610000000000000000e+02 1.242468948476016521e-03
6.620000000000000000e+02 1.244970830157399178e-03
6.630000000000000000e+02 1.240774174220860004e-03
6.640000000000000000e+02 1.248369109816849232e-03
6.650000000000000000e+02 1.240318058989942074e-03
6.660000000000000000e+02 1.255558105185627937e-03
6.670000000000000000e+02 1.243744511157274246e-03
6.680000000000000000e+02 1.272839494049549103e-03
6.690000000000000000e+02 1.258956966921687126e-03
6.700000000000000000e+02 1.311351312324404716e-03
6.710000000000000000e+02 1.292702276259660721e-03
6.720000000000000000e+02 1.349419704638421535e-03
6.730000000000000000e+02 1.294922782108187675e-03
6.740000000000000000e+02 1.293888199143111706e-03
6.750000000000000000e+02 1.255431212484836578e-03
6.760000000000000000e+02 1.247272361069917679e-03
6.770000000000000000e+02 1.295427326112985611e-03
6.780000000000000000e+02 1.264773076400160789e-03
6.790000000000000000e+02 1.280347350984811783e-03
6.800000000000000000e+02 1.247936976142227650e-03
6.810000000000000000e+02 1.243887352757155895e-03
6.820000000000000000e+02 1.278231618925929070e-03
6.830000000000000000e+02 1.252988819032907486e-03
6.840000000000000000e+02 1.270536333322525024e-03
6.850000000000000000e+02 1.242184313014149666e-03
6.860000000000000000e+02 1.241571153514087200e-03
6.870000000000000000e+02 1.265071099624037743e-03
6.880000000000000000e+02 1.245010294951498508e-03
6.890000000000000000e+02 1.260853838175535202e-03
6.900000000000000000e+02 1.240524929016828537e-03
6.910000000000000000e+02 1.241388497874140739e-03
6.920000000000000000e+02 1.256178016774356365e-03
6.930000000000000000e+02 1.240885234437882900e-03
6.940000000000000000e+02 1.251547597348690033e-03
6.950000000000000000e+02 1.239741919562220573e-03
6.960000000000000000e+02 1.240635407157242298e-03
6.970000000000000000e+02 1.251118723303079605e-03
6.980000000000000000e+02 1.240768237039446831e-03
6.990000000000000000e+02 1.247353502549231052e-03
7.000000000000000000e+02 1.239992212504148483e-03
7.010000000000000000e+02 1.237935619428753853e-03
7.020000000000000000e+02 1.246427418664097786e-03
7.030000000000000000e+02 1.237216405570507050e-03
7.040000000000000000e+02 1.245526247657835484e-03
7.050000000000000000e+02 1.237907679751515388e-03
7.060000000000000000e+02 1.238419441506266594e-03
7.070000000000000000e+02 1.243100967258214951e-03
7.080000000000000000e+02 1.236369134858250618e-03
7.090000000000000000e+02 1.246386324055492878e-03
7.100000000000000000e+02 1.236586365848779678e-03
7.110000000000000000e+02 1.242834609001874924e-03
7.120000000000000000e+02 1.238590804859995842e-03
7.130000000000000000e+02 1.239443779923021793e-03
7.140000000000000000e+02 1.241730060428380966e-03
7.150000000000000000e+02 1.238819910213351250e-03
7.160000000000000000e+02 1.241718186065554619e-03
7.170000000000000000e+02 1.239737728610634804e-03
7.180000000000000000e+02 1.239065662957727909e-03
7.190000000000000000e+02 1.243210164830088615e-03
7.200000000000000000e+02 1.238151569850742817e-03
7.210000000000000000e+02 1.250104047358036041e-03
7.220000000000000000e+02 1.241617603227496147e-03
7.230000000000000000e+02 1.262411009520292282e-03
7.240000000000000000e+02 1.254167640581727028e-03
7.250000000000000000e+02 1.288483384996652603e-03
7.260000000000000000e+02 1.285776030272245407e-03
7.270000000000000000e+02 1.335465698502957821e-03
7.280000000000000000e+02 1.326979603618383408e-03
7.290000000000000000e+02 1.353419735096395016e-03
7.300000000000000000e+02 1.297953887842595577e-03
7.310000000000000000e+02 1.273205038160085678e-03
7.320000000000000000e+02 1.241269754245877266e-03
7.330000000000000000e+02 1.248874003067612648e-03
7.340000000000000000e+02 1.284698490053415298e-03
7.350000000000000000e+02 1.273088390007615089e-03
7.360000000000000000e+02 1.271413406357169151e-03
7.370000000000000000e+02 1.239140634424984455e-03
7.380000000000000000e+02 1.243451610207557678e-03
7.390000000000000000e+02 1.262611942365765572e-03
7.400000000000000000e+02 1.258350908756256104e-03
7.410000000000000000e+02 1.259265583939850330e-03
7.420000000000000000e+02 1.238819444552063942e-03
7.430000000000000000e+02 1.243434846401214600e-03
7.440000000000000000e+02 1.253005932085216045e-03
7.450000000000000000e+02 1.248979009687900543e-03
7.460000000000000000e+02 1.247070264071226120e-03
7.470000000000000000e+02 1.235967851243913174e-03
7.480000000000000000e+02 1.239783479832112789e-03
7.490000000000000000e+02 1.245524734258651733e-03
7.500000000000000000e+02 1.243286998942494392e-03
7.510000000000000000e+02 1.240598387084901333e-03
7.520000000000000000e+02 1.235755276866257191e-03
7.530000000000000000e+02 1.236784039065241814e-03
7.540000000000000000e+02 1.240951009094715118e-03
7.550000000000000000e+02 1.239528413861989975e-03
7.560000000000000000e+02 1.237241551280021667e-03
7.570000000000000000e+02 1.235979492776095867e-03
7.580000000000000000e+02 1.233709044754505157e-03
7.590000000000000000e+02 1.239003846421837807e-03
7.600000000000000000e+02 1.235947362147271633e-03
7.610000000000000000e+02 1.236938522197306156e-03
7.620000000000000000e+02 1.234783325344324112e-03
7.630000000000000000e+02 1.232745358720421791e-03
7.640000000000000000e+02 1.237050048075616360e-03
7.650000000000000000e+02 1.233419170603156090e-03
7.660000000000000000e+02 1.238185912370681763e-03
7.670000000000000000e+02 1.232806826010346413e-03
7.680000000000000000e+02 1.235191011801362038e-03
7.690000000000000000e+02 1.232347218319773674e-03
7.700000000000000000e+02 1.234069699421525002e-03
7.710000000000000000e+02 1.233532791957259178e-03
7.720000000000000000e+02 1.234560040757060051e-03
7.730000000000000000e+02 1.232761540450155735e-03
7.740000000000000000e+02 1.234582159668207169e-03
7.750000000000000000e+02 1.230820314958691597e-03
7.760000000000000000e+02 1.235514762811362743e-03
7.770000000000000000e+02 1.229798421263694763e-03
7.780000000000000000e+02 1.237862277776002884e-03
7.790000000000000000e+02 1.229377230629324913e-03
7.800000000000000000e+02 1.241733436472713947e-03
7.810000000000000000e+02 1.230094349011778831e-03
7.820000000000000000e+02 1.251026289537549019e-03
7.830000000000000000e+02 1.235621864907443523e-03
7.840000000000000000e+02 1.273278612643480301e-03
7.850000000000000000e+02 1.253034570254385471e-03
7.860000000000000000e+02 1.311374246142804623e-03
7.870000000000000000e+02 1.275551971048116684e-03
7.880000000000000000e+02 1.325958408415317535e-03
7.890000000000000000e+02 1.258750678971409798e-03
7.900000000000000000e+02 1.268969965167343616e-03
7.910000000000000000e+02 1.236693817190825939e-03
7.920000000000000000e+02 1.239670440554618835e-03
7.930000000000000000e+02 1.273154281079769135e-03
7.940000000000000000e+02 1.248553511686623096e-03
7.950000000000000000e+02 1.272307243198156357e-03
7.960000000000000000e+02 1.234381576068699360e-03
7.970000000000000000e+02 1.241604797542095184e-03
7.980000000000000000e+02 1.246015308424830437e-03
7.990000000000000000e+02 1.239312812685966492e-03
8.000000000000000000e+02 1.256985822692513466e-03
8.010000000000000000e+02 1.231650123372673988e-03
8.020000000000000000e+02 1.239830744452774525e-03
8.030000000000000000e+02 1.234672381542623043e-03
8.040000000000000000e+02 1.236018957570195198e-03
8.050000000000000000e+02 1.247952226549386978e-03
8.060000000000000000e+02 1.234207069501280785e-03
8.070000000000000000e+02 1.239717705175280571e-03
8.080000000000000000e+02 1.231375848874449730e-03
8.090000000000000000e+02 1.232531038112938404e-03
8.100000000000000000e+02 1.238977070897817612e-03
8.110000000000000000e+02 1.232965616509318352e-03
8.120000000000000000e+02 1.237920601852238178e-03
8.130000000000000000e+02 1.230420428328216076e-03
8.140000000000000000e+02 1.229728688485920429e-03
8.150000000000000000e+02 1.232124282978475094e-03
8.160000000000000000e+02 1.228503650054335594e-03
8.170000000000000000e+02 1.235740724951028824e-03
8.180000000000000000e+02 1.229956746101379395e-03
8.190000000000000000e+02 1.233123592101037502e-03
8.200000000000000000e+02 1.230727415531873703e-03
8.210000000000000000e+02 1.228688051924109459e-03
8.220000000000000000e+02 1.233375398442149162e-03
8.230000000000000000e+02 1.227837055921554565e-03
8.240000000000000000e+02 1.235581585206091404e-03
8.250000000000000000e+02 1.228389446623623371e-03
8.260000000000000000e+02 1.233808696269989014e-03
8.270000000000000000e+02 1.228314591571688652e-03
8.280000000000000000e+02 1.230389927513897419e-03
8.290000000000000000e+02 1.229530898854136467e-03
8.300000000000000000e+02 1.228545093908905983e-03
8.310000000000000000e+02 1.231654663570225239e-03
8.320000000000000000e+02 1.227944390848278999e-03
8.330000000000000000e+02 1.232920447364449501e-03
8.340000000000000000e+02 1.227562199346721172e-03
8.350000000000000000e+02 1.232912181876599789e-03
8.360000000000000000e+02 1.227227272465825081e-03
8.370000000000000000e+02 1.232373411767184734e-03
8.380000000000000000e+02 1.226798165589570999e-03
8.390000000000000000e+02 1.232351176440715790e-03
8.400000000000000000e+02 1.226823660545051098e-03
8.410000000000000000e+02 1.234696246683597565e-03
8.420000000000000000e+02 1.228522974997758865e-03
8.430000000000000000e+02 1.242192927747964859e-03
8.440000000000000000e+02 1.234501134604215622e-03
8.450000000000000000e+02 1.261880155652761459e-03
8.460000000000000000e+02 1.254997448995709419e-03
8.470000000000000000e+02 1.310612075030803680e-03
8.480000000000000000e+02 1.306746155023574829e-03
8.490000000000000000e+02 1.388215692713856697e-03
8.500000000000000000e+02 1.350288512185215950e-03
8.510000000000000000e+02 1.374073326587677002e-03
8.520000000000000000e+02 1.267027924768626690e-03
8.530000000000000000e+02 1.248705084435641766e-03
8.540000000000000000e+02 1.256903167814016342e-03
8.550000000000000000e+02 1.271073706448078156e-03
8.560000000000000000e+02 1.309770043008029461e-03
8.570000000000000000e+02 1.247933018021285534e-03
8.580000000000000000e+02 1.241759629920125008e-03
8.590000000000000000e+02 1.252914080396294594e-03
8.600000000000000000e+02 1.255753682926297188e-03
8.610000000000000000e+02 1.269797445274889469e-03
8.620000000000000000e+02 1.230647554621100426e-03
8.630000000000000000e+02 1.234312891028821468e-03
8.640000000000000000e+02 1.255229231901466846e-03
8.650000000000000000e+02 1.243849168531596661e-03
8.660000000000000000e+02 1.242746831849217415e-03
8.670000000000000000e+02 1.231005764566361904e-03
8.680000000000000000e+02 1.234997995197772980e-03
8.690000000000000000e+02 1.249481691047549248e-03
8.700000000000000000e+02 1.232154550962150097e-03
8.710000000000000000e+02 1.227957429364323616e-03
8.720000000000000000e+02 1.233914750628173351e-03
8.730000000000000000e+02 1.230441266670823097e-03
8.740000000000000000e+02 1.236997311934828758e-03
8.750000000000000000e+02 1.227183733135461807e-03
8.760000000000000000e+02 1.225300133228302002e-03
8.770000000000000000e+02 1.237139804288744926e-03
8.780000000000000000e+02 1.227870234288275242e-03
8.790000000000000000e+02 1.231156173162162304e-03
8.800000000000000000e+02 1.226946245878934860e-03
8.810000000000000000e+02 1.224760198965668678e-03
8.820000000000000000e+02 1.234505209140479565e-03
8.830000000000000000e+02 1.225377665832638741e-03
8.840000000000000000e+02 1.228961162269115448e-03
8.850000000000000000e+02 1.227910863235592842e-03
8.860000000000000000e+02 1.226471271365880966e-03
8.870000000000000000e+02 1.232259441167116165e-03
8.880000000000000000e+02 1.225341809913516045e-03
8.890000000000000000e+02 1.227419474162161350e-03
8.900000000000000000e+02 1.226569293066859245e-03
8.910000000000000000e+02 1.225594663992524147e-03
8.920000000000000000e+02 1.228481298312544823e-03
8.930000000000000000e+02 1.225292566232383251e-03
8.940000000000000000e+02 1.225529005751013756e-03
8.950000000000000000e+02 1.226770342327654362e-03
8.960000000000000000e+02 1.224499195814132690e-03
8.970000000000000000e+02 1.228104345500469208e-03
8.980000000000000000e+02 1.224526902660727501e-03
8.990000000000000000e+02 1.225810265168547630e-03
9.000000000000000000e+02 1.225299667567014694e-03
9.010000000000000000e+02 1.223988132551312447e-03
9.020000000000000000e+02 1.226476393640041351e-03
9.030000000000000000e+02 1.223504077643156052e-03
9.040000000000000000e+02 1.225749962031841278e-03
9.050000000000000000e+02 1.223905477672815323e-03
9.060000000000000000e+02 1.224706298671662807e-03
9.070000000000000000e+02 1.224926905706524849e-03
9.080000000000000000e+02 1.224492676556110382e-03
9.090000000000000000e+02 1.224763458594679832e-03
9.100000000000000000e+02 1.224921084940433502e-03
9.110000000000000000e+02 1.223232829943299294e-03
9.120000000000000000e+02 1.226705731824040413e-03
9.130000000000000000e+02 1.221969840116798878e-03
9.140000000000000000e+02 1.231103786267340183e-03
9.150000000000000000e+02 1.222658436745405197e-03
9.160000000000000000e+02 1.241211430169641972e-03
9.170000000000000000e+02 1.229424029588699341e-03
9.180000000000000000e+02 1.266541192308068275e-03
9.190000000000000000e+02 1.253999769687652588e-03
9.200000000000000000e+02 1.319468836300075054e-03
9.210000000000000000e+02 1.295281923376023769e-03
9.220000000000000000e+02 1.349613070487976074e-03
9.230000000000000000e+02 1.271445071324706078e-03
9.240000000000000000e+02 1.261124736629426479e-03
9.250000000000000000e+02 1.230480032972991467e-03
9.260000000000000000e+02 1.235782168805599213e-03
9.270000000000000000e+02 1.291098189540207386e-03
9.280000000000000000e+02 1.255468465387821198e-03
9.290000000000000000e+02 1.260775257833302021e-03
9.300000000000000000e+02 1.227373722940683365e-03
9.310000000000000000e+02 1.226420165039598942e-03
9.320000000000000000e+02 1.260459655895829201e-03
9.330000000000000000e+02 1.238716300576925278e-03
9.340000000000000000e+02 1.249075750820338726e-03
9.350000000000000000e+02 1.224742503836750984e-03
9.360000000000000000e+02 1.223914790898561478e-03
9.370000000000000000e+02 1.248102635145187378e-03
9.380000000000000000e+02 1.229883520863950253e-03
9.390000000000000000e+02 1.239575445652008057e-03
9.400000000000000000e+02 1.224071485921740532e-03
9.410000000000000000e+02 1.222801627591252327e-03
9.420000000000000000e+02 1.240698620676994324e-03
9.430000000000000000e+02 1.225601648911833763e-03
9.440000000000000000e+02 1.233657356351613998e-03
9.450000000000000000e+02 1.223660539835691452e-03
9.460000000000000000e+02 1.221551327034831047e-03
9.470000000000000000e+02 1.233883667737245560e-03
9.480000000000000000e+02 1.221739221364259720e-03
9.490000000000000000e+02 1.229805755428969860e-03
9.500000000000000000e+02 1.221340382471680641e-03
9.510000000000000000e+02 1.220963196828961372e-03
9.520000000000000000e+02 1.228606095537543297e-03
9.530000000000000000e+02 1.220347126945853233e-03
9.540000000000000000e+02 1.228615641593933105e-03
9.550000000000000000e+02 1.221069600433111191e-03
9.560000000000000000e+02 1.222997670993208885e-03
9.570000000000000000e+02 1.226574648171663284e-03
9.580000000000000000e+02 1.221914775669574738e-03
9.590000000000000000e+02 1.228661858476698399e-03
9.600000000000000000e+02 1.221244921907782555e-03
9.610000000000000000e+02 1.223922241479158401e-03
9.620000000000000000e+02 1.222515478730201721e-03
9.630000000000000000e+02 1.220842357724905014e-03
9.640000000000000000e+02 1.225315965712070465e-03
9.650000000000000000e+02 1.220762147568166256e-03
9.660000000000000000e+02 1.225165789946913719e-03
9.670000000000000000e+02 1.221477054059505463e-03
9.680000000000000000e+02 1.222765306010842323e-03
9.690000000000000000e+02 1.222860184498131275e-03
9.700000000000000000e+02 1.221150159835815430e-03
9.710000000000000000e+02 1.224077423103153706e-03
9.720000000000000000e+02 1.220840378664433956e-03
9.730000000000000000e+02 1.223922474309802055e-03
9.740000000000000000e+02 1.221117796376347542e-03
9.750000000000000000e+02 1.222581136971712112e-03
9.760000000000000000e+02 1.221587415784597397e-03
9.770000000000000000e+02 1.221098704263567924e-03
9.780000000000000000e+02 1.222200458869338036e-03
9.790000000000000000e+02 1.220219302922487259e-03
9.800000000000000000e+02 1.222812570631504059e-03
9.810000000000000000e+02 1.220033387653529644e-03
9.820000000000000000e+02 1.222956576384603977e-03
9.830000000000000000e+02 1.219913479872047901e-03
9.840000000000000000e+02 1.222785795107483864e-03
9.850000000000000000e+02 1.219862024299800396e-03
9.860000000000000000e+02 1.222552615217864513e-03
9.870000000000000000e+02 1.219597063027322292e-03
9.880000000000000000e+02 1.222475664690136909e-03
9.890000000000000000e+02 1.219533849507570267e-03
9.900000000000000000e+02 1.223151921294629574e-03
9.910000000000000000e+02 1.219421857967972755e-03
9.920000000000000000e+02 1.225179177708923817e-03
9.930000000000000000e+02 1.220244448632001877e-03
9.940000000000000000e+02 1.232223003171384335e-03
9.950000000000000000e+02 1.226577442139387131e-03
9.960000000000000000e+02 1.254679867997765541e-03
9.970000000000000000e+02 1.254513859748840332e-03
9.980000000000000000e+02 1.321793417446315289e-03
9.990000000000000000e+02 1.341195311397314072e-03
1.000000000000000000e+03 1.452638301998376846e-03
1.001000000000000000e+03 1.427268143743276596e-03
1.002000000000000000e+03 1.419967738911509514e-03
1.003000000000000000e+03 1.262883190065622330e-03
1.004000000000000000e+03 1.239463570527732372e-03
1.005000000000000000e+03 1.305864541791379452e-03
1.006000000000000000e+03 1.311089377850294113e-03
1.007000000000000000e+03 1.292432774789631367e-03
1.008000000000000000e+03 1.229770481586456299e-03
1.009000000000000000e+03 1.260141259990632534e-03
1.010000000000000000e+03 1.301045413129031658e-03
1.011000000000000000e+03 1.242653466761112213e-03
1.012000000000000000e+03 1.231921021826565266e-03
1.013000000000000000e+03 1.263669109903275967e-03
1.014000000000000000e+03 1.254514208994805813e-03
1.015000000000000000e+03 1.235654926858842373e-03
1.016000000000000000e+03 1.235809177160263062e-03
1.017000000000000000e+03 1.247158041223883629e-03
1.018000000000000000e+03 1.245905063115060329e-03
1.019000000000000000e+03 1.226449268870055676e-03
1.020000000000000000e+03 1.229712623171508312e-03
1.021000000000000000e+03 1.246250467374920845e-03
1.022000000000000000e+03 1.225349027663469315e-03
1.023000000000000000e+03 1.220133970491588116e-03
1.024000000000000000e+03 1.238547149114310741e-03
1.025000000000000000e+03 1.224135281518101692e-03
1.026000000000000000e+03 1.220326637849211693e-03
1.027000000000000000e+03 1.227394212037324905e-03
1.028000000000000000e+03 1.223290106281638145e-03
1.029000000000000000e+03 1.228366978466510773e-03
1.030000000000000000e+03 1.221625134348869324e-03
1.031000000000000000e+03 1.222346210852265358e-03
1.032000000000000000e+03 1.230618450790643692e-03
1.033000000000000000e+03 1.219602068886160851e-03
1.034000000000000000e+03 1.221240498125553131e-03
1.035000000000000000e+03 1.227117259986698627e-03
1.036000000000000000e+03 1.221527345478534698e-03
1.037000000000000000e+03 1.221269369125366211e-03
1.038000000000000000e+03 1.221698476001620293e-03
1.039000000000000000e+03 1.220264006406068802e-03
1.040000000000000000e+03 1.222885213792324066e-03
1.041000000000000000e+03 1.220299163833260536e-03
1.042000000000000000e+03 1.219423254951834679e-03
1.043000000000000000e+03 1.224489416927099228e-03
1.044000000000000000e+03 1.219023950397968292e-03
1.045000000000000000e+03 1.219222787767648697e-03
1.046000000000000000e+03 1.220502774231135845e-03
1.047000000000000000e+03 1.218218705616891384e-03
1.048000000000000000e+03 1.222066930495202541e-03
1.049000000000000000e+03 1.218783669173717499e-03
1.050000000000000000e+03 1.219439320266246796e-03
1.051000000000000000e+03 1.220612088218331337e-03
1.052000000000000000e+03 1.218355726450681686e-03
1.053000000000000000e+03 1.218847464770078659e-03
1.054000000000000000e+03 1.219070749357342720e-03
1.055000000000000000e+03 1.217842800542712212e-03
1.056000000000000000e+03 1.219545258209109306e-03
1.057000000000000000e+03 1.217344077304005623e-03
1.058000000000000000e+03 1.217545941472053528e-03
1.059000000000000000e+03 1.218612538650631905e-03
1.060000000000000000e+03 1.217106473632156849e-03
1.061000000000000000e+03 1.218785066157579422e-03
1.062000000000000000e+03 1.217125914990901947e-03
1.063000000000000000e+03 1.217762008309364319e-03
1.064000000000000000e+03 1.218178775161504745e-03
1.065000000000000000e+03 1.217757351696491241e-03
1.066000000000000000e+03 1.217664917930960655e-03
1.067000000000000000e+03 1.217663637362420559e-03
1.068000000000000000e+03 1.215872936882078648e-03
1.069000000000000000e+03 1.219383208081126213e-03
1.070000000000000000e+03 1.215164782479405403e-03
1.071000000000000000e+03 1.221670070663094521e-03
1.072000000000000000e+03 1.215484924614429474e-03
1.073000000000000000e+03 1.226993510499596596e-03
1.074000000000000000e+03 1.218777499161660671e-03
1.075000000000000000e+03 1.241105142980813980e-03
1.076000000000000000e+03 1.230272464454174042e-03
1.077000000000000000e+03 1.273248577490448952e-03
1.078000000000000000e+03 1.258414704352617264e-03
1.079000000000000000e+03 1.320424256846308708e-03
1.080000000000000000e+03 1.280323602259159088e-03
1.081000000000000000e+03 1.309181563556194305e-03
1.082000000000000000e+03 1.236647833138704300e-03
1.083000000000000000e+03 1.230913214385509491e-03
1.084000000000000000e+03 1.232340349815785885e-03
1.085000000000000000e+03 1.233174931257963181e-03
1.086000000000000000e+03 1.278932555578649044e-03
1.087000000000000000e+03 1.243307371623814106e-03
1.088000000000000000e+03 1.251595676876604557e-03
1.089000000000000000e+03 1.219388097524642944e-03
1.090000000000000000e+03 1.218064688146114349e-03
1.091000000000000000e+03 1.239842385984957218e-03
1.092000000000000000e+03 1.227417262271046638e-03
1.093000000000000000e+03 1.246543950401246548e-03
1.094000000000000000e+03 1.218172721564769745e-03
1.095000000000000000e+03 1.219541765749454498e-03
1.096000000000000000e+03 1.224698964506387711e-03
1.097000000000000000e+03 1.220145495608448982e-03
1.098000000000000000e+03 1.239323988556861877e-03
1.099000000000000000e+03 1.219105324707925320e-03
1.100000000000000000e+03 1.223784754984080791e-03
1.101000000000000000e+03 1.218343153595924377e-03
1.102000000000000000e+03 1.216708216816186905e-03
1.103000000000000000e+03 1.230248482897877693e-03
1.104000000000000000e+03 1.217352924868464470e-03
1.105000000000000000e+03 1.224904670380055904e-03
1.106000000000000000e+03 1.213360461406409740e-03
1.107000000000000000e+03 1.214469317346811295e-03
1.108000000000000000e+03 1.219596248120069504e-03
1.109000000000000000e+03 1.215046155266463757e-03
1.110000000000000000e+03 1.225157990120351315e-03
1.111000000000000000e+03 1.215284108184278011e-03
1.112000000000000000e+03 1.219827216118574142e-03
1.113000000000000000e+03 1.215840107761323452e-03
1.114000000000000000e+03 1.215187483467161655e-03
1.115000000000000000e+03 1.220695208758115768e-03
1.116000000000000000e+03 1.214986550621688366e-03
1.117000000000000000e+03 1.222023973241448402e-03
1.118000000000000000e+03 1.213993644341826439e-03
1.119000000000000000e+03 1.217698445543646812e-03
1.120000000000000000e+03 1.214062096551060677e-03
1.121000000000000000e+03 1.214397489093244076e-03
1.122000000000000000e+03 1.216941745951771736e-03
1.123000000000000000e+03 1.213877927511930466e-03
1.124000000000000000e+03 1.219546538777649403e-03
1.125000000000000000e+03 1.213895156979560852e-03
1.126000000000000000e+03 1.219219760969281197e-03
1.127000000000000000e+03 1.213636598549783230e-03
1.128000000000000000e+03 1.217191223986446857e-03
1.129000000000000000e+03 1.214119605720043182e-03
1.130000000000000000e+03 1.215253840200603008e-03
1.131000000000000000e+03 1.215271535329520702e-03
1.132000000000000000e+03 1.213983166962862015e-03
1.133000000000000000e+03 1.216329867020249367e-03
1.134000000000000000e+03 1.213284791447222233e-03
1.135000000000000000e+03 1.217414857819676399e-03
1.136000000000000000e+03 1.213366165757179260e-03
1.137000000000000000e+03 1.218390068970620632e-03
1.138000000000000000e+03 1.213190145790576935e-03
1.139000000000000000e+03 1.218792051076889038e-03
1.140000000000000000e+03 1.212850329466164112e-03
1.141000000000000000e+03 1.219500438310205936e-03
1.142000000000000000e+03 1.212776056490838528e-03
1.143000000000000000e+03 1.221188460476696491e-03
1.144000000000000000e+03 1.213237643241882324e-03
1.145000000000000000e+03 1.223982428200542927e-03
1.146000000000000000e+03 1.213781302794814110e-03
1.147000000000000000e+03 1.228248351253569126e-03
1.148000000000000000e+03 1.215623924508690834e-03
1.149000000000000000e+03 1.235990319401025772e-03
1.150000000000000000e+03 1.220145029947161674e-03
1.151000000000000000e+03 1.247039879672229290e-03
1.152000000000000000e+03 1.226670923642814159e-03
1.153000000000000000e+03 1.258749281987547874e-03
1.154000000000000000e+03 1.231898670084774494e-03
1.155000000000000000e+03 1.261557918041944504e-03
1.156000000000000000e+03 1.228303997777402401e-03
1.157000000000000000e+03 1.246371539309620857e-03
1.158000000000000000e+03 1.217918237671256065e-03
1.159000000000000000e+03 1.224957755766808987e-03
1.160000000000000000e+03 1.215618452988564968e-03
1.161000000000000000e+03 1.215073745697736740e-03
1.162000000000000000e+03 1.224801642820239067e-03
1.163000000000000000e+03 1.216720207594335079e-03
1.164000000000000000e+03 1.236833631992340088e-03
1.165000000000000000e+03 1.220005564391613007e-03
1.166000000000000000e+03 1.240227371454238892e-03
1.167000000000000000e+03 1.217503915540874004e-03
1.168000000000000000e+03 1.231728936545550823e-03
1.169000000000000000e+03 1.213716110214591026e-03
1.170000000000000000e+03 1.221458776853978634e-03
1.171000000000000000e+03 1.215398893691599369e-03
1.172000000000000000e+03 1.216072007082402706e-03
1.173000000000000000e+03 1.220565987750887871e-03
1.174000000000000000e+03 1.214949181303381920e-03
1.175000000000000000e+03 1.226291176863014698e-03
1.176000000000000000e+03 1.215230673551559448e-03
1.177000000000000000e+03 1.227720174938440323e-03
1.178000000000000000e+03 1.213667914271354675e-03
1.179000000000000000e+03 1.224741805344820023e-03
1.180000000000000000e+03 1.212305738590657711e-03
1.181000000000000000e+03 1.221564598381519318e-03
1.182000000000000000e+03 1.212966511957347393e-03
1.183000000000000000e+03 1.219511264935135841e-03
1.184000000000000000e+03 1.214705873280763626e-03
1.185000000000000000e+03 1.218565623275935650e-03
1.186000000000000000e+03 1.216865028254687786e-03
1.187000000000000000e+03 1.218892633914947510e-03
1.188000000000000000e+03 1.218910096213221550e-03
1.189000000000000000e+03 1.219874131493270397e-03
1.190000000000000000e+03 1.220712438225746155e-03
1.191000000000000000e+03 1.221509184688329697e-03
1.192000000000000000e+03 1.223350642248988152e-03
1.193000000000000000e+03 1.225073123350739479e-03
1.194000000000000000e+03 1.226982800289988518e-03
1.195000000000000000e+03 1.229130779393017292e-03
1.196000000000000000e+03 1.228109700605273247e-03
1.197000000000000000e+03 1.230726484209299088e-03
1.198000000000000000e+03 1.225190819241106510e-03
1.199000000000000000e+03 1.230706810019910336e-03
1.200000000000000000e+03 1.221278216689825058e-03
1.201000000000000000e+03 1.233231043443083763e-03
1.202000000000000000e+03 1.220264239236712456e-03
1.203000000000000000e+03 1.241947640664875507e-03
1.204000000000000000e+03 1.226252410560846329e-03
1.205000000000000000e+03 1.262828125618398190e-03
1.206000000000000000e+03 1.243363367393612862e-03
1.207000000000000000e+03 1.291605876758694649e-03
1.208000000000000000e+03 1.257340773008763790e-03
1.209000000000000000e+03 1.293409499339759350e-03
1.210000000000000000e+03 1.240403275005519390e-03
1.211000000000000000e+03 1.250562723726034164e-03
1.212000000000000000e+03 1.219969941303133965e-03
1.213000000000000000e+03 1.221864367835223675e-03
1.214000000000000000e+03 1.237074146047234535e-03
1.215000000000000000e+03 1.226051012054085732e-03
1.216000000000000000e+03 1.253616763278841972e-03
1.217000000000000000e+03 1.225418876856565475e-03
1.218000000000000000e+03 1.241941470652818680e-03
1.219000000000000000e+03 1.216997276060283184e-03
1.220000000000000000e+03 1.221939804963767529e-03
1.221000000000000000e+03 1.220539445057511330e-03
1.222000000000000000e+03 1.214862219057977200e-03
1.223000000000000000e+03 1.229997258633375168e-03
1.224000000000000000e+03 1.214882475323975086e-03
1.225000000000000000e+03 1.228973735123872757e-03
1.226000000000000000e+03 1.215286087244749069e-03
1.227000000000000000e+03 1.220961217768490314e-03
1.228000000000000000e+03 1.217796350829303265e-03
1.229000000000000000e+03 1.214017393067479134e-03
1.230000000000000000e+03 1.220329897478222847e-03
1.231000000000000000e+03 1.211205963045358658e-03
1.232000000000000000e+03 1.221133279614150524e-03
1.233000000000000000e+03 1.212312839925289154e-03
1.234000000000000000e+03 1.219314057379961014e-03
1.235000000000000000e+03 1.213716808706521988e-03
1.236000000000000000e+03 1.214919262565672398e-03
1.237000000000000000e+03 1.214706921018660069e-03
1.238000000000000000e+03 1.211771159432828426e-03
1.239000000000000000e+03 1.216719741933047771e-03
1.240000000000000000e+03 1.212038449011743069e-03
1.241000000000000000e+03 1.218721270561218262e-03
1.242000000000000000e+03 1.212895149365067482e-03
1.243000000000000000e+03 1.218024524860084057e-03
1.244000000000000000e+03 1.212285715155303478e-03
1.245000000000000000e+03 1.215568394400179386e-03
1.246000000000000000e+03 1.212001661770045757e-03
1.247000000000000000e+03 1.213817740790545940e-03
1.248000000000000000e+03 1.212406670674681664e-03
1.249000000000000000e+03 1.212257659062743187e-03
1.250000000000000000e+03 1.212878385558724403e-03
1.251000000000000000e+03 1.211717375554144382e-03
1.252000000000000000e+03 1.214827876538038254e-03
1.253000000000000000e+03 1.212832285091280937e-03
1.254000000000000000e+03 1.217717304825782776e-03
1.255000000000000000e+03 1.214085030369460583e-03
1.256000000000000000e+03 1.221811166033148766e-03
1.257000000000000000e+03 1.218084129504859447e-03
1.258000000000000000e+03 1.232502749189734459e-03
1.259000000000000000e+03 1.232234528288245201e-03
1.260000000000000000e+03 1.259265583939850330e-03
1.261000000000000000e+03 1.266626873984932899e-03
1.262000000000000000e+03 1.308886799961328506e-03
1.263000000000000000e+03 1.313830493018031120e-03
1.264000000000000000e+03 1.337258378043770790e-03
1.265000000000000000e+03 1.291336957365274429e-03
1.266000000000000000e+03 1.262326957657933235e-03
1.267000000000000000e+03 1.218906370922923088e-03
1.268000000000000000e+03 1.228637178428471088e-03
1.269000000000000000e+03 1.254606409929692745e-03
1.270000000000000000e+03 1.261115074157714844e-03
1.271000000000000000e+03 1.252247951924800873e-03
1.272000000000000000e+03 1.223344588652253151e-03
1.273000000000000000e+03 1.216602395288646221e-03
1.274000000000000000e+03 1.233236864209175110e-03
1.275000000000000000e+03 1.237702323123812675e-03
1.276000000000000000e+03 1.238892669789493084e-03
1.277000000000000000e+03 1.219484256580471992e-03
1.278000000000000000e+03 1.216486096382141113e-03
1.279000000000000000e+03 1.225721323862671852e-03
1.280000000000000000e+03 1.225797459483146667e-03
1.281000000000000000e+03 1.226355670951306820e-03
1.282000000000000000e+03 1.214032294228672981e-03
1.283000000000000000e+03 1.214581076055765152e-03
1.284000000000000000e+03 1.220137579366564751e-03
1.285000000000000000e+03 1.220700563862919807e-03
1.286000000000000000e+03 1.220004633069038391e-03
1.287000000000000000e+03 1.212443574331700802e-03
1.288000000000000000e+03 1.212772331200540066e-03
1.289000000000000000e+03 1.216250937432050705e-03
1.290000000000000000e+03 1.217814628034830093e-03
1.291000000000000000e+03 1.217197743244469166e-03
1.292000000000000000e+03 1.213899580761790276e-03
1.293000000000000000e+03 1.211786526255309582e-03
1.294000000000000000e+03 1.215591677464544773e-03
1.295000000000000000e+03 1.214054762385785580e-03
1.296000000000000000e+03 1.217200770042836666e-03
1.297000000000000000e+03 1.212207600474357605e-03
1.298000000000000000e+03 1.213910058140754700e-03
1.299000000000000000e+03 1.212059636600315571e-03
1.300000000000000000e+03 1.215914380736649036e-03
1.301000000000000000e+03 1.213861978612840176e-03
1.302000000000000000e+03 1.218448625877499580e-03
1.303000000000000000e+03 1.211797585710883141e-03
1.304000000000000000e+03 1.223733881488442421e-03
1.305000000000000000e+03 1.213986193761229515e-03
1.306000000000000000e+03 1.240481156855821609e-03
1.307000000000000000e+03 1.227751839905977249e-03
1.308000000000000000e+03 1.275231246836483479e-03
1.309000000000000000e+03 1.258903066627681255e-03
1.310000000000000000e+03 1.324247568845748901e-03
1.311000000000000000e+03 1.284445985220372677e-03
1.312000000000000000e+03 1.316349022090435028e-03
1.313000000000000000e+03 1.237782416865229607e-03
1.314000000000000000e+03 1.229348359629511833e-03
1.315000000000000000e+03 1.225688378326594830e-03
1.316000000000000000e+03 1.230463269166648388e-03
1.317000000000000000e+03 1.279030926525592804e-03
1.318000000000000000e+03 1.243955921381711960e-03
1.319000000000000000e+03 1.253074151463806629e-03
1.320000000000000000e+03 1.214168383739888668e-03
1.321000000000000000e+03 1.213560113683342934e-03
1.322000000000000000e+03 1.230580615811049938e-03
1.323000000000000000e+03 1.222020015120506287e-03
1.324000000000000000e+03 1.246488653123378754e-03
1.325000000000000000e+03 1.217279350385069847e-03
1.326000000000000000e+03 1.220600213855504990e-03
1.327000000000000000e+03 1.217028126120567322e-03
1.328000000000000000e+03 1.212708419188857079e-03
1.329000000000000000e+03 1.231999951414763927e-03
1.330000000000000000e+03 1.214876654557883739e-03
1.331000000000000000e+03 1.224088598974049091e-03
1.332000000000000000e+03 1.212749979458749294e-03
1.333000000000000000e+03 1.212436123751103878e-03
1.334000000000000000e+03 1.221317565068602562e-03
1.335000000000000000e+03 1.211480470374226570e-03
1.336000000000000000e+03 1.222941093146800995e-03
1.337000000000000000e+03 1.209269394166767597e-03
1.338000000000000000e+03 1.213896553963422775e-03
1.339000000000000000e+03 1.212075934745371342e-03
1.340000000000000000e+03 1.210544607602059841e-03
1.341000000000000000e+03 1.219121972098946571e-03
1.342000000000000000e+03 1.210479764267802238e-03
1.343000000000000000e+03 1.218393794260919094e-03
1.344000000000000000e+03 1.210096757858991623e-03
1.345000000000000000e+03 1.213649753481149673e-03
1.346000000000000000e+03 1.212915405631065369e-03
1.347000000000000000e+03 1.210947870276868343e-03
1.348000000000000000e+03 1.215552096255123615e-03
1.349000000000000000e+03 1.209146343171596527e-03
1.350000000000000000e+03 1.215027528814971447e-03
1.351000000000000000e+03 1.208998030051589012e-03
1.352000000000000000e+03 1.213592942804098129e-03
1.353000000000000000e+03 1.210591522976756096e-03
1.354000000000000000e+03 1.211733091622591019e-03
1.355000000000000000e+03 1.212003407999873161e-03
1.356000000000000000e+03 1.210383838042616844e-03
1.357000000000000000e+03 1.213732641190290451e-03
1.358000000000000000e+03 1.210173824802041054e-03
1.359000000000000000e+03 1.214453135617077351e-03
1.360000000000000000e+03 1.209416892379522324e-03
1.361000000000000000e+03 1.213480252772569656e-03
1.362000000000000000e+03 1.208937261253595352e-03
1.363000000000000000e+03 1.212971284985542297e-03
1.364000000000000000e+03 1.209620852023363113e-03
1.365000000000000000e+03 1.212571980431675911e-03
1.366000000000000000e+03 1.209801295772194862e-03
1.367000000000000000e+03 1.212298288010060787e-03
1.368000000000000000e+03 1.210257178172469139e-03
1.369000000000000000e+03 1.212371047586202621e-03
1.370000000000000000e+03 1.210432499647140503e-03
1.371000000000000000e+03 1.212395378388464451e-03
1.372000000000000000e+03 1.210427144542336464e-03
1.373000000000000000e+03 1.213215524330735207e-03
1.374000000000000000e+03 1.210968010127544403e-03
1.375000000000000000e+03 1.214351737871766090e-03
1.376000000000000000e+03 1.211081282235682011e-03
1.377000000000000000e+03 1.216272125020623207e-03
1.378000000000000000e+03 1.211889088153839111e-03
1.379000000000000000e+03 1.220870763063430786e-03
1.380000000000000000e+03 1.214617281220853329e-03
1.381000000000000000e+03 1.229513669386506081e-03
1.382000000000000000e+03 1.220006495714187622e-03
1.383000000000000000e+03 1.244314946234226227e-03
1.384000000000000000e+03 1.231383415870368481e-03
1.385000000000000000e+03 1.269839354790747166e-03
1.386000000000000000e+03 1.252203481271862984e-03
1.387000000000000000e+03 1.302860444411635399e-03
1.388000000000000000e+03 1.270484761334955692e-03
1.389000000000000000e+03 1.308373175561428070e-03
1.390000000000000000e+03 1.249207649379968643e-03
1.391000000000000000e+03 1.252097426913678646e-03
1.392000000000000000e+03 1.214636955410242081e-03
1.393000000000000000e+03 1.215635333210229874e-03
1.394000000000000000e+03 1.242875470779836178e-03
1.395000000000000000e+03 1.235265401192009449e-03
1.396000000000000000e+03 1.267036888748407364e-03
1.397000000000000000e+03 1.229437533766031265e-03
1.398000000000000000e+03 1.234951894730329514e-03
1.399000000000000000e+03 1.209119800478219986e-03
1.400000000000000000e+03 1.210642512887716293e-03
1.401000000000000000e+03 1.226816675625741482e-03
1.402000000000000000e+03 1.219093101099133492e-03
1.403000000000000000e+03 1.239297678694128990e-03
1.404000000000000000e+03 1.215851400047540665e-03
1.405000000000000000e+03 1.220120815560221672e-03
1.406000000000000000e+03 1.210687565617263317e-03
1.407000000000000000e+03 1.209428766742348671e-03
1.408000000000000000e+03 1.221838290803134441e-03
1.409000000000000000e+03 1.212380593642592430e-03
1.410000000000000000e+03 1.224359497427940369e-03
1.411000000000000000e+03 1.209884765557944775e-03
1.412000000000000000e+03 1.213582698255777359e-03
1.413000000000000000e+03 1.210100483149290085e-03
1.414000000000000000e+03 1.208788948133587837e-03
1.415000000000000000e+03 1.217311248183250427e-03
1.416000000000000000e+03 1.210826798342168331e-03
1.417000000000000000e+03 1.219473779201507568e-03
1.418000000000000000e+03 1.210130751132965088e-03
1.419000000000000000e+03 1.213398529216647148e-03
1.420000000000000000e+03 1.209538080729544163e-03
1.421000000000000000e+03 1.209368696436285973e-03
1.422000000000000000e+03 1.213220297358930111e-03
1.423000000000000000e+03 1.209754729643464088e-03
1.424000000000000000e+03 1.216219039633870125e-03
1.425000000000000000e+03 1.209594076499342918e-03
1.426000000000000000e+03 1.214500050991773605e-03
1.427000000000000000e+03 1.208539353683590889e-03
1.428000000000000000e+03 1.211579656228423119e-03
1.429000000000000000e+03 1.209307112731039524e-03
1.430000000000000000e+03 1.210247515700757504e-03
1.431000000000000000e+03 1.210691872984170914e-03
1.432000000000000000e+03 1.209019217640161514e-03
1.433000000000000000e+03 1.211598748341202736e-03
1.434000000000000000e+03 1.208494533784687519e-03
1.435000000000000000e+03 1.212896080687642097e-03
1.436000000000000000e+03 1.208579284138977528e-03
1.437000000000000000e+03 1.213671406731009483e-03
1.438000000000000000e+03 1.208149595186114311e-03
1.439000000000000000e+03 1.214217976666986942e-03
1.440000000000000000e+03 1.208030153065919876e-03
1.441000000000000000e+03 1.215722295455634594e-03
1.442000000000000000e+03 1.208570087328553200e-03
1.443000000000000000e+03 1.219423487782478333e-03
1.444000000000000000e+03 1.211264054290950298e-03
1.445000000000000000e+03 1.229081302881240845e-03
1.446000000000000000e+03 1.220482867211103439e-03
1.447000000000000000e+03 1.249513123184442520e-03
1.448000000000000000e+03 1.240292447619140148e-03
1.449000000000000000e+03 1.279897755011916161e-03
1.450000000000000000e+03 1.262291101738810539e-03
1.451000000000000000e+03 1.291349995881319046e-03
1.452000000000000000e+03 1.253631198778748512e-03
1.453000000000000000e+03 1.250164234079420567e-03
1.454000000000000000e+03 1.224735984578728676e-03
1.455000000000000000e+03 1.216173055581748486e-03
1.456000000000000000e+03 1.239332486875355244e-03
1.457000000000000000e+03 1.230982597917318344e-03
1.458000000000000000e+03 1.263266662135720253e-03
1.459000000000000000e+03 1.235161907970905304e-03
1.460000000000000000e+03 1.246376195922493935e-03
1.461000000000000000e+03 1.215959899127483368e-03
1.462000000000000000e+03 1.215281430631875992e-03
1.463000000000000000e+03 1.220657723024487495e-03
1.464000000000000000e+03 1.216070493683218956e-03
1.465000000000000000e+03 1.240232842974364758e-03
1.466000000000000000e+03 1.220103818923234940e-03
1.467000000000000000e+03 1.231567235663533211e-03
1.468000000000000000e+03 1.211240538395941257e-03
1.469000000000000000e+03 1.213437179103493690e-03
1.470000000000000000e+03 1.214643707498908043e-03
1.471000000000000000e+03 1.211317954584956169e-03
1.472000000000000000e+03 1.224264968186616898e-03
1.473000000000000000e+03 1.212668139487504959e-03
1.474000000000000000e+03 1.221914775669574738e-03
1.475000000000000000e+03 1.210301648825407028e-03
1.476000000000000000e+03 1.212892355397343636e-03
1.477000000000000000e+03 1.211049966514110565e-03
1.478000000000000000e+03 1.209861831739544868e-03
1.479000000000000000e+03 1.215944997966289520e-03
1.480000000000000000e+03 1.211150549352169037e-03
1.481000000000000000e+03 1.216237666085362434e-03
1.482000000000000000e+03 1.210223301313817501e-03
1.483000000000000000e+03 1.211344264447689056e-03
1.484000000000000000e+03 1.210750080645084381e-03
1.485000000000000000e+03 1.209202222526073456e-03
1.486000000000000000e+03 1.214110758155584335e-03
1.487000000000000000e+03 1.208966132253408432e-03
1.488000000000000000e+03 1.214765245094895363e-03
1.489000000000000000e+03 1.207402907311916351e-03
1.490000000000000000e+03 1.213421113789081573e-03
1.491000000000000000e+03 1.207966706715524197e-03
1.492000000000000000e+03 1.213275128975510597e-03
1.493000000000000000e+03 1.209866954013705254e-03
1.494000000000000000e+03 1.212053117342293262e-03
1.495000000000000000e+03 1.209503039717674255e-03
1.496000000000000000e+03 1.210468821227550507e-03
1.497000000000000000e+03 1.209957292303442955e-03
1.498000000000000000e+03 1.212428323924541473e-03
1.499000000000000000e+03 1.212644740007817745e-03
1.500000000000000000e+03 1.218086807057261467e-03
1.501000000000000000e+03 1.217599958181381226e-03
1.502000000000000000e+03 1.231753733009099960e-03
1.503000000000000000e+03 1.232479116879403591e-03
1.504000000000000000e+03 1.267086016014218330e-03
1.505000000000000000e+03 1.273537054657936096e-03
1.506000000000000000e+03 1.338808215223252773e-03
1.507000000000000000e+03 1.340483082458376884e-03
1.508000000000000000e+03 1.397356158122420311e-03
1.509000000000000000e+03 1.325834426097571850e-03
1.510000000000000000e+03 1.302443910390138626e-03
1.511000000000000000e+03 1.220941077917814255e-03
1.512000000000000000e+03 1.229614950716495514e-03
1.513000000000000000e+03 1.276885974220931530e-03
1.514000000000000000e+03 1.265650033019483089e-03
1.515000000000000000e+03 1.269865198992192745e-03
1.516000000000000000e+03 1.221818500198423862e-03
1.517000000000000000e+03 1.232565613463521004e-03
1.518000000000000000e+03 1.252063433639705181e-03
1.519000000000000000e+03 1.233334187418222427e-03
1.520000000000000000e+03 1.232190406881272793e-03
1.521000000000000000e+03 1.215843483805656433e-03
1.522000000000000000e+03 1.231843722052872181e-03
1.523000000000000000e+03 1.239780569449067116e-03
1.524000000000000000e+03 1.218626042827963829e-03
1.525000000000000000e+03 1.215766533277928829e-03
1.526000000000000000e+03 1.216811011545360088e-03
1.527000000000000000e+03 1.224910374730825424e-03
1.528000000000000000e+03 1.224324340000748634e-03
1.529000000000000000e+03 1.212826464325189590e-03
1.530000000000000000e+03 1.212496426887810230e-03
1.531000000000000000e+03 1.218642340973019600e-03
1.532000000000000000e+03 1.218173420056700706e-03
1.533000000000000000e+03 1.213272102177143097e-03
1.534000000000000000e+03 1.211435883305966854e-03
1.535000000000000000e+03 1.210530987009406090e-03
1.536000000000000000e+03 1.218274701386690140e-03
1.537000000000000000e+03 1.213991316035389900e-03
1.538000000000000000e+03 1.210471498779952526e-03
1.539000000000000000e+03 1.212933799251914024e-03
1.540000000000000000e+03 1.209554960951209068e-03
1.541000000000000000e+03 1.217157114297151566e-03
1.542000000000000000e+03 1.210976275615394115e-03
1.543000000000000000e+03 1.210381975397467613e-03
1.544000000000000000e+03 1.212049275636672974e-03
1.545000000000000000e+03 1.208571600727736950e-03
1.546000000000000000e+03 1.215116004459559917e-03
1.547000000000000000e+03 1.208888017572462559e-03
1.548000000000000000e+03 1.211498747579753399e-03
1.549000000000000000e+03 1.209777430631220341e-03
1.550000000000000000e+03 1.208898145705461502e-03
1.551000000000000000e+03 1.211768714711070061e-03
1.552000000000000000e+03 1.208269502967596054e-03
1.553000000000000000e+03 1.211306080222129822e-03
1.554000000000000000e+03 1.208969857543706894e-03
1.555000000000000000e+03 1.210661139339208603e-03
1.556000000000000000e+03 1.209723763167858124e-03
1.557000000000000000e+03 1.210145885124802589e-03
1.558000000000000000e+03 1.208835281431674957e-03
1.559000000000000000e+03 1.210194895975291729e-03
1.560000000000000000e+03 1.207759254612028599e-03
1.561000000000000000e+03 1.210806891322135925e-03
1.562000000000000000e+03 1.207719324156641960e-03
1.563000000000000000e+03 1.211151247844099998e-03
1.564000000000000000e+03 1.208106987178325653e-03
1.565000000000000000e+03 1.210446236655116081e-03
1.566000000000000000e+03 1.207995810545980930e-03
1.567000000000000000e+03 1.209827838465571404e-03
1.568000000000000000e+03 1.208237721584737301e-03
1.569000000000000000e+03 1.210883492603898048e-03
1.570000000000000000e+03 1.208421541377902031e-03
1.571000000000000000e+03 1.213038689456880093e-03
1.572000000000000000e+03 1.208086498081684113e-03
1.573000000000000000e+03 1.217118347994983196e-03
1.574000000000000000e+03 1.209400012157857418e-03
1.575000000000000000e+03 1.225102460011839867e-03
1.576000000000000000e+03 1.214266521856188774e-03
1.577000000000000000e+03 1.238465425558388233e-03
1.578000000000000000e+03 1.224425272084772587e-03
1.579000000000000000e+03 1.257113297469913960e-03
1.580000000000000000e+03 1.237108255736529827e-03
1.581000000000000000e+03 1.269451342523097992e-03
1.582000000000000000e+03 1.236476353369653225e-03
1.583000000000000000e+03 1.252508023753762245e-03
1.584000000000000000e+03 1.217227545566856861e-03
1.585000000000000000e+03 1.220376929268240929e-03
1.586000000000000000e+03 1.211658003740012646e-03
1.587000000000000000e+03 1.211528666317462921e-03
1.588000000000000000e+03 1.228254288434982300e-03
1.589000000000000000e+03 1.220396952703595161e-03
1.590000000000000000e+03 1.246140222065150738e-03
1.591000000000000000e+03 1.225420855917036533e-03
1.592000000000000000e+03 1.244609942659735680e-03
1.593000000000000000e+03 1.215545344166457653e-03
1.594000000000000000e+03 1.222114311531186104e-03
1.595000000000000000e+03 1.209027366712689400e-03
1.596000000000000000e+03 1.210091169923543930e-03
1.597000000000000000e+03 1.220717909745872021e-03
1.598000000000000000e+03 1.214066753163933754e-03
1.599000000000000000e+03 1.232192385941743851e-03
1.600000000000000000e+03 1.215783879160881042e-03
1.601000000000000000e+03 1.229245681315660477e-03
1.602000000000000000e+03 1.210324466228485107e-03
1.603000000000000000e+03 1.216313103213906288e-03
1.604000000000000000e+03 1.208564150147140026e-03
1.605000000000000000e+03 1.209049834869801998e-03
1.606000000000000000e+03 1.214974443428218365e-03
1.607000000000000000e+03 1.208986155688762665e-03
1.608000000000000000e+03 1.220597652718424797e-03
1.609000000000000000e+03 1.209323992952704430e-03
1.610000000000000000e+03 1.220641541294753551e-03
1.611000000000000000e+03 1.208306523039937019e-03
1.612000000000000000e+03 1.216047676280140877e-03
1.613000000000000000e+03 1.208514906466007233e-03
1.614000000000000000e+03 1.211650902405381203e-03
1.615000000000000000e+03 1.209877664223313332e-03
1.616000000000000000e+03 1.208136556670069695e-03
1.617000000000000000e+03 1.211868366226553917e-03
1.618000000000000000e+03 1.207047607749700546e-03
1.619000000000000000e+03 1.215217169374227524e-03
1.620000000000000000e+03 1.207974040880799294e-03
1.621000000000000000e+03 1.217900658957660198e-03
1.622000000000000000e+03 1.208846690133213997e-03
1.623000000000000000e+03 1.218807999975979328e-03
1.624000000000000000e+03 1.208926551043987274e-03
1.625000000000000000e+03 1.218298915773630142e-03
1.626000000000000000e+03 1.208496163599193096e-03
1.627000000000000000e+03 1.217243145219981670e-03
1.628000000000000000e+03 1.208034809678792953e-03
1.629000000000000000e+03 1.216631731949746609e-03
1.630000000000000000e+03 1.208242028951644897e-03
1.631000000000000000e+03 1.216861186549067497e-03
1.632000000000000000e+03 1.208348665386438370e-03
1.633000000000000000e+03 1.217495650053024292e-03
1.634000000000000000e+03 1.208330737426877022e-03
1.635000000000000000e+03 1.219603000208735466e-03
1.636000000000000000e+03 1.209670328535139561e-03
1.637000000000000000e+03 1.224963227286934853e-03
1.638000000000000000e+03 1.213287934660911560e-03
1.639000000000000000e+03 1.234015449881553650e-03
1.640000000000000000e+03 1.219202298671007156e-03
1.641000000000000000e+03 1.245891209691762924e-03
1.642000000000000000e+03 1.226782216690480709e-03
1.643000000000000000e+03 1.256804680451750755e-03
1.644000000000000000e+03 1.230941736139357090e-03
1.645000000000000000e+03 1.255779177881777287e-03
1.646000000000000000e+03 1.224228180944919586e-03
1.647000000000000000e+03 1.237028161995112896e-03
1.648000000000000000e+03 1.213235198520123959e-03
1.649000000000000000e+03 1.218368066474795341e-03
1.650000000000000000e+03 1.213572802953422070e-03
1.651000000000000000e+03 1.212882460094988346e-03
1.652000000000000000e+03 1.222256803885102272e-03
1.653000000000000000e+03 1.214105170220136642e-03
1.654000000000000000e+03 1.230730209499597549e-03
1.655000000000000000e+03 1.215429743751883507e-03
1.656000000000000000e+03 1.231781556271016598e-03
1.657000000000000000e+03 1.212320639751851559e-03
1.658000000000000000e+03 1.223335042595863342e-03
1.659000000000000000e+03 1.209145295433700085e-03
1.660000000000000000e+03 1.214984338730573654e-03
1.661000000000000000e+03 1.211736584082245827e-03
1.662000000000000000e+03 1.213057199493050575e-03
1.663000000000000000e+03 1.217838493175804615e-03
1.664000000000000000e+03 1.214253017678856850e-03
1.665000000000000000e+03 1.222752267494797707e-03
1.666000000000000000e+03 1.214639050886034966e-03
1.667000000000000000e+03 1.223539933562278748e-03
1.668000000000000000e+03 1.212997944094240665e-03
1.669000000000000000e+03 1.219639438204467297e-03
1.670000000000000000e+03 1.209992449730634689e-03
1.671000000000000000e+03 1.213518436998128891e-03
1.672000000000000000e+03 1.208177302032709122e-03
1.673000000000000000e+03 1.209851354360580444e-03
1.674000000000000000e+03 1.209065783768892288e-03
1.675000000000000000e+03 1.208392670378088951e-03
1.676000000000000000e+03 1.210505957715213299e-03
1.677000000000000000e+03 1.207933528348803520e-03
1.678000000000000000e+03 1.212818897329270840e-03
1.679000000000000000e+03 1.209103851579129696e-03
1.680000000000000000e+03 1.215922413393855095e-03
1.681000000000000000e+03 1.210689544677734375e-03
1.682000000000000000e+03 1.219028723426163197e-03
1.683000000000000000e+03 1.212734612636268139e-03
1.684000000000000000e+03 1.222923630848526955e-03
1.685000000000000000e+03 1.215850701555609703e-03
1.686000000000000000e+03 1.227297121658921242e-03
1.687000000000000000e+03 1.218650490045547485e-03
1.688000000000000000e+03 1.230220193974673748e-03
1.689000000000000000e+03 1.219524070620536804e-03
1.690000000000000000e+03 1.229880843311548233e-03
1.691000000000000000e+03 1.218023360706865788e-03
1.692000000000000000e+03 1.226105610840022564e-03
1.693000000000000000e+03 1.214367453940212727e-03
1.694000000000000000e+03 1.219764351844787598e-03
1.695000000000000000e+03 1.210093963891267776e-03
1.696000000000000000e+03 1.214444520883262157e-03
1.697000000000000000e+03 1.207630033604800701e-03
1.698000000000000000e+03 1.212644157931208611e-03
1.699000000000000000e+03 1.207615365274250507e-03
1.700000000000000000e+03 1.216136850416660309e-03
1.701000000000000000e+03 1.212467439472675323e-03
1.702000000000000000e+03 1.230424502864480019e-03
1.703000000000000000e+03 1.230772002600133419e-03
1.704000000000000000e+03 1.274302834644913673e-03
1.705000000000000000e+03 1.289370236918330193e-03
1.706000000000000000e+03 1.380478963255882263e-03
1.707000000000000000e+03 1.401928020641207695e-03
1.708000000000000000e+03 1.476897392421960831e-03
1.709000000000000000e+03 1.369900070130825043e-03
1.710000000000000000e+03 1.304570585489273071e-03
1.711000000000000000e+03 1.223801868036389351e-03
1.712000000000000000e+03 1.261458732187747955e-03
1.713000000000000000e+03 1.336456625722348690e-03
1.714000000000000000e+03 1.267979387193918228e-03
1.715000000000000000e+03 1.242540194652974606e-03
1.716000000000000000e+03 1.249339198693633080e-03
1.717000000000000000e+03 1.263084006495773792e-03
1.718000000000000000e+03 1.266477280296385288e-03
1.719000000000000000e+03 1.214713091030716896e-03
1.720000000000000000e+03 1.231888309121131897e-03
1.721000000000000000e+03 1.257467898540198803e-03
1.722000000000000000e+03 1.225778483785688877e-03
1.723000000000000000e+03 1.221979036927223206e-03
1.724000000000000000e+03 1.231672940775752068e-03
1.725000000000000000e+03 1.232513459399342537e-03
1.726000000000000000e+03 1.221954240463674068e-03
1.727000000000000000e+03 1.210978720337152481e-03
1.728000000000000000e+03 1.224224688485264778e-03
1.729000000000000000e+03 1.230087480507791042e-03
1.730000000000000000e+03 1.213978976011276245e-03
1.731000000000000000e+03 1.211540773510932922e-03
1.732000000000000000e+03 1.223478582687675953e-03
1.733000000000000000e+03 1.217276207171380520e-03
1.734000000000000000e+03 1.209792913869023323e-03
1.735000000000000000e+03 1.214566989801824093e-03
1.736000000000000000e+03 1.213527983054518700e-03
1.737000000000000000e+03 1.215291093103587627e-03
1.738000000000000000e+03 1.210732851177453995e-03
1.739000000000000000e+03 1.209798036143183708e-03
1.740000000000000000e+03 1.219829544425010681e-03
1.741000000000000000e+03 1.212441828101873398e-03
1.742000000000000000e+03 1.211058464832603931e-03
1.743000000000000000e+03 1.214679796248674393e-03
1.744000000000000000e+03 1.210440415889024734e-03
1.745000000000000000e+03 1.213934854604303837e-03
1.746000000000000000e+03 1.209216308780014515e-03
1.747000000000000000e+03 1.209787442348897457e-03
1.748000000000000000e+03 1.214420422911643982e-03
1.749000000000000000e+03 1.209492795169353485e-03
1.750000000000000000e+03 1.210431102663278580e-03
1.751000000000000000e+03 1.209770445711910725e-03
1.752000000000000000e+03 1.209269976243376732e-03
1.753000000000000000e+03 1.211172202602028847e-03
1.754000000000000000e+03 1.208915957249701023e-03
1.755000000000000000e+03 1.209041336551308632e-03
1.756000000000000000e+03 1.210860675200819969e-03
1.757000000000000000e+03 1.209222013130784035e-03
1.758000000000000000e+03 1.209786161780357361e-03
1.759000000000000000e+03 1.209183828905224800e-03
1.760000000000000000e+03 1.207907218486070633e-03
1.761000000000000000e+03 1.210218761116266251e-03
1.762000000000000000e+03 1.207416411489248276e-03
1.763000000000000000e+03 1.208977540954947472e-03
1.764000000000000000e+03 1.208082539960741997e-03
1.765000000000000000e+03 1.208550180308520794e-03
1.766000000000000000e+03 1.209413865581154823e-03
1.767000000000000000e+03 1.208227011375129223e-03
1.768000000000000000e+03 1.208436442539095879e-03
1.769000000000000000e+03 1.208000583574175835e-03
1.770000000000000000e+03 1.207888592034578323e-03
1.771000000000000000e+03 1.208785921335220337e-03
1.772000000000000000e+03 1.208337955176830292e-03
1.773000000000000000e+03 1.208330504596233368e-03
1.774000000000000000e+03 1.208479050546884537e-03
1.775000000000000000e+03 1.207449473440647125e-03
1.776000000000000000e+03 1.208555884659290314e-03
1.777000000000000000e+03 1.207364490255713463e-03
1.778000000000000000e+03 1.208784990012645721e-03
1.779000000000000000e+03 1.207388588227331638e-03
1.780000000000000000e+03 1.208679284900426865e-03
1.781000000000000000e+03 1.207128632813692093e-03
1.782000000000000000e+03 1.209770329296588898e-03
1.783000000000000000e+03 1.207106863148510456e-03
1.784000000000000000e+03 1.212959410622715950e-03
1.785000000000000000e+03 1.207838649861514568e-03
1.786000000000000000e+03 1.218741293996572495e-03
1.787000000000000000e+03 1.211020280607044697e-03
1.788000000000000000e+03 1.228945679031312466e-03
1.789000000000000000e+03 1.218532444909214973e-03
1.790000000000000000e+03 1.244010287337005138e-03
1.791000000000000000e+03 1.229587243869900703e-03
1.792000000000000000e+03 1.257988042198121548e-03
1.793000000000000000e+03 1.234748866409063339e-03
1.794000000000000000e+03 1.255044597201049328e-03
1.795000000000000000e+03 1.224607462063431740e-03
1.796000000000000000e+03 1.231947448104619980e-03
1.797000000000000000e+03 1.210834132507443428e-03
1.798000000000000000e+03 1.212513074278831482e-03
1.799000000000000000e+03 1.212206669151782990e-03
1.800000000000000000e+03 1.210325048305094242e-03
1.801000000000000000e+03 1.224872190505266190e-03
1.802000000000000000e+03 1.216656994074583054e-03
1.803000000000000000e+03 1.237885211594402790e-03
1.804000000000000000e+03 1.221133396029472351e-03
1.805000000000000000e+03 1.238207798451185226e-03
1.806000000000000000e+03 1.215441618114709854e-03
1.807000000000000000e+03 1.222691964358091354e-03
1.808000000000000000e+03 1.207803492434322834e-03
1.809000000000000000e+03 1.209690934047102928e-03
1.810000000000000000e+03 1.211527967825531960e-03
1.811000000000000000e+03 1.209312002174556255e-03
1.812000000000000000e+03 1.221445272676646709e-03
1.813000000000000000e+03 1.213082927279174328e-03
1.814000000000000000e+03 1.228182809427380562e-03
1.815000000000000000e+03 1.213976182043552399e-03
1.816000000000000000e+03 1.226066146045923233e-03
1.817000000000000000e+03 1.210114918649196625e-03
1.818000000000000000e+03 1.217149896547198296e-03
1.819000000000000000e+03 1.207225257530808449e-03
1.820000000000000000e+03 1.210053800605237484e-03
1.821000000000000000e+03 1.208905130624771118e-03
1.822000000000000000e+03 1.207852736115455627e-03
1.823000000000000000e+03 1.213690382428467274e-03
1.824000000000000000e+03 1.208646455779671669e-03
1.825000000000000000e+03 1.218695775605738163e-03
1.826000000000000000e+03 1.210087793879210949e-03
1.827000000000000000e+03 1.221498707309365273e-03
1.828000000000000000e+03 1.209840178489685059e-03
1.829000000000000000e+03 1.220212783664464951e-03
1.830000000000000000e+03 1.208085450343787670e-03
1.831000000000000000e+03 1.217472134158015251e-03
1.832000000000000000e+03 1.207322697155177593e-03
1.833000000000000000e+03 1.215499127283692360e-03
1.834000000000000000e+03 1.207909779623150826e-03
1.835000000000000000e+03 1.213858136907219887e-03
1.836000000000000000e+03 1.207970199175179005e-03
1.837000000000000000e+03 1.211722381412982941e-03
1.838000000000000000e+03 1.207312336191534996e-03
1.839000000000000000e+03 1.209768000990152359e-03
1.840000000000000000e+03 1.206652959808707237e-03
1.841000000000000000e+03 1.208875095471739769e-03
1.842000000000000000e+03 1.206624088808894157e-03
1.843000000000000000e+03 1.209102338179945946e-03
1.844000000000000000e+03 1.207297318615019321e-03
1.845000000000000000e+03 1.210302696563303471e-03
1.846000000000000000e+03 1.207486959174275398e-03
1.847000000000000000e+03 1.211288385093212128e-03
1.848000000000000000e+03 1.207031658850610256e-03
1.849000000000000000e+03 1.213979325257241726e-03
1.850000000000000000e+03 1.208442030474543571e-03
1.851000000000000000e+03 1.222765771672129631e-03
1.852000000000000000e+03 1.215400989167392254e-03
1.853000000000000000e+03 1.243100035935640335e-03
1.854000000000000000e+03 1.233961200341582298e-03
1.855000000000000000e+03 1.281647942960262299e-03
1.856000000000000000e+03 1.266145729459822178e-03
1.857000000000000000e+03 1.318383379839360714e-03
1.858000000000000000e+03 1.271044020541012287e-03
1.859000000000000000e+03 1.283617690205574036e-03
1.860000000000000000e+03 1.221303013153374195e-03
1.861000000000000000e+03 1.218127785250544548e-03
1.862000000000000000e+03 1.227151951752603054e-03
1.863000000000000000e+03 1.232495531439781189e-03
1.864000000000000000e+03 1.271341694518923759e-03
1.865000000000000000e+03 1.244793063960969448e-03
1.866000000000000000e+03 1.254850998520851135e-03
1.867000000000000000e+03 1.215159893035888672e-03
1.868000000000000000e+03 1.214350922964513302e-03
1.869000000000000000e+03 1.218504039570689201e-03
1.870000000000000000e+03 1.217636745423078537e-03
1.871000000000000000e+03 1.239691395312547684e-03
1.872000000000000000e+03 1.218216028064489365e-03
1.873000000000000000e+03 1.222693244926631451e-03
1.874000000000000000e+03 1.208233181387186050e-03
1.875000000000000000e+03 1.209298148751258850e-03
1.876000000000000000e+03 1.220628269948065281e-03
1.877000000000000000e+03 1.214591553434729576e-03
1.878000000000000000e+03 1.225339947268366814e-03
1.879000000000000000e+03 1.210136921145021915e-03
1.880000000000000000e+03 1.211795839481055737e-03
1.881000000000000000e+03 1.208695815876126289e-03
1.882000000000000000e+03 1.207977882586419582e-03
1.883000000000000000e+03 1.216286094859242439e-03
1.884000000000000000e+03 1.209867885336279869e-03
1.885000000000000000e+03 1.215773401781916618e-03
1.886000000000000000e+03 1.207681372761726379e-03
1.887000000000000000e+03 1.209679408930242062e-03
1.888000000000000000e+03 1.209465321153402328e-03
1.889000000000000000e+03 1.208853442221879959e-03
1.890000000000000000e+03 1.214547548443078995e-03
1.891000000000000000e+03 1.209392910823225975e-03
1.892000000000000000e+03 1.213650684803724289e-03
1.893000000000000000e+03 1.207112218253314495e-03
1.894000000000000000e+03 1.209595007821917534e-03
1.895000000000000000e+03 1.207469380460679531e-03
1.896000000000000000e+03 1.207971479743719101e-03
1.897000000000000000e+03 1.210065674968063831e-03
1.898000000000000000e+03 1.207743887789547443e-03
1.899000000000000000e+03 1.211518887430429459e-03
1.900000000000000000e+03 1.207560067996382713e-03
1.901000000000000000e+03 1.211519935168325901e-03
1.902000000000000000e+03 1.207089284434914589e-03
1.903000000000000000e+03 1.209761481732130051e-03
1.904000000000000000e+03 1.206796383485198021e-03
1.905000000000000000e+03 1.208375557325780392e-03
1.906000000000000000e+03 1.207687193527817726e-03
1.907000000000000000e+03 1.208098838105797768e-03
1.908000000000000000e+03 1.208696980029344559e-03
1.909000000000000000e+03 1.207231427542865276e-03
1.910000000000000000e+03 1.208551693707704544e-03
1.911000000000000000e+03 1.206754706799983978e-03
1.912000000000000000e+03 1.209653448313474655e-03
1.913000000000000000e+03 1.208400237374007702e-03
1.914000000000000000e+03 1.211218419484794140e-03
1.915000000000000000e+03 1.209334470331668854e-03
1.916000000000000000e+03 1.211047638207674026e-03
1.917000000000000000e+03 1.209664624184370041e-03
1.918000000000000000e+03 1.211816910654306412e-03
1.919000000000000000e+03 1.212671282701194286e-03
1.920000000000000000e+03 1.214214949868619442e-03
1.921000000000000000e+03 1.218092860653996468e-03
1.922000000000000000e+03 1.219318481162190437e-03
1.923000000000000000e+03 1.228947425261139870e-03
1.924000000000000000e+03 1.229465939104557037e-03
1.925000000000000000e+03 1.249328255653381348e-03
1.926000000000000000e+03 1.249262830242514610e-03
1.927000000000000000e+03 1.286186510697007179e-03
1.928000000000000000e+03 1.282357494346797466e-03
1.929000000000000000e+03 1.334273256361484528e-03
1.930000000000000000e+03 1.310356892645359039e-03
1.931000000000000000e+03 1.348795136436820030e-03
1.932000000000000000e+03 1.279834541492164135e-03
1.933000000000000000e+03 1.275458838790655136e-03
1.934000000000000000e+03 1.224822830408811569e-03
1.935000000000000000e+03 1.229037763550877571e-03
1.936000000000000000e+03 1.268372172489762306e-03
1.937000000000000000e+03 1.254105009138584137e-03
1.938000000000000000e+03 1.268946449272334576e-03
1.939000000000000000e+03 1.225112704560160637e-03
1.940000000000000000e+03 1.223778584972023964e-03
1.941000000000000000e+03 1.230035908520221710e-03
1.942000000000000000e+03 1.223578816279768944e-03
1.943000000000000000e+03 1.241313060745596886e-03
1.944000000000000000e+03 1.217573299072682858e-03
1.945000000000000000e+03 1.223934697918593884e-03
1.946000000000000000e+03 1.221627229824662209e-03
1.947000000000000000e+03 1.216233242303133011e-03
1.948000000000000000e+03 1.224198844283819199e-03
1.949000000000000000e+03 1.211311551742255688e-03
1.950000000000000000e+03 1.219553756527602673e-03
1.951000000000000000e+03 1.217212760820984840e-03
1.952000000000000000e+03 1.215561525896191597e-03
1.953000000000000000e+03 1.216489821672439575e-03
1.954000000000000000e+03 1.209051348268985748e-03
1.955000000000000000e+03 1.215118798427283764e-03
1.956000000000000000e+03 1.213506562635302544e-03
1.957000000000000000e+03 1.214773161336779594e-03
1.958000000000000000e+03 1.211666734889149666e-03
1.959000000000000000e+03 1.208866364322602749e-03
1.960000000000000000e+03 1.209963578730821609e-03
1.961000000000000000e+03 1.211860100738704205e-03
1.962000000000000000e+03 1.214003423228859901e-03
1.963000000000000000e+03 1.212530652992427349e-03
1.964000000000000000e+03 1.211747643537819386e-03
1.965000000000000000e+03 1.208081142976880074e-03
1.966000000000000000e+03 1.210672315210103989e-03
1.967000000000000000e+03 1.208468340337276459e-03
1.968000000000000000e+03 1.211091643199324608e-03
1.969000000000000000e+03 1.208632485941052437e-03
1.970000000000000000e+03 1.208219560794532299e-03
1.971000000000000000e+03 1.209200359880924225e-03
1.972000000000000000e+03 1.207623281516134739e-03
1.973000000000000000e+03 1.211953465826809406e-03
1.974000000000000000e+03 1.207186374813318253e-03
1.975000000000000000e+03 1.211179420351982117e-03
1.976000000000000000e+03 1.206046668812632561e-03
1.977000000000000000e+03 1.210139831528067589e-03
1.978000000000000000e+03 1.207468914799392223e-03
1.979000000000000000e+03 1.210111542604863644e-03
1.980000000000000000e+03 1.208222471177577972e-03
1.981000000000000000e+03 1.208632718771696091e-03
1.982000000000000000e+03 1.207621302455663681e-03
1.983000000000000000e+03 1.208582427352666855e-03
1.984000000000000000e+03 1.208202214911580086e-03
1.985000000000000000e+03 1.209321315400302410e-03
1.986000000000000000e+03 1.207279739901423454e-03
1.987000000000000000e+03 1.209183828905224800e-03
1.988000000000000000e+03 1.206496730446815491e-03
1.989000000000000000e+03 1.211032271385192871e-03
1.990000000000000000e+03 1.207136083394289017e-03
1.991000000000000000e+03 1.213480252772569656e-03
1.992000000000000000e+03 1.206954708322882652e-03
1.993000000000000000e+03 1.218351069837808609e-03
1.994000000000000000e+03 1.210452290251851082e-03
1.995000000000000000e+03 1.230617519468069077e-03
1.996000000000000000e+03 1.220123609527945518e-03
1.997000000000000000e+03 1.249410444870591164e-03
1.998000000000000000e+03 1.232865033671259880e-03
1.999000000000000000e+03 1.265289844013750553e-03
2.000000000000000000e+03 1.237285789102315903e-03
2.001000000000000000e+03 1.258498290553689003e-03
2.002000000000000000e+03 1.222760532982647419e-03
2.003000000000000000e+03 1.228363020345568657e-03
2.004000000000000000e+03 1.208777306601405144e-03
2.005000000000000000e+03 1.210040296427905560e-03
2.006000000000000000e+03 1.217131502926349640e-03
2.007000000000000000e+03 1.214874908328056335e-03
2.008000000000000000e+03 1.237306743860244751e-03
2.009000000000000000e+03 1.224845531396567822e-03
2.010000000000000000e+03 1.249608816578984261e-03
2.011000000000000000e+03 1.223346218466758728e-03
2.012000000000000000e+03 1.236875075846910477e-03
2.013000000000000000e+03 1.210731919854879379e-03
2.014000000000000000e+03 1.215428579598665237e-03
2.015000000000000000e+03 1.211469643749296665e-03
2.016000000000000000e+03 1.211035531014204025e-03
2.017000000000000000e+03 1.223794417455792427e-03
2.018000000000000000e+03 1.215745927765965462e-03
2.019000000000000000e+03 1.233380055055022240e-03
2.020000000000000000e+03 1.215891679748892784e-03
2.021000000000000000e+03 1.227626809850335121e-03
2.022000000000000000e+03 1.209748908877372742e-03
2.023000000000000000e+03 1.215517171658575535e-03
2.024000000000000000e+03 1.210101880133152008e-03
2.025000000000000000e+03 1.211668481118977070e-03
2.026000000000000000e+03 1.215701922774314880e-03
2.027000000000000000e+03 1.210382906720042229e-03
2.028000000000000000e+03 1.219313126057386398e-03
2.029000000000000000e+03 1.209588837809860706e-03
2.030000000000000000e+03 1.219771802425384521e-03
2.031000000000000000e+03 1.209389185532927513e-03
2.032000000000000000e+03 1.216911477968096733e-03
2.033000000000000000e+03 1.209636684507131577e-03
2.034000000000000000e+03 1.213782699778676033e-03
2.035000000000000000e+03 1.209337962791323662e-03
2.036000000000000000e+03 1.210883492603898048e-03
2.037000000000000000e+03 1.210535527206957340e-03
2.038000000000000000e+03 1.210412010550498962e-03
2.039000000000000000e+03 1.212454517371952534e-03
2.040000000000000000e+03 1.209655893035233021e-03
2.041000000000000000e+03 1.212031580507755280e-03
2.042000000000000000e+03 1.207578228786587715e-03
2.043000000000000000e+03 1.211961731314659119e-03
2.044000000000000000e+03 1.206471119076013565e-03
2.045000000000000000e+03 1.214349525980651379e-03
2.046000000000000000e+03 1.207615132443606853e-03
2.047000000000000000e+03 1.219536876305937767e-03
2.048000000000000000e+03 1.211540075019001961e-03
2.049000000000000000e+03 1.228730892762541771e-03
2.050000000000000000e+03 1.218430581502616405e-03
2.051000000000000000e+03 1.242826692759990692e-03
2.052000000000000000e+03 1.229266403242945671e-03
2.053000000000000000e+03 1.261963276192545891e-03
2.054000000000000000e+03 1.241777092218399048e-03
2.055000000000000000e+03 1.274265581741929054e-03
2.056000000000000000e+03 1.241804566234350204e-03
2.057000000000000000e+03 1.259721699170768261e-03
2.058000000000000000e+03 1.222213380970060825e-03
2.059000000000000000e+03 1.225459389388561249e-03
2.060000000000000000e+03 1.208989880979061127e-03
2.061000000000000000e+03 1.208774396218359470e-03
2.062000000000000000e+03 1.220130594447255135e-03
2.063000000000000000e+03 1.215054187923669815e-03
2.064000000000000000e+03 1.239294768311083317e-03
2.065000000000000000e+03 1.222299877554178238e-03
2.066000000000000000e+03 1.242704689502716064e-03
2.067000000000000000e+03 1.216499367728829384e-03
2.068000000000000000e+03 1.226126682013273239e-03
2.069000000000000000e+03 1.207280671223998070e-03
2.070000000000000000e+03 1.209405367262661457e-03
2.071000000000000000e+03 1.211542286910116673e-03
2.072000000000000000e+03 1.208401052281260490e-03
2.073000000000000000e+03 1.222585560753941536e-03
2.074000000000000000e+03 1.212340546771883965e-03
2.075000000000000000e+03 1.228602952323853970e-03
2.076000000000000000e+03 1.212149625644087791e-03
2.077000000000000000e+03 1.223542145453393459e-03
2.078000000000000000e+03 1.208348548971116543e-03
2.079000000000000000e+03 1.214315183460712433e-03
2.080000000000000000e+03 1.207962515763938427e-03
2.081000000000000000e+03 1.209266833029687405e-03
2.082000000000000000e+03 1.211477676406502724e-03
2.083000000000000000e+03 1.209054375067353249e-03
2.084000000000000000e+03 1.216218457557260990e-03
2.085000000000000000e+03 1.210790826007723808e-03
2.086000000000000000e+03 1.218856195919215679e-03
2.087000000000000000e+03 1.211101422086358070e-03
2.088000000000000000e+03 1.217175973579287529e-03
2.089000000000000000e+03 1.208588830195367336e-03
2.090000000000000000e+03 1.213464653119444847e-03
2.091000000000000000e+03 1.206808490678668022e-03
2.092000000000000000e+03 1.210886402986943722e-03
2.093000000000000000e+03 1.207160763442516327e-03
2.094000000000000000e+03 1.209961250424385071e-03
2.095000000000000000e+03 1.207710593007504940e-03
2.096000000000000000e+03 1.208897447213530540e-03
2.097000000000000000e+03 1.207203837111592293e-03
2.098000000000000000e+03 1.208721660077571869e-03
2.099000000000000000e+03 1.208330271765589714e-03
2.100000000000000000e+03 1.212380477227270603e-03
2.101000000000000000e+03 1.212115283124148846e-03
2.102000000000000000e+03 1.221095444634556770e-03
2.103000000000000000e+03 1.221470069140195847e-03
2.104000000000000000e+03 1.240992685779929161e-03
2.105000000000000000e+03 1.241908641532063484e-03
2.106000000000000000e+03 1.273588277399539948e-03
2.107000000000000000e+03 1.265026861801743507e-03
2.108000000000000000e+03 1.291247899644076824e-03
2.109000000000000000e+03 1.255221548490226269e-03
2.110000000000000000e+03 1.254417002201080322e-03
2.111000000000000000e+03 1.214961870573461056e-03
2.112000000000000000e+03 1.216128701344132423e-03
2.113000000000000000e+03 1.220551785081624985e-03
2.114000000000000000e+03 1.231832196936011314e-03
2.115000000000000000e+03 1.252705929800868034e-03
2.116000000000000000e+03 1.244129380211234093e-03
2.117000000000000000e+03 1.250640256330370903e-03
2.118000000000000000e+03 1.222360529936850071e-03
2.119000000000000000e+03 1.224931329488754272e-03
2.120000000000000000e+03 1.213209121488034725e-03
2.121000000000000000e+03 1.225771382451057434e-03
2.122000000000000000e+03 1.229540212079882622e-03
2.123000000000000000e+03 1.228843932040035725e-03
2.124000000000000000e+03 1.222091494128108025e-03
2.125000000000000000e+03 1.211954746395349503e-03
2.126000000000000000e+03 1.210199785418808460e-03
2.127000000000000000e+03 1.210931688547134399e-03
2.128000000000000000e+03 1.218190183863043785e-03
2.129000000000000000e+03 1.219258178025484085e-03
2.130000000000000000e+03 1.220958190970122814e-03
2.131000000000000000e+03 1.212463714182376862e-03
2.132000000000000000e+03 1.213836250826716423e-03
2.133000000000000000e+03 1.206414541229605675e-03
2.134000000000000000e+03 1.216003438457846642e-03
2.135000000000000000e+03 1.210550311952829361e-03
2.136000000000000000e+03 1.219021622091531754e-03
2.137000000000000000e+03 1.209679991006851196e-03
2.138000000000000000e+03 1.213117502629756927e-03
2.139000000000000000e+03 1.206717337481677532e-03
2.140000000000000000e+03 1.210456946864724159e-03
2.141000000000000000e+03 1.208757166750729084e-03
2.142000000000000000e+03 1.211937284097075462e-03
2.143000000000000000e+03 1.210500253364443779e-03
2.144000000000000000e+03 1.212978968396782875e-03
2.145000000000000000e+03 1.209741923958063126e-03
2.146000000000000000e+03 1.213160110637545586e-03
2.147000000000000000e+03 1.207080786116421223e-03
2.148000000000000000e+03 1.215768046677112579e-03
2.149000000000000000e+03 1.208662055432796478e-03
2.150000000000000000e+03 1.228574779815971851e-03
2.151000000000000000e+03 1.219388446770608425e-03
2.152000000000000000e+03 1.252645859494805336e-03
2.153000000000000000e+03 1.239421078935265541e-03
2.154000000000000000e+03 1.287419348955154419e-03
2.155000000000000000e+03 1.267484505660831928e-03
2.156000000000000000e+03 1.316434470936655998e-03
2.157000000000000000e+03 1.276564085856080055e-03
2.158000000000000000e+03 1.293770968914031982e-03
2.159000000000000000e+03 1.238951459527015686e-03
2.160000000000000000e+03 1.229964429512619972e-03
2.161000000000000000e+03 1.219986705109477043e-03
2.162000000000000000e+03 1.219247467815876007e-03
2.163000000000000000e+03 1.253722701221704483e-03
2.164000000000000000e+03 1.240272074937820435e-03
2.165000000000000000e+03 1.261060708202421665e-03
2.166000000000000000e+03 1.222373684868216515e-03
2.167000000000000000e+03 1.220960635691881180e-03
2.168000000000000000e+03 1.208989298902451992e-03
2.169000000000000000e+03 1.210697577334940434e-03
2.170000000000000000e+03 1.233790419064462185e-03
2.171000000000000000e+03 1.220978330820798874e-03
2.172000000000000000e+03 1.233564456924796104e-03
2.173000000000000000e+03 1.209242618642747402e-03
2.174000000000000000e+03 1.211440772749483585e-03
2.175000000000000000e+03 1.209915615618228912e-03
2.176000000000000000e+03 1.209345529787242413e-03
2.177000000000000000e+03 1.224730978719890118e-03
2.178000000000000000e+03 1.212638569995760918e-03
2.179000000000000000e+03 1.222552033141255379e-03
2.180000000000000000e+03 1.206479384563863277e-03
2.181000000000000000e+03 1.210590591654181480e-03
2.182000000000000000e+03 1.206863904371857643e-03
2.183000000000000000e+03 1.207054592669010162e-03
2.184000000000000000e+03 1.214862451888620853e-03
2.185000000000000000e+03 1.208689995110034943e-03
2.186000000000000000e+03 1.217634882777929306e-03
2.187000000000000000e+03 1.207585679367184639e-03
2.188000000000000000e+03 1.214196439832448959e-03
2.189000000000000000e+03 1.207198482006788254e-03
2.190000000000000000e+03 1.209934707731008530e-03
2.191000000000000000e+03 1.208631671033799648e-03
2.192000000000000000e+03 1.206833403557538986e-03
2.193000000000000000e+03 1.210750779137015343e-03
2.194000000000000000e+03 1.206366345286369324e-03
2.195000000000000000e+03 1.212748582474887371e-03
2.196000000000000000e+03 1.206872868351638317e-03
2.197000000000000000e+03 1.212841598317027092e-03
2.198000000000000000e+03 1.206916524097323418e-03
2.199000000000000000e+03 1.212207949720323086e-03
2.200000000000000000e+03 1.208056230098009109e-03
2.201000000000000000e+03 1.211925293318927288e-03
2.202000000000000000e+03 1.208255649544298649e-03
2.203000000000000000e+03 1.210496178828179836e-03
2.204000000000000000e+03 1.207384513691067696e-03
2.205000000000000000e+03 1.209283946081995964e-03
2.206000000000000000e+03 1.207224675454199314e-03
2.207000000000000000e+03 1.209304900839924812e-03
2.208000000000000000e+03 1.207158435136079788e-03
2.209000000000000000e+03 1.208205241709947586e-03
2.210000000000000000e+03 1.205506036058068275e-03
2.211000000000000000e+03 1.207352848723530769e-03
2.212000000000000000e+03 1.205582404509186745e-03
2.213000000000000000e+03 1.209360780194401741e-03
2.214000000000000000e+03 1.206429908052086830e-03
2.215000000000000000e+03 1.210545888170599937e-03
2.216000000000000000e+03 1.205544802360236645e-03
2.217000000000000000e+03 1.212653587572276592e-03
2.218000000000000000e+03 1.206550165079534054e-03
2.219000000000000000e+03 1.219325000420212746e-03
2.220000000000000000e+03 1.210979884490370750e-03
2.221000000000000000e+03 1.233032206073403358e-03
2.222000000000000000e+03 1.223083934746682644e-03
2.223000000000000000e+03 1.261499011889100075e-03
2.224000000000000000e+03 1.248180167749524117e-03
2.225000000000000000e+03 1.297137001529335976e-03
2.226000000000000000e+03 1.264659105800092220e-03
2.227000000000000000e+03 1.292444998398423195e-03
2.228000000000000000e+03 1.236299984157085419e-03
2.229000000000000000e+03 1.236978918313980103e-03
2.230000000000000000e+03 1.213800860568881035e-03
2.231000000000000000e+03 1.218521269038319588e-03
2.232000000000000000e+03 1.243931474164128304e-03
2.233000000000000000e+03 1.237771473824977875e-03
2.234000000000000000e+03 1.265396131202578545e-03
2.235000000000000000e+03 1.232053502462804317e-03
2.236000000000000000e+03 1.240274636074900627e-03
2.237000000000000000e+03 1.209593727253377438e-03
2.238000000000000000e+03 1.212905393913388252e-03
2.239000000000000000e+03 1.220918726176023483e-03
2.240000000000000000e+03 1.218447345308959484e-03
2.241000000000000000e+03 1.236541080288589001e-03
2.242000000000000000e+03 1.216509263031184673e-03
2.243000000000000000e+03 1.223089639097452164e-03
2.244000000000000000e+03 1.206715940497815609e-03
2.245000000000000000e+03 1.209855079650878906e-03
2.246000000000000000e+03 1.214537536725401878e-03
2.247000000000000000e+03 1.212475588545203209e-03
2.248000000000000000e+03 1.224147388711571693e-03
2.249000000000000000e+03 1.211543101817369461e-03
2.250000000000000000e+03 1.217197393998503685e-03
2.251000000000000000e+03 1.204585772939026356e-03
2.252000000000000000e+03 1.207572873681783676e-03
2.253000000000000000e+03 1.207376481033861637e-03
2.254000000000000000e+03 1.208398491144180298e-03
2.255000000000000000e+03 1.216154429130256176e-03
2.256000000000000000e+03 1.211039256304502487e-03
2.257000000000000000e+03 1.217327546328306198e-03
2.258000000000000000e+03 1.207762747071683407e-03
2.259000000000000000e+03 1.211335184052586555e-03
2.260000000000000000e+03 1.205394277349114418e-03
2.261000000000000000e+03 1.207568449899554253e-03
2.262000000000000000e+03 1.207881490699946880e-03
2.263000000000000000e+03 1.207438996061682701e-03
2.264000000000000000e+03 1.210758695378899574e-03
2.265000000000000000e+03 1.207182183861732483e-03
2.266000000000000000e+03 1.211761729791760445e-03
2.267000000000000000e+03 1.207111519761383533e-03
2.268000000000000000e+03 1.212664879858493805e-03
2.269000000000000000e+03 1.208435744047164917e-03
2.270000000000000000e+03 1.211751019582152367e-03
2.271000000000000000e+03 1.207166584208607674e-03
2.272000000000000000e+03 1.208313973620533943e-03
2.273000000000000000e+03 1.206096261739730835e-03
2.274000000000000000e+03 1.207237364724278450e-03
2.275000000000000000e+03 1.207960303872823715e-03
2.276000000000000000e+03 1.207493594847619534e-03
2.277000000000000000e+03 1.209007808938622475e-03
2.278000000000000000e+03 1.206203363835811615e-03
2.279000000000000000e+03 1.209317240864038467e-03
2.280000000000000000e+03 1.205255975946784019e-03
2.281000000000000000e+03 1.211994211189448833e-03
2.282000000000000000e+03 1.206556218676269054e-03
2.283000000000000000e+03 1.218948047608137131e-03
2.284000000000000000e+03 1.211346010677516460e-03
2.285000000000000000e+03 1.234351890161633492e-03
2.286000000000000000e+03 1.226193271577358246e-03
2.287000000000000000e+03 1.266870182007551193e-03
2.288000000000000000e+03 1.259041717275977135e-03
2.289000000000000000e+03 1.317994203418493271e-03
2.290000000000000000e+03 1.302863238379359245e-03
2.291000000000000000e+03 1.349736005067825317e-03
2.292000000000000000e+03 1.298257615417242050e-03
2.293000000000000000e+03 1.286856131628155708e-03
2.294000000000000000e+03 1.232835464179515839e-03
2.295000000000000000e+03 1.218133373185992241e-03
2.296000000000000000e+03 1.250318367965519428e-03
2.297000000000000000e+03 1.247809967026114464e-03
2.298000000000000000e+03 1.277797389775514603e-03
2.299000000000000000e+03 1.229887595400214195e-03
2.300000000000000000e+03 1.218666671775281429e-03
2.301000000000000000e+03 1.216054661199450493e-03
2.302000000000000000e+03 1.218541758134961128e-03
2.303000000000000000e+03 1.252523623406887054e-03
2.304000000000000000e+03 1.223642611876130104e-03
2.305000000000000000e+03 1.223270315676927567e-03
2.306000000000000000e+03 1.209769863635301590e-03
2.307000000000000000e+03 1.209968235343694687e-03
2.308000000000000000e+03 1.230809488333761692e-03
2.309000000000000000e+03 1.214775489643216133e-03
2.310000000000000000e+03 1.220888341777026653e-03
2.311000000000000000e+03 1.207791967317461967e-03
2.312000000000000000e+03 1.209644833579659462e-03
2.313000000000000000e+03 1.217860961332917213e-03
2.314000000000000000e+03 1.209925860166549683e-03
2.315000000000000000e+03 1.215095398947596550e-03
2.316000000000000000e+03 1.206627581268548965e-03
2.317000000000000000e+03 1.209580106660723686e-03
2.318000000000000000e+03 1.213689567521214485e-03
2.319000000000000000e+03 1.211796421557664871e-03
2.320000000000000000e+03 1.214480842463672161e-03
2.321000000000000000e+03 1.209061359986662865e-03
2.322000000000000000e+03 1.207648077979683876e-03
2.323000000000000000e+03 1.210032496601343155e-03
2.324000000000000000e+03 1.207213383167982101e-03
2.325000000000000000e+03 1.212614122778177261e-03
2.326000000000000000e+03 1.207822351716458797e-03
2.327000000000000000e+03 1.208924222737550735e-03
2.328000000000000000e+03 1.208010129630565643e-03
2.329000000000000000e+03 1.205519540235400200e-03
2.330000000000000000e+03 1.211729831993579865e-03
2.331000000000000000e+03 1.206408487632870674e-03
2.332000000000000000e+03 1.214229036122560501e-03
2.333000000000000000e+03 1.205976819619536400e-03
2.334000000000000000e+03 1.211329479701817036e-03
2.335000000000000000e+03 1.205315813422203064e-03
2.336000000000000000e+03 1.210181741043925285e-03
2.337000000000000000e+03 1.208237838000059128e-03
2.338000000000000000e+03 1.212213421240448952e-03
2.339000000000000000e+03 1.210070098750293255e-03
2.340000000000000000e+03 1.214244053699076176e-03
2.341000000000000000e+03 1.209850655868649483e-03
2.342000000000000000e+03 1.218386692926287651e-03
2.343000000000000000e+03 1.211208407767117023e-03
2.344000000000000000e+03 1.225675223395228386e-03
2.345000000000000000e+03 1.215029275044798851e-03
2.346000000000000000e+03 1.234306953847408295e-03
2.347000000000000000e+03 1.219237572513520718e-03
2.348000000000000000e+03 1.238531665876507759e-03
2.349000000000000000e+03 1.219335943460464478e-03
2.350000000000000000e+03 1.233051298186182976e-03
2.351000000000000000e+03 1.214657793752849102e-03
2.352000000000000000e+03 1.221795100718736649e-03
2.353000000000000000e+03 1.209965790621936321e-03
2.354000000000000000e+03 1.212051836773753166e-03
2.355000000000000000e+03 1.207888359203934669e-03
2.356000000000000000e+03 1.206955173984169960e-03
2.357000000000000000e+03 1.208146451972424984e-03
2.358000000000000000e+03 1.205648179166018963e-03
2.359000000000000000e+03 1.211437396705150604e-03
2.360000000000000000e+03 1.207551918923854828e-03
2.361000000000000000e+03 1.217168522998690605e-03
2.362000000000000000e+03 1.210940303280949593e-03
2.363000000000000000e+03 1.224566251039505005e-03
2.364000000000000000e+03 1.215320313349366188e-03
2.365000000000000000e+03 1.233402406796813011e-03
2.366000000000000000e+03 1.220172853209078312e-03
2.367000000000000000e+03 1.239528297446668148e-03
2.368000000000000000e+03 1.220926758833229542e-03
2.369000000000000000e+03 1.236239681020379066e-03
2.370000000000000000e+03 1.215228345245122910e-03
2.371000000000000000e+03 1.224714098498225212e-03
2.372000000000000000e+03 1.208606874570250511e-03
2.373000000000000000e+03 1.213763142004609108e-03
2.374000000000000000e+03 1.206086948513984680e-03
2.375000000000000000e+03 1.208240399137139320e-03
2.376000000000000000e+03 1.207918743602931499e-03
2.377000000000000000e+03 1.207156921736896038e-03
2.378000000000000000e+03 1.212730887345969677e-03
2.379000000000000000e+03 1.208217930980026722e-03
2.380000000000000000e+03 1.219703932292759418e-03
2.381000000000000000e+03 1.211260561831295490e-03
2.382000000000000000e+03 1.228552660904824734e-03
2.383000000000000000e+03 1.215901342220604420e-03
2.384000000000000000e+03 1.236536540091037750e-03
2.385000000000000000e+03 1.219119061715900898e-03
2.386000000000000000e+03 1.238348660990595818e-03
2.387000000000000000e+03 1.217124750837683678e-03
2.388000000000000000e+03 1.230915891937911510e-03
2.389000000000000000e+03 1.211433205753564835e-03
2.390000000000000000e+03 1.220102654770016670e-03
2.391000000000000000e+03 1.207706518471240997e-03
2.392000000000000000e+03 1.212446019053459167e-03
2.393000000000000000e+03 1.206991611979901791e-03
2.394000000000000000e+03 1.208554022014141083e-03
2.395000000000000000e+03 1.208480098284780979e-03
2.396000000000000000e+03 1.207589870318770409e-03
2.397000000000000000e+03 1.212002942338585854e-03
2.398000000000000000e+03 1.208289992064237595e-03
2.399000000000000000e+03 1.216177013702690601e-03
2.400000000000000000e+03 1.209263689815998077e-03
2.401000000000000000e+03 1.221481128595769405e-03
2.402000000000000000e+03 1.212125993333756924e-03
2.403000000000000000e+03 1.229241606779396534e-03
2.404000000000000000e+03 1.217026263475418091e-03
2.405000000000000000e+03 1.237553544342517853e-03
2.406000000000000000e+03 1.220719306729733944e-03
2.407000000000000000e+03 1.241533900611102581e-03
2.408000000000000000e+03 1.220861449837684631e-03
2.409000000000000000e+03 1.238589873537421227e-03
2.410000000000000000e+03 1.217042561620473862e-03
2.411000000000000000e+03 1.230073627084493637e-03
2.412000000000000000e+03 1.213561976328492165e-03
2.413000000000000000e+03 1.224308740347623825e-03
2.414000000000000000e+03 1.214775023981928825e-03
2.415000000000000000e+03 1.223649829626083374e-03
2.416000000000000000e+03 1.218631630763411522e-03
2.417000000000000000e+03 1.224506180733442307e-03
2.418000000000000000e+03 1.221419661305844784e-03
2.419000000000000000e+03 1.223144470714032650e-03
2.420000000000000000e+03 1.220484962686896324e-03
2.421000000000000000e+03 1.218110555782914162e-03
2.422000000000000000e+03 1.215804135426878929e-03
2.423000000000000000e+03 1.211176742799580097e-03
2.424000000000000000e+03 1.211415743455290794e-03
2.425000000000000000e+03 1.206967164762318134e-03
2.426000000000000000e+03 1.210843212902545929e-03
2.427000000000000000e+03 1.206502551212906837e-03
2.428000000000000000e+03 1.213409239426255226e-03
2.429000000000000000e+03 1.207915367558598518e-03
2.430000000000000000e+03 1.218228600919246674e-03
2.431000000000000000e+03 1.211270806379616261e-03
2.432000000000000000e+03 1.227097352966666222e-03
2.433000000000000000e+03 1.218243734911084175e-03
2.434000000000000000e+03 1.241050893440842628e-03
2.435000000000000000e+03 1.228160108439624310e-03
2.436000000000000000e+03 1.258370233699679375e-03
2.437000000000000000e+03 1.238956348970532417e-03
2.438000000000000000e+03 1.272100722417235374e-03
2.439000000000000000e+03 1.240795711055397987e-03
2.440000000000000000e+03 1.262883772142231464e-03
2.441000000000000000e+03 1.224018167704343796e-03
2.442000000000000000e+03 1.231163740158081055e-03
2.443000000000000000e+03 1.209527603350579739e-03
2.444000000000000000e+03 1.210730872116982937e-03
2.445000000000000000e+03 1.216573873534798622e-03
2.446000000000000000e+03 1.213423558510839939e-03
2.447000000000000000e+03 1.235354691743850708e-03
2.448000000000000000e+03 1.222019083797931671e-03
2.449000000000000000e+03 1.246563158929347992e-03
2.450000000000000000e+03 1.221042941324412823e-03
2.451000000000000000e+03 1.235477626323699951e-03
2.452000000000000000e+03 1.210637623444199562e-03
2.453000000000000000e+03 1.214908319525420666e-03
2.454000000000000000e+03 1.209594542160630226e-03
2.455000000000000000e+03 1.208797446452081203e-03
2.456000000000000000e+03 1.220505451783537865e-03
2.457000000000000000e+03 1.213185256347060204e-03
2.458000000000000000e+03 1.230684691108763218e-03
2.459000000000000000e+03 1.214625197462737560e-03
2.460000000000000000e+03 1.228548469953238964e-03
2.461000000000000000e+03 1.209739129990339279e-03
2.462000000000000000e+03 1.218664576299488544e-03
2.463000000000000000e+03 1.207939465530216694e-03
2.464000000000000000e+03 1.211863826029002666e-03
2.465000000000000000e+03 1.211782917380332947e-03
2.466000000000000000e+03 1.210409216582775116e-03
2.467000000000000000e+03 1.216680044308304787e-03
2.468000000000000000e+03 1.210256479680538177e-03
2.469000000000000000e+03 1.219162251800298691e-03
2.470000000000000000e+03 1.209376612678170204e-03
2.471000000000000000e+03 1.218129415065050125e-03
2.472000000000000000e+03 1.207689754664897919e-03
2.473000000000000000e+03 1.214950811117887497e-03
2.474000000000000000e+03 1.206466113217175007e-03
2.475000000000000000e+03 1.212620758451521397e-03
2.476000000000000000e+03 1.206714543513953686e-03
2.477000000000000000e+03 1.212041592225432396e-03
2.478000000000000000e+03 1.208242727443575859e-03
2.479000000000000000e+03 1.213766168802976608e-03
2.480000000000000000e+03 1.211329712532460690e-03
2.481000000000000000e+03 1.218335470184683800e-03
2.482000000000000000e+03 1.216212753206491470e-03
2.483000000000000000e+03 1.226161140948534012e-03
2.484000000000000000e+03 1.223976491019129753e-03
2.485000000000000000e+03 1.238259021192789078e-03
2.486000000000000000e+03 1.233834773302078247e-03
2.487000000000000000e+03 1.249928027391433716e-03
2.488000000000000000e+03 1.237354706972837448e-03
2.489000000000000000e+03 1.248387619853019714e-03
2.490000000000000000e+03 1.225694548338651657e-03
2.491000000000000000e+03 1.230216934345662594e-03
2.492000000000000000e+03 1.209808629937469959e-03
2.493000000000000000e+03 1.216348842717707157e-03
2.494000000000000000e+03 1.208939123898744583e-03
2.495000000000000000e+03 1.217983430251479149e-03
2.496000000000000000e+03 1.217364799231290817e-03
2.497000000000000000e+03 1.222606282681226730e-03
2.498000000000000000e+03 1.223331433720886707e-03
2.499000000000000000e+03 1.221366110257804394e-03
2.500000000000000000e+03 1.220568548887968063e-03
2.501000000000000000e+03 1.212924486026167870e-03
2.502000000000000000e+03 1.213151263073086739e-03
2.503000000000000000e+03 1.205978915095329285e-03
2.504000000000000000e+03 1.212001312524080276e-03
2.505000000000000000e+03 1.207846100442111492e-03
2.506000000000000000e+03 1.218726742081344128e-03
2.507000000000000000e+03 1.213905867189168930e-03
2.508000000000000000e+03 1.226252526976168156e-03
2.509000000000000000e+03 1.217379933223128319e-03
2.510000000000000000e+03 1.232354668900370598e-03
2.511000000000000000e+03 1.219921745359897614e-03
2.512000000000000000e+03 1.241338904947042465e-03
2.513000000000000000e+03 1.225765678100287914e-03
2.514000000000000000e+03 1.255697687156498432e-03
2.515000000000000000e+03 1.235301024280488491e-03
2.516000000000000000e+03 1.266757957637310028e-03
2.517000000000000000e+03 1.235200092196464539e-03
2.518000000000000000e+03 1.252371817827224731e-03
2.519000000000000000e+03 1.217782380990684032e-03
2.520000000000000000e+03 1.221325364895164967e-03
2.521000000000000000e+03 1.209064153954386711e-03
2.522000000000000000e+03 1.209437847137451172e-03
2.523000000000000000e+03 1.220702077262103558e-03
2.524000000000000000e+03 1.215995638631284237e-03
2.525000000000000000e+03 1.240897108800709248e-03
2.526000000000000000e+03 1.225468236953020096e-03
2.527000000000000000e+03 1.249660039320588112e-03
2.528000000000000000e+03 1.221286482177674770e-03
2.529000000000000000e+03 1.232470618560910225e-03
2.530000000000000000e+03 1.209498965181410313e-03
2.531000000000000000e+03 1.212921226397156715e-03
2.532000000000000000e+03 1.212106551975011826e-03
2.533000000000000000e+03 1.211369410157203674e-03
2.534000000000000000e+03 1.224874518811702728e-03
2.535000000000000000e+03 1.215882482938468456e-03
2.536000000000000000e+03 1.233894145116209984e-03
2.537000000000000000e+03 1.215760596096515656e-03
2.538000000000000000e+03 1.229804707691073418e-03
2.539000000000000000e+03 1.210853573866188526e-03
2.540000000000000000e+03 1.218947931192815304e-03
2.541000000000000000e+03 1.209713984280824661e-03
2.542000000000000000e+03 1.212667673826217651e-03
2.543000000000000000e+03 1.213025418110191822e-03
2.544000000000000000e+03 1.210363116115331650e-03
2.545000000000000000e+03 1.217575627379119396e-03
2.546000000000000000e+03 1.209718524478375912e-03
2.547000000000000000e+03 1.219148747622966766e-03
2.548000000000000000e+03 1.208503497764468193e-03
2.549000000000000000e+03 1.217850949615240097e-03
2.550000000000000000e+03 1.207594177685678005e-03
2.551000000000000000e+03 1.216579694300889969e-03
2.552000000000000000e+03 1.208775094710290432e-03
2.553000000000000000e+03 1.216955599375069141e-03
2.554000000000000000e+03 1.211171504110097885e-03
2.555000000000000000e+03 1.216781092807650566e-03
2.556000000000000000e+03 1.211266848258674145e-03
2.557000000000000000e+03 1.213542069308459759e-03
2.558000000000000000e+03 1.208406756632030010e-03
2.559000000000000000e+03 1.209306530654430389e-03
2.560000000000000000e+03 1.206641551107168198e-03
2.561000000000000000e+03 1.207755296491086483e-03
2.562000000000000000e+03 1.207190100103616714e-03
2.563000000000000000e+03 1.207688590511679649e-03
2.564000000000000000e+03 1.207801862619817257e-03
2.565000000000000000e+03 1.207335153594613075e-03
2.566000000000000000e+03 1.207995461300015450e-03
2.567000000000000000e+03 1.207036664709448814e-03
2.568000000000000000e+03 1.208881847560405731e-03
2.569000000000000000e+03 1.207211753353476524e-03
2.570000000000000000e+03 1.210338319651782513e-03
2.571000000000000000e+03 1.207309775054454803e-03
2.572000000000000000e+03 1.212433096952736378e-03
2.573000000000000000e+03 1.207843190059065819e-03
2.574000000000000000e+03 1.217034412547945976e-03
2.575000000000000000e+03 1.210172660648822784e-03
2.576000000000000000e+03 1.226765220053493977e-03
2.577000000000000000e+03 1.218160032294690609e-03
2.578000000000000000e+03 1.249920576810836792e-03
2.579000000000000000e+03 1.241758931428194046e-03
2.580000000000000000e+03 1.298922579735517502e-03
2.581000000000000000e+03 1.289186067879199982e-03
2.582000000000000000e+03 1.360375434160232544e-03
2.583000000000000000e+03 1.315372297540307045e-03
2.584000000000000000e+03 1.329425489529967308e-03
2.585000000000000000e+03 1.241909572854638100e-03
2.586000000000000000e+03 1.223487663082778454e-03
2.587000000000000000e+03 1.239636912941932678e-03
2.588000000000000000e+03 1.251055160537362099e-03
2.589000000000000000e+03 1.300211297348141670e-03
2.590000000000000000e+03 1.252438640221953392e-03
2.591000000000000000e+03 1.241849036887288094e-03
2.592000000000000000e+03 1.207594061270356178e-03
2.593000000000000000e+03 1.209870679304003716e-03
2.594000000000000000e+03 1.248749438673257828e-03
2.595000000000000000e+03 1.233244780451059341e-03
2.596000000000000000e+03 1.243428327143192291e-03
2.597000000000000000e+03 1.209262991324067116e-03
2.598000000000000000e+03 1.206031418405473232e-03
2.599000000000000000e+03 1.223191618919372559e-03
2.600000000000000000e+03 1.217058394104242325e-03
2.601000000000000000e+03 1.233833958394825459e-03
2.602000000000000000e+03 1.210347865708172321e-03
2.603000000000000000e+03 1.210344373248517513e-03
2.604000000000000000e+03 1.213584095239639282e-03
2.605000000000000000e+03 1.210150425322353840e-03
2.606000000000000000e+03 1.225653919391334057e-03
2.607000000000000000e+03 1.208816654980182648e-03
2.608000000000000000e+03 1.212620176374912262e-03
2.609000000000000000e+03 1.206483691930770874e-03
2.610000000000000000e+03 1.206839224323630333e-03
2.611000000000000000e+03 1.218657009303569794e-03
2.612000000000000000e+03 1.210666727274656296e-03
2.613000000000000000e+03 1.218559104017913342e-03
2.614000000000000000e+03 1.206846907734870911e-03
2.615000000000000000e+03 1.208007335662841797e-03
2.616000000000000000e+03 1.208379631862044334e-03
2.617000000000000000e+03 1.206369139254093170e-03
2.618000000000000000e+03 1.214653137139976025e-03
2.619000000000000000e+03 1.207929803058505058e-03
2.620000000000000000e+03 1.213301788084208965e-03
2.621000000000000000e+03 1.206544460728764534e-03
2.622000000000000000e+03 1.207673223689198494e-03
2.623000000000000000e+03 1.208099769428372383e-03
2.624000000000000000e+03 1.206561690196394920e-03
2.625000000000000000e+03 1.211651484481990337e-03
2.626000000000000000e+03 1.206786488182842731e-03
2.627000000000000000e+03 1.211176859214901924e-03
2.628000000000000000e+03 1.205647131428122520e-03
2.629000000000000000e+03 1.208329107612371445e-03
2.630000000000000000e+03 1.206206972710788250e-03
2.631000000000000000e+03 1.207105698995292187e-03
2.632000000000000000e+03 1.208292553201317787e-03
2.633000000000000000e+03 1.207008608616888523e-03
2.634000000000000000e+03 1.209614682011306286e-03
2.635000000000000000e+03 1.206726534292101860e-03
2.636000000000000000e+03 1.209802692756056786e-03
2.637000000000000000e+03 1.206666696816682816e-03
2.638000000000000000e+03 1.210186630487442017e-03
2.639000000000000000e+03 1.207544235512614250e-03
2.640000000000000000e+03 1.211551716551184654e-03
2.641000000000000000e+03 1.209438079968094826e-03
2.642000000000000000e+03 1.215414376929402351e-03
2.643000000000000000e+03 1.214635092765092850e-03
2.644000000000000000e+03 1.224340521730482578e-03
2.645000000000000000e+03 1.224475796334445477e-03
2.646000000000000000e+03 1.237317454069852829e-03
2.647000000000000000e+03 1.236990327015519142e-03
2.648000000000000000e+03 1.250964822247624397e-03
2.649000000000000000e+03 1.246136031113564968e-03
2.650000000000000000e+03 1.252408139407634735e-03
2.651000000000000000e+03 1.238403259776532650e-03
2.652000000000000000e+03 1.231877948157489300e-03
2.653000000000000000e+03 1.217889017425477505e-03
2.654000000000000000e+03 1.211049035191535950e-03
2.655000000000000000e+03 1.211516093462705612e-03
2.656000000000000000e+03 1.211306895129382610e-03
2.657000000000000000e+03 1.221679733134806156e-03
2.658000000000000000e+03 1.221659011207520962e-03
2.659000000000000000e+03 1.233418821357190609e-03
2.660000000000000000e+03 1.225482323206961155e-03
2.661000000000000000e+03 1.229949062690138817e-03
2.662000000000000000e+03 1.214997842907905579e-03
2.663000000000000000e+03 1.215469324961304665e-03
2.664000000000000000e+03 1.207560533657670021e-03
2.665000000000000000e+03 1.211289549246430397e-03
2.666000000000000000e+03 1.212507253512740135e-03
2.667000000000000000e+03 1.215742202475667000e-03
2.668000000000000000e+03 1.219202298671007156e-03
2.669000000000000000e+03 1.217743963934481144e-03
2.670000000000000000e+03 1.220298814587295055e-03
2.671000000000000000e+03 1.213355688378214836e-03
2.672000000000000000e+03 1.214722869917750359e-03
2.673000000000000000e+03 1.207500812597572803e-03
2.674000000000000000e+03 1.211840659379959106e-03
2.675000000000000000e+03 1.208298956044018269e-03
2.676000000000000000e+03 1.216108561493456364e-03
2.677000000000000000e+03 1.212548231706023216e-03
2.678000000000000000e+03 1.221148297190666199e-03
2.679000000000000000e+03 1.214348012581467628e-03
2.680000000000000000e+03 1.223536906763911247e-03
2.681000000000000000e+03 1.213390263728797436e-03
2.682000000000000000e+03 1.225444837473332882e-03
2.683000000000000000e+03 1.213560812175273895e-03
2.684000000000000000e+03 1.232433132827281952e-03
2.685000000000000000e+03 1.219732686877250671e-03
2.686000000000000000e+03 1.247390871867537498e-03
2.687000000000000000e+03 1.230746274814009666e-03
2.688000000000000000e+03 1.260340446606278419e-03
2.689000000000000000e+03 1.233019167557358742e-03
2.690000000000000000e+03 1.251476933248341084e-03
2.691000000000000000e+03 1.219637109898030758e-03
2.692000000000000000e+03 1.227098284289240837e-03
2.693000000000000000e+03 1.211345545016229153e-03
2.694000000000000000e+03 1.214919844642281532e-03
2.695000000000000000e+03 1.217171084135770798e-03
2.696000000000000000e+03 1.214477466419339180e-03
2.697000000000000000e+03 1.227829256094992161e-03
2.698000000000000000e+03 1.217208569869399071e-03
2.699000000000000000e+03 1.235926290974020958e-03
2.700000000000000000e+03 1.217717071995139122e-03
2.701000000000000000e+03 1.234813593327999115e-03
2.702000000000000000e+03 1.216146047227084637e-03
2.703000000000000000e+03 1.228673150762915611e-03
2.704000000000000000e+03 1.216091914102435112e-03
2.705000000000000000e+03 1.221837941557168961e-03
2.706000000000000000e+03 1.215326599776744843e-03
2.707000000000000000e+03 1.214339281432330608e-03
2.708000000000000000e+03 1.213917625136673450e-03
2.709000000000000000e+03 1.208656234666705132e-03
2.710000000000000000e+03 1.214657211676239967e-03
2.711000000000000000e+03 1.207977533340454102e-03
2.712000000000000000e+03 1.218626042827963829e-03
2.713000000000000000e+03 1.211034134030342102e-03
2.714000000000000000e+03 1.223247381858527660e-03
2.715000000000000000e+03 1.214122283272445202e-03
2.716000000000000000e+03 1.225762069225311279e-03
2.717000000000000000e+03 1.214930554851889610e-03
2.718000000000000000e+03 1.225291285663843155e-03
2.719000000000000000e+03 1.213199342601001263e-03
2.720000000000000000e+03 1.223215600475668907e-03
2.721000000000000000e+03 1.211034832522273064e-03
2.722000000000000000e+03 1.222455641254782677e-03
2.723000000000000000e+03 1.211157068610191345e-03
2.724000000000000000e+03 1.224071136675775051e-03
2.725000000000000000e+03 1.212984207086265087e-03
2.726000000000000000e+03 1.225612126290798187e-03
2.727000000000000000e+03 1.212940551340579987e-03
2.728000000000000000e+03 1.225142506882548332e-03
2.729000000000000000e+03 1.212398754432797432e-03
2.730000000000000000e+03 1.224403269588947296e-03
2.731000000000000000e+03 1.211024587973952293e-03
2.732000000000000000e+03 1.222099410369992256e-03
2.733000000000000000e+03 1.209910027682781219e-03
2.734000000000000000e+03 1.221671234816312790e-03
2.735000000000000000e+03 1.211091293953359127e-03
2.736000000000000000e+03 1.223071478307247162e-03
2.737000000000000000e+03 1.211980590596795082e-03
2.738000000000000000e+03 1.225071959197521210e-03
2.739000000000000000e+03 1.213886076584458351e-03
2.740000000000000000e+03 1.229623332619667053e-03
2.741000000000000000e+03 1.217609969899058342e-03
2.742000000000000000e+03 1.234939554706215858e-03
2.743000000000000000e+03 1.220469363033771515e-03
2.744000000000000000e+03 1.239741104654967785e-03
2.745000000000000000e+03 1.223084516823291779e-03
2.746000000000000000e+03 1.244350220076739788e-03
2.747000000000000000e+03 1.224528998136520386e-03
2.748000000000000000e+03 1.244384213350713253e-03
2.749000000000000000e+03 1.221363781951367855e-03
2.750000000000000000e+03 1.236209063790738583e-03
2.751000000000000000e+03 1.214409247040748596e-03
2.752000000000000000e+03 1.223387778736650944e-03
2.753000000000000000e+03 1.209081616252660751e-03
2.754000000000000000e+03 1.213323906995356083e-03
2.755000000000000000e+03 1.208717003464698792e-03
2.756000000000000000e+03 1.208788715302944183e-03
2.757000000000000000e+03 1.212129602208733559e-03
2.758000000000000000e+03 1.208298723213374615e-03
2.759000000000000000e+03 1.216793898493051529e-03
2.760000000000000000e+03 1.209054491482675076e-03
2.761000000000000000e+03 1.219901954755187035e-03
2.762000000000000000e+03 1.210163580253720284e-03
2.763000000000000000e+03 1.223180443048477173e-03
2.764000000000000000e+03 1.212105504237115383e-03
2.765000000000000000e+03 1.226073363795876503e-03
2.766000000000000000e+03 1.213651150465011597e-03
2.767000000000000000e+03 1.229391316883265972e-03
2.768000000000000000e+03 1.216366654261946678e-03
2.769000000000000000e+03 1.233658171258866787e-03
2.770000000000000000e+03 1.218838850036263466e-03
2.771000000000000000e+03 1.235831878148019314e-03
2.772000000000000000e+03 1.219351659528911114e-03
2.773000000000000000e+03 1.234760391525924206e-03
2.774000000000000000e+03 1.217586686834692955e-03
2.775000000000000000e+03 1.229906338267028332e-03
2.776000000000000000e+03 1.214533462189137936e-03
2.777000000000000000e+03 1.223646104335784912e-03
2.778000000000000000e+03 1.212412840686738491e-03
2.779000000000000000e+03 1.217812066897749901e-03
2.780000000000000000e+03 1.210946007631719112e-03
2.781000000000000000e+03 1.212986535392701626e-03
2.782000000000000000e+03 1.211273367516696453e-03
2.783000000000000000e+03 1.210969756357371807e-03
2.784000000000000000e+03 1.214063260704278946e-03
2.785000000000000000e+03 1.211202237755060196e-03
2.786000000000000000e+03 1.217682729475200176e-03
2.787000000000000000e+03 1.212075352668762207e-03
2.788000000000000000e+03 1.222250866703689098e-03
2.789000000000000000e+03 1.214765361510217190e-03
2.790000000000000000e+03 1.230087829753756523e-03
2.791000000000000000e+03 1.221104408614337444e-03
2.792000000000000000e+03 1.242136582732200623e-03
2.793000000000000000e+03 1.230674562975764275e-03
2.794000000000000000e+03 1.256632851436734200e-03
2.795000000000000000e+03 1.240329351276159286e-03
2.796000000000000000e+03 1.267577870748937130e-03
2.797000000000000000e+03 1.243327977135777473e-03
2.798000000000000000e+03 1.263815211132168770e-03
2.799000000000000000e+03 1.230978290550410748e-03
2.800000000000000000e+03 1.240229117684066296e-03
2.801000000000000000e+03 1.215122058056294918e-03
2.802000000000000000e+03 1.221004058606922626e-03
2.803000000000000000e+03 1.217339886352419853e-03
2.804000000000000000e+03 1.220397418364882469e-03
2.805000000000000000e+03 1.228299923241138458e-03
2.806000000000000000e+03 1.221740967594087124e-03
2.807000000000000000e+03 1.229163142852485180e-03
2.808000000000000000e+03 1.215086202137172222e-03
2.809000000000000000e+03 1.220627687871456146e-03
2.810000000000000000e+03 1.208719448186457157e-03
2.811000000000000000e+03 1.215733471326529980e-03
2.812000000000000000e+03 1.212033675983548164e-03
2.813000000000000000e+03 1.220511039718985558e-03
2.814000000000000000e+03 1.220389967784285545e-03
2.815000000000000000e+03 1.225999207235872746e-03
2.816000000000000000e+03 1.222184509970247746e-03
2.817000000000000000e+03 1.224304083734750748e-03
2.818000000000000000e+03 1.215948839671909809e-03
2.819000000000000000e+03 1.219965051859617233e-03
2.820000000000000000e+03 1.210814691148698330e-03
2.821000000000000000e+03 1.220849109813570976e-03
2.822000000000000000e+03 1.211549621075391769e-03
2.823000000000000000e+03 1.226612017489969730e-03
2.824000000000000000e+03 1.215279102325439453e-03
2.825000000000000000e+03 1.231563976034522057e-03
2.826000000000000000e+03 1.216517062857747078e-03
2.827000000000000000e+03 1.232764334417879581e-03
2.828000000000000000e+03 1.216529752127826214e-03
2.829000000000000000e+03 1.234265509992837906e-03
2.830000000000000000e+03 1.218929304741322994e-03
2.831000000000000000e+03 1.236788928508758545e-03
2.832000000000000000e+03 1.221696496941149235e-03
2.833000000000000000e+03 1.237273565493524075e-03
2.834000000000000000e+03 1.221823273226618767e-03
2.835000000000000000e+03 1.232435228303074837e-03
2.836000000000000000e+03 1.217362703755497932e-03
2.837000000000000000e+03 1.222941325977444649e-03
2.838000000000000000e+03 1.211632508784532547e-03
2.839000000000000000e+03 1.215203199535608292e-03
2.840000000000000000e+03 1.208819681778550148e-03
2.841000000000000000e+03 1.211037742905318737e-03
2.842000000000000000e+03 1.208684057928621769e-03
2.843000000000000000e+03 1.209777081385254860e-03
2.844000000000000000e+03 1.210303977131843567e-03
2.845000000000000000e+03 1.209735870361328125e-03
2.846000000000000000e+03 1.212108880281448364e-03
2.847000000000000000e+03 1.209549838677048683e-03
2.848000000000000000e+03 1.214827527292072773e-03
2.849000000000000000e+03 1.210737274959683418e-03
2.850000000000000000e+03 1.219805912114679813e-03
2.851000000000000000e+03 1.213227631524205208e-03
2.852000000000000000e+03 1.226618885993957520e-03
2.853000000000000000e+03 1.217418583109974861e-03
2.854000000000000000e+03 1.239649485796689987e-03
2.855000000000000000e+03 1.228000852279365063e-03
2.856000000000000000e+03 1.261142897419631481e-03
2.857000000000000000e+03 1.243194099515676498e-03
2.858000000000000000e+03 1.279353164136409760e-03
2.859000000000000000e+03 1.246813684701919556e-03
2.860000000000000000e+03 1.268545165657997131e-03
2.861000000000000000e+03 1.228043343871831894e-03
2.862000000000000000e+03 1.235258532688021660e-03
2.863000000000000000e+03 1.216444768942892551e-03
2.864000000000000000e+03 1.220209058374166489e-03
2.865000000000000000e+03 1.229274552315473557e-03
2.866000000000000000e+03 1.226132735610008240e-03
2.867000000000000000e+03 1.246804837137460709e-03
2.868000000000000000e+03 1.227939035743474960e-03
2.869000000000000000e+03 1.243526930920779705e-03
2.870000000000000000e+03 1.216184929944574833e-03
2.871000000000000000e+03 1.225045649334788322e-03
2.872000000000000000e+03 1.214359072037041187e-03
2.873000000000000000e+03 1.220469828695058823e-03
2.874000000000000000e+03 1.226488500833511353e-03
2.875000000000000000e+03 1.223667874000966549e-03
2.876000000000000000e+03 1.233136514201760292e-03
2.877000000000000000e+03 1.219188096001744270e-03
2.878000000000000000e+03 1.227137981913983822e-03
2.879000000000000000e+03 1.211823662742972374e-03
2.880000000000000000e+03 1.218541059643030167e-03
2.881000000000000000e+03 1.213509589433670044e-03
2.882000000000000000e+03 1.218234305270016193e-03
2.883000000000000000e+03 1.219586236402392387e-03
2.884000000000000000e+03 1.218531746417284012e-03
2.885000000000000000e+03 1.221373328007757664e-03
2.886000000000000000e+03 1.216544071212410927e-03
2.887000000000000000e+03 1.220048638060688972e-03
2.888000000000000000e+03 1.214629504829645157e-03
2.889000000000000000e+03 1.215265947394073009e-03
2.890000000000000000e+03 1.210835878737270832e-03
2.891000000000000000e+03 1.211048569530248642e-03
2.892000000000000000e+03 1.211624126881361008e-03
2.893000000000000000e+03 1.212586415931582451e-03
2.894000000000000000e+03 1.214968506246805191e-03
2.895000000000000000e+03 1.214567804709076881e-03
2.896000000000000000e+03 1.215878291986882687e-03
2.897000000000000000e+03 1.214677584357559681e-03
2.898000000000000000e+03 1.214395742863416672e-03
2.899000000000000000e+03 1.213650684803724289e-03
2.900000000000000000e+03 1.211163355037570000e-03
2.901000000000000000e+03 1.212879782542586327e-03
2.902000000000000000e+03 1.209100126288831234e-03
2.903000000000000000e+03 1.213598996400833130e-03
2.904000000000000000e+03 1.208655303344130516e-03
2.905000000000000000e+03 1.216414733789861202e-03
2.906000000000000000e+03 1.210065092891454697e-03
2.907000000000000000e+03 1.221427228301763535e-03
2.908000000000000000e+03 1.212973147630691528e-03
2.909000000000000000e+03 1.229601213708519936e-03
2.910000000000000000e+03 1.219334779307246208e-03
2.911000000000000000e+03 1.246516359969973564e-03
2.912000000000000000e+03 1.235575648024678230e-03
2.913000000000000000e+03 1.277668401598930359e-03
2.914000000000000000e+03 1.262467121705412865e-03
2.915000000000000000e+03 1.309785060584545135e-03
2.916000000000000000e+03 1.278527081012725830e-03
2.917000000000000000e+03 1.305480254814028740e-03
2.918000000000000000e+03 1.255804672837257385e-03
2.919000000000000000e+03 1.253057271242141724e-03
2.920000000000000000e+03 1.225632149726152420e-03
2.921000000000000000e+03 1.219043391756713390e-03
2.922000000000000000e+03 1.239098026417195797e-03
2.923000000000000000e+03 1.232964452356100082e-03
2.924000000000000000e+03 1.265801372937858105e-03
2.925000000000000000e+03 1.235928968526422977e-03
2.926000000000000000e+03 1.241119345650076866e-03
2.927000000000000000e+03 1.212232164107263088e-03
2.928000000000000000e+03 1.209852634929120541e-03
2.929000000000000000e+03 1.223912811838090420e-03
2.930000000000000000e+03 1.220413483679294586e-03
2.931000000000000000e+03 1.244208542630076408e-03
2.932000000000000000e+03 1.221064827404916286e-03
2.933000000000000000e+03 1.226660329848527908e-03
2.934000000000000000e+03 1.207971014082431793e-03
2.935000000000000000e+03 1.208486733958125114e-03
2.936000000000000000e+03 1.217330340296030045e-03
2.937000000000000000e+03 1.213363837450742722e-03
2.938000000000000000e+03 1.229534042067825794e-03
2.939000000000000000e+03 1.213399693369865417e-03
2.940000000000000000e+03 1.221886719577014446e-03
2.941000000000000000e+03 1.207862980663776398e-03
2.942000000000000000e+03 1.211967552080750465e-03
2.943000000000000000e+03 1.213041599839925766e-03
2.944000000000000000e+03 1.211288385093212128e-03
2.945000000000000000e+03 1.219389261677861214e-03
2.946000000000000000e+03 1.210180576890707016e-03
2.947000000000000000e+03 1.218956313095986843e-03
2.948000000000000000e+03 1.208270434290170670e-03
2.949000000000000000e+03 1.215718453750014305e-03
2.950000000000000000e+03 1.209266716614365578e-03
2.951000000000000000e+03 1.213420415297150612e-03
2.952000000000000000e+03 1.211791532114148140e-03
2.953000000000000000e+03 1.211987226270139217e-03
2.954000000000000000e+03 1.212283270433545113e-03
2.955000000000000000e+03 1.209671492688357830e-03
2.956000000000000000e+03 1.211822731420397758e-03
2.957000000000000000e+03 1.209590351209044456e-03
2.958000000000000000e+03 1.212395378388464451e-03
2.959000000000000000e+03 1.209609908983111382e-03
2.960000000000000000e+03 1.210314570926129818e-03
2.961000000000000000e+03 1.207446679472923279e-03
2.962000000000000000e+03 1.209106878377497196e-03
2.963000000000000000e+03 1.209257403388619423e-03
2.964000000000000000e+03 1.212348928675055504e-03
2.965000000000000000e+03 1.211300143040716648e-03
2.966000000000000000e+03 1.213396666571497917e-03
2.967000000000000000e+03 1.210435642860829830e-03
2.968000000000000000e+03 1.216795877553522587e-03
2.969000000000000000e+03 1.213890733197331429e-03
2.970000000000000000e+03 1.226469408720731735e-03
2.971000000000000000e+03 1.220313250087201595e-03
2.972000000000000000e+03 1.239739707671105862e-03
2.973000000000000000e+03 1.229392131790518761e-03
2.974000000000000000e+03 1.256835414096713066e-03
2.975000000000000000e+03 1.239309553056955338e-03
2.976000000000000000e+03 1.264768885448575020e-03
2.977000000000000000e+03 1.235005212947726250e-03
2.978000000000000000e+03 1.248460728675127029e-03
2.979000000000000000e+03 1.218891586177051067e-03
2.980000000000000000e+03 1.225625164806842804e-03
2.981000000000000000e+03 1.212835777550935745e-03
2.982000000000000000e+03 1.216815784573554993e-03
2.983000000000000000e+03 1.219514524564146996e-03
2.984000000000000000e+03 1.218933495692908764e-03
2.985000000000000000e+03 1.231198431923985481e-03
2.986000000000000000e+03 1.222232705913484097e-03
2.987000000000000000e+03 1.235653180629014969e-03
2.988000000000000000e+03 1.218324294313788414e-03
2.989000000000000000e+03 1.229268847964704037e-03
2.990000000000000000e+03 1.213212497532367706e-03
2.991000000000000000e+03 1.223231898620724678e-03
2.992000000000000000e+03 1.214573625475168228e-03
2.993000000000000000e+03 1.222522929310798645e-03
2.994000000000000000e+03 1.218587625771760941e-03
2.995000000000000000e+03 1.222495455294847488e-03
2.996000000000000000e+03 1.220046775415539742e-03
2.997000000000000000e+03 1.219162484630942345e-03
2.998000000000000000e+03 1.217216718941926956e-03
2.999000000000000000e+03 1.213079784065485001e-03
3.000000000000000000e+03 1.212899805977940559e-03

